Data-Dependent Bounds for Online Portfolio Selection Without Lipschitzness and Smoothness

This work introduces the first small-loss and gradual-variation regret bounds for online portfolio selection, marking the first instances of data-dependent bounds for online convex optimization with non-Lipschitz, non-smooth losses. The algorithms we propose exhibit sublinear regret rates in the worst cases and achieve logarithmic regrets when the data is "easy," with per-iteration time almost linear in the number of investment alternatives. The regret bounds are derived using novel smoothness characterizations of the logarithmic loss, a local norm-based analysis of following the regularized leader (FTRL) with self-concordant regularizers, which are not necessarily barriers, and an implicit variant of optimistic FTRL with the log-barrier.

==> figures/djia-2023-09-04-15-13-54.csv <==
LB-FTRL,0.0009556236661643,0.0014842213928401606,0.004355945737743734,0.007721925185332185,0.012409531470394114,0.02666127886573351,0.03682804518155505,0.04641771363795122,0.07946978035017013,0.09883435589151113,0.1254793983790331,0.1969039086844288,0.2301190551607239,0.2735355912587109,0.3892488098313688,0.4489102369107416,0.5145898425947875,0.7016825503777508,0.7634439811903087,0.8339191128954297,1.0526179714056088,1.1314307150004586,1.2143672852759413,1.5114981444802884,1.6067692692558786,1.6819044844760744,1.9844936485925782,2.056131145242601,2.1335952857424525,2.467149024126211,2.5421708466866995,2.599401818364504,2.9418484889518552,3.021117758689879,3.1129280319566477,3.512315186837862,3.6373887023571836,3.7700644279134097,4.226716826142593,4.345041324387653,4.475208830940924,4.946425075224946,5.1108909060366745,5.2407658686499,5.665650146110648,5.747749067520808,5.8609769273259635,6.299367304142225,6.437866420983495,6.892821727488216,7.0498374349418835,7.198733176752654,7.603052018593165,7.8140597680739665,8.051441261210767,8.533811515073053,8.76584387814616,8.965849480884678,9.415214241058303,9.586713874074935,9.790071191480676,10.220013544700782,10.38020866563102,10.590490067172945,11.03400768440839,11.264592878797163,11.512273758426446,11.994583690485376,12.291097742536065,12.559202952331919,13.046245950319229,13.353999050768639,13.701119437179235,14.280143854184608,14.655384927340055,15.02904978302926,15.61556302210162,15.989751959615868,16.313590240743537,16.843079500897616,17.21367785074864,17.58033926863557,18.1062851912517,18.48472885958441,18.875629900883688,19.44345845062032,19.826092787213113,20.195024876220486,20.708922730066128,21.061643154116478,21.403607414110247,21.852211406825248,22.147039168350453,22.433178166061367,22.848850024230334,23.183226532376093,23.521611221491085,23.999589184713813,24.36351042979519,24.810050704501922,25.159631168878438,25.501262885918944,25.93879121158337,26.29109048507597,26.65887066410961,27.109489967056525,27.50291360712926,27.898102175930145,28.34863191569586,28.734352887358025,29.108074481361864,29.529957801097694,29.885303942935835,30.224915594704708,30.62565769276207,30.999489227208343,31.365248962362582,31.767651067097347,32.137693260048785,32.530038148172935,32.974157281675524,33.38705305666688,33.80474821077199,34.20943077689241,34.58562684600151,34.941074633075274,35.30815224749028,35.633563605820925,35.94622086937017,36.30669451412256,36.68975521701233,37.06333644431838,37.46381160144786,37.84113508999075,38.202472951734975,38.602758572035526,38.942112060220865,39.26653075551558,39.61293421988124,39.944578137915585,40.258291343412566,40.57345098949477,40.881132711850725,41.183696044713,41.502019997203426,41.81822747297879,42.12979885811294,42.44967792685719,42.75830921540727,43.06924250206911,43.37303828375917,43.673408418885586,43.98355286261895,44.270027057375685,44.541404004383274,44.835515385041006,45.09574168428587,45.35953156591698,45.61224882872833,45.847853937697515,46.06276349218164,46.308718876862336,46.55660098399418,46.79278829768711,47.03695845831844,47.23962667151058,47.43921345271315,47.62410649153912,47.82771552492851,48.02162188751853,48.23228687382907,48.47634964956902,48.708102754414035,48.96635551956146,49.22635137005709,49.47337322292929,49.72161757447596,49.96737266166404,50.19243716973255,50.41443841657269,50.61079741770551,50.809969199135004,51.02467757606215,51.24193329571179,51.49247515484741,51.756301461696076,52.03076651695071,52.314096576249554,52.54742034522596,52.77225547625549,52.992317450620945,53.22146286757227,53.47537809954594,53.72986892067875,53.96640490893728,54.217822335882616,54.48668110649771,54.76698611965081,55.054229175606004,55.36270783673135,55.67530990828734,55.97588816362501,56.26594061543255,56.55663008282852,56.843671010516566,57.16682013672035,57.47414652352728,57.795054546140925,58.12185782706221,58.441777882886505,58.75966700806614,59.08571639963226,59.41941837341662,59.758757612737114,60.069869704235494,60.37413631222802,60.672083061862146,60.971009472253655,61.25985556504283,61.53738149882096,61.81373673061807,62.091983003907266,62.361173209407326,62.62782477757969,62.90733028210573,63.17628580077708,63.45771079995768,63.742270546379665,64.03255943095346,64.32868945949451,64.61885689559895,64.91002200488504,65.20488935741615,65.50426602534178,65.79589907362877,66.09509788006041,66.40055332741782,66.70153352676051,67.00182073144579,67.27525684975835,67.55171341760438,67.82427509243341,68.09596555021612,68.36450641164315,68.6310707600591,68.88755115313106,69.14594920396313,69.41765394715917,69.67987880355282,69.94008033555045,70.20832213434548,70.47380904209167,70.74475117437933,71.01218566018517,71.2826617830695,71.56038438536864,71.83528837607147,72.1177555571991,72.36977149809805,72.6102225756588,72.83967882958491,73.07235299399862,73.29345547385675,73.5118027940039,73.73085639550807,73.94798370294168,74.16267744780465,74.3693914534323,74.57530688510481,74.7818839672346,74.98330074949038,75.17902164222777,75.37420042403748,75.56537432901288,75.74820043152917,75.93949445749021,76.12927537345578,76.31128545286315,76.49007463111587,76.66524674752212,76.82677563690439,76.97866609523662,77.12858900137897,77.2754404660994,77.4197554205664,77.56442985331556,77.72435853059729,77.89025726730618,78.0608655357821,78.22801777433209,78.38904838841222,78.55997743056272,78.73219188136258,78.8855327074005,79.04274338668515,79.19011057186978,79.34305680544274,79.49391843477558,79.6426395162345,79.77871428451044,79.92580826617515,80.06649483405457,80.20461597639824,80.33614366590434,80.46645091532514,80.60584494792852,80.74698819624604,80.86113777722862,80.9712775925399,81.08117392207946,81.18345227585421,81.30160894926861,81.39743200861432,81.49895164782424,81.59694309349828,81.70661619699806,81.8185791022038,81.93860927919751,82.05037118828888,82.15899520137481,82.2735634112096,82.38090370296227,82.47232515604797,82.55700628039253,82.64964578801606,82.72342679711423,82.81204499905611,82.893722635931,82.97309874190485,83.03329858019163,83.07757804626691,83.12139943311071,83.17452599158982,83.2720277724169,83.34445814821689,83.39780739459854,83.47252357943944,83.56219530628512,83.6533280980779,83.75348157003828,83.85369345254486,83.93783191822348,84.00713843762267,84.08980432198142,84.180744289584,84.26112357792265,84.33742490243267,84.41389529313811,84.49721155156931,84.56035988009852,84.6172001567311,84.6813630481173,84.76079587078803,84.85245072514698,84.94826474562313,85.05157738110408,85.15955252329712,85.2937457507991,85.41869238864362,85.55671914779911,85.6889340657133,85.82226574925457,85.94762450084721,86.07798975125017,86.19947624456424,86.3395412249266,86.47651808704589,86.62685080242052,86.77890476828236,86.92641637202951,87.0618700599074,87.18977892892494,87.32499850456765,87.46494073980554,87.59031481699273,87.72790706076829,87.87229388520248,88.022962747942,88.16929592958179,88.31822728252172,88.47020887929162,88.623581812809,88.77664086992901,88.9382281215454,89.07941273922552,89.18600013443637,89.30075346189481,89.37715382815897,89.47544560081279,89.5796191503987,89.68479178294064,89.78486771583349,89.87424219007417,89.95857974439146,90.05191941058007,90.14977816064174,90.25445526719432,90.36274176511274,90.45949210146702,90.56217212925915,90.65936192781325,90.76948165369647,90.87558638474502,90.98665171817692,91.10514218153199,91.21924177181502,91.34033833887311,91.46469540681214,91.59101062317882,91.71240338878795,91.82672295941462,91.9319701753288,92.04961230329512,92.15133228683756,92.25075036265258,92.35825429604206,92.44748640158758,92.55120707848451,92.65689076560741,92.76930270071318,92.86942104444343,92.96673599700993,93.07472871200417,93.17717290016834,93.2837596710322,93.39624550341397,93.51836187201121,93.64216739618156,93.74697356786987,93.8668860923222,93.98855028146171,94.09534044781597,94.21241072138751,94.31802146783419,94.42835246025439,94.54181760258062,94.64816655895277,94.75742875899455,94.87237516554396,94.99681909834017,95.12264664941117,95.25977095972785,95.40282409624365,95.54661816213695,95.6955677581984,95.83848865277719,95.9703734304421,96.12079902983359,96.25223721864305,96.37966055751404,96.51860648298148,96.64804291532471,96.7850800705785,96.920669792218,97.05800036713904,97.20184034325729,97.3497936880398,97.48539763335735,97.64338873129158,97.7988349456495,97.95316386097507,98.106592515521,98.25440724180231,98.39984484073004,98.55424526970603,98.71330956437599,98.87685294103618,99.03505275913965,99.19094871782593,99.35208122084669,99.5195075775976,99.68639863034304,99.85768727812113,100.0264421816626,100.19267563947503,100.35580944235399,100.51684905956076,100.67965512742992,100.83934460171054,100.99624376573503,101.1488680639359,101.30101603519321,101.44502828085656,101.58733541301044,101.7333166397057,101.8777209482832,102.01290501519696,102.15388256781401,102.29793009762668,102.43911689515895,102.58107785319088,102.71509257423747,102.85639092801134,102.99750977252656,103.13584518927594,103.27665247580953,103.41398372036527,103.54346883734989,103.67673826765616,103.81013616627467,103.94358951303695,104.08441161933686,104.22126029220708,104.36056933509451,104.49947958644412,104.64158165177739,104.78510379478901
Adaptive LB-FTRL,0.0009556236661643,0.0014886386664611055,0.004365600276683375,0.00773287811880119,0.012414841018050501,0.026653389880444925,0.03679391265766868,0.046347691919461476,0.07934933480915993,0.09864810762121998,0.12464276672423312,0.19558015964602687,0.2288385172205895,0.27222783642045,0.38787244204189486,0.4474011165968381,0.5128836456871841,0.6997319699735092,0.7612589310761371,0.8314504242030263,1.049865596235741,1.1283551741369457,1.2109294992701312,1.507651910005286,1.6025093127992,1.6772439767923633,1.9794291962474395,2.0506625541806693,2.1271262283453827,2.459732047238949,2.5338756854501696,2.590318041443334,2.931969135137086,3.0109788698846143,3.102486505609213,3.5015002448534394,3.626144903809277,3.7583213230316956,4.214372814245944,4.332129346749337,4.461644617002168,4.9321139346356695,5.09579292011327,5.224921774390552,5.649069386815053,5.73043391007441,5.84282207360307,6.280313395802385,6.417870916789996,6.8718035352472935,7.027778877023733,7.1756454082675445,7.578895353419375,7.788706946333944,8.024809479793003,8.505873247777771,8.736543295381539,8.935260375772362,9.38326588353705,9.553489575540958,9.755483059671935,10.184099306830973,10.342924733892826,10.551650936129622,10.993566058756912,11.222435959940062,11.46828573633317,11.948728059197492,12.243329658871463,12.509468545666044,12.994501523435408,13.300268279267913,13.645150548299734,14.221701143825335,14.594417503991009,14.96544071376658,15.549174199324156,15.920547346302515,16.241708902102026,16.768390212854992,17.13599482708233,17.499689666180906,18.022607905387627,18.397851614881848,18.785419511799976,19.349164790603297,19.72774863735768,20.0926614668045,20.602542765458942,20.95128610198828,21.28919443026146,21.73377665132624,22.02532715257133,22.30809672269325,22.720387072232228,23.05125828988996,23.38593878110075,23.85993845620803,24.219679151336354,24.662002907755017,25.007292144368453,25.34451444906555,25.777443556617918,26.12503988149139,26.487818995659357,26.93325983872868,27.32134498358497,27.71099431424529,28.155937805856915,28.536074993484362,28.90424922917847,29.320515086453295,29.670192661960947,30.00428947827038,30.399309259103205,30.767014629226892,31.12641312425133,31.52232167657541,31.88563698704323,32.27081360690574,32.70731238113495,33.11218882861493,33.521487663124404,33.91826811673148,34.28646220374203,34.63401865510962,34.99330074241689,35.31095410891311,35.61574110896923,35.96787533020978,36.34149001822387,36.705665339668236,37.096542868503875,37.46418718731364,37.81589744109304,38.20591315581457,38.535718193045085,38.85074748944358,39.18757702778549,39.509456767998145,39.813613175284345,40.11946904273393,40.41749958193246,40.71041705249471,41.01885432256935,41.32475704084679,41.62596655855427,41.93536611975384,42.23343654675591,42.53388238025469,42.82698900165207,43.11657575997157,43.41559027690699,43.69130718352341,43.95234789210512,44.235440086056016,44.48529136549796,44.738421840552974,44.9808789601478,45.20644546790938,45.411920431267745,45.64739719410419,45.88443016069579,46.10995942109137,46.34324553006933,46.5362811437214,46.726248023836504,46.90208447214206,47.09574674600965,47.280014028742116,47.480574999183006,47.71308237438878,47.93342739087198,48.179041432336405,48.425923756196404,48.660171592964396,48.89586704400418,49.12894050341891,49.342013903125874,49.55235564476131,49.737693272494866,49.92561628067977,50.12846433685982,50.33335870765969,50.56994954943231,50.81930770975097,51.07856265514546,51.346072277881596,51.56605554533832,51.77771902117667,51.98476064323559,52.200467613184344,52.43952671439516,52.679004596485896,52.90157756389173,53.13808590970251,53.39123962919147,53.654765925452864,53.92473048073112,54.21502521962258,54.508932757687674,54.791387416990105,55.063856885529454,55.336575821208356,55.60589648111622,55.90918492284585,56.197222143896,56.497819649669935,56.80386784231461,57.103150110841476,57.400352687165295,57.70512334367026,58.01668459876016,58.3332870538481,58.623647470368816,58.907341779411176,59.184995000307474,59.46354712992027,59.73250562071459,59.99085141419884,60.248116472246025,60.50698009724344,60.75736259361827,61.00527197028614,61.264901702729894,61.51467834345774,61.77483398910451,62.03780615789257,62.30606011432248,62.57970593937,62.84777458736276,63.116745466559635,63.38913202883563,63.66558656340721,63.93491153525744,64.21118931832686,64.49309463942303,64.77088818847851,65.04809869893582,65.30050574776673,65.55567461810267,65.80726675705432,66.05800763040675,66.30689728753299,66.55392568138326,66.79159670564566,67.0309863474579,67.28254890371072,67.52537062801984,67.76627895545197,68.0144751054641,68.26011088575912,68.5107350476594,68.75806299643561,69.00814261549743,69.2648583065999,69.51892957844422,69.77991311533108,70.01297542767925,70.23540317272095,70.44770569706046,70.66294732030188,70.86751863897807,71.06954307781126,71.27221801081829,71.47313599980437,71.67178769356575,71.86310867915371,72.05369167402226,72.24487626280641,72.43131267871797,72.61248713350285,72.79313498602303,72.9700991850784,73.1393653631056,73.31641386673202,73.49207611377179,73.66059088880672,73.8261429103737,73.98835029005735,74.1379626614378,74.27866643371644,74.41754387157405,74.55358554149765,74.68727871074341,74.82129169184671,74.96936747747392,75.12293978990759,75.28084128751063,75.4355484093987,75.58461435516872,75.74281039473982,75.90218471361095,76.04414591013041,76.1896749190858,76.32612525557288,76.46771781231557,76.6073814172809,76.74507258406494,76.87109900338112,77.00726385649232,77.13751226089612,77.2654028973529,77.3872005650457,77.5078649419912,77.63690998938647,77.76755607601692,77.8732813744241,77.97529630861827,78.07708937144453,78.17184093496888,78.28129644352431,78.3700916799953,78.46416385532909,78.5549791251213,78.65659987710126,78.76032809488818,78.87149951236769,78.97503215581801,79.07564771006633,79.1817590101315,79.28119929372869,79.36590003481226,79.44435923294759,79.53018687068443,79.5985397379462,79.68063744880797,79.75631624032499,79.8298548485507,79.88561404195116,79.9265830606441,79.96712044097218,80.01630419369687,80.10662375679827,80.17371882859864,80.22310139337503,80.29230838655687,80.37538646761651,80.4598235106094,80.55261285449004,80.6454614504161,80.72341883196377,80.7876104510309,80.86418508514548,80.94841543780217,81.0228599200393,81.09351829156415,81.16431964432839,81.24145536429954,81.29989451761301,81.35246049297459,81.4118120048993,81.48534221579817,81.57019021169252,81.65888605304565,81.7545332282716,81.85447823909682,81.97865799744505,82.09428908903205,82.22199925666966,82.34437218800974,82.4677772490002,82.5838062902819,82.70445121441207,82.8169120808051,82.94656377506733,83.07337597565929,83.21252634422027,83.35329154121169,83.48984559329251,83.61526300265609,83.73369482580306,83.85888445793037,83.98844437580439,84.10453545583924,84.231901683454,84.36554625057676,84.50498977907013,84.64043691162338,84.77829151193788,84.91894223722531,85.06085839809336,85.2024997647572,85.35198500819982,85.48264886243487,85.58132622217691,85.6875809086052,85.75832832297198,85.84934214558331,85.9458121825144,86.04321485261838,86.13591586516966,86.21870073904077,86.29680382050967,86.38319189820129,86.473768667838,86.57068276732059,86.6709330331095,86.76050240613249,86.85556289961971,86.94551657550448,87.04744162901937,87.14567134797193,87.24847981776317,87.3581580778972,87.46377596320447,87.57587496573568,87.6910003701814,87.80796717182866,87.9203785538459,88.02623773411884,88.12368577494237,88.23259147084593,88.32675189471905,88.41876694184484,88.51829578590623,88.60087820333003,88.69693656330219,88.79478262433909,88.89887377522517,88.99158938334456,89.08169977706916,89.18170027675662,89.2765655319455,89.37525207866986,89.47938665081192,89.59246939114935,89.70532199954387,89.80061807308992,89.90989654391593,90.02083558403113,90.11803976669525,90.22483967859853,90.3210176123506,90.42157318679189,90.525058499494,90.6219600983424,90.72161174997362,90.82650074548705,90.94021781116534,91.05520687207752,91.18069760018388,91.31168285063264,91.44337287053807,91.57983538679652,91.71076466953068,91.83153409341168,91.96942934640501,92.08980683606785,92.2064967489439,92.33384501751645,92.45242028102223,92.57806028097345,92.70238436411555,92.8283300982317,92.96032731612019,93.09613573125428,93.22055714385624,93.36567762153494,93.50846286372806,93.6502472258847,93.79121683294727,93.92702072558188,94.06063611193554,94.2026229632374,94.34891314395036,94.49936167909362,94.64664711012584,94.79178682998317,94.94174740666281,95.09752888831841,95.25282417944118,95.41217461897932,95.56918459007925,95.72385393373527,95.87566731091046,96.02554424012769,96.17704258566005,96.32564984695136,96.4716648465273,96.61372158089623,96.7553319073561,96.88940920586077,97.02190199726192,97.15779141515497,97.29222110705594,97.4181098200896,97.54936120832068,97.68345045760779,97.81488556814975,97.94703616891161,98.07183453337876,98.2033658924125,98.33472704769726,98.46350832223105,98.59457376186327,98.72242241220258,98.8430120598553,98.9671150672883,99.09133657915548,99.21561653040023,99.3467037287161,99.47411360949577,99.6037982419327,99.73311428616255,99.8653836285022,99.9989667640997
Last-Gradient Optimistic LB-FTRL,0.0009556236661643,0.0014514873113272708,0.00427574545182479,0.007608769738005075,0.012285106315470126,0.026537060490297068,0.03675472970024926,0.04643584931280165,0.07965799413324862,0.09927927098428557,0.12634198447653272,0.1983049192418862,0.23255702889497898,0.2771271210492851,0.3939682581735759,0.4548888158103924,0.5219486797922062,0.7105484980832739,0.7736976852586458,0.8457969427047178,1.0660949970743698,1.1467085474278178,1.2316534649955222,1.5310359819874915,1.6285883294988883,1.7059375377527957,2.0107601943201696,2.08463324635988,2.164523199373277,2.5006498532201147,2.5782131175597067,2.637765207381147,2.9828009178412134,3.0654343667955906,3.1606662809088495,3.56364755107329,3.6924065238671924,3.828990834309296,4.289968684999155,4.412312304053832,4.546885546618783,5.022954230703797,5.192413314098258,5.327001764520603,5.756510407260924,5.8432132966725865,5.96160594020488,6.4054574105327395,6.549617997339196,7.010648426993147,7.1738273919915905,7.3288015855181605,7.739428422024676,7.957374682274643,8.202107799398085,8.691958541920595,8.931737719144168,9.139072470430035,9.596159357345993,9.774908700736065,9.985970848113787,10.423399427636696,10.591387521410503,10.810449619232724,11.2630053754126,11.503258824766046,11.761237590121501,12.254003797652814,12.561167606655486,12.840288132921108,13.338561949894546,13.656751938104918,14.01564343963645,14.60775226427754,14.996397664044782,15.384125729299313,15.9854603863657,16.37470309099126,16.712889371797964,17.25742611776381,17.64400683641188,18.02650483833084,18.56868299468621,18.964210705020335,19.37289070611272,19.959331287181744,20.360707841964746,20.74842600201444,21.281210581812587,21.652818436308216,22.014326439266924,22.482503195974438,22.796834326868264,23.102983737689335,23.538520050614093,23.893031838659233,24.252471925662793,24.7526500337587,25.13983255424862,25.609885524693578,25.983210269564907,26.34924303758447,26.812041796007026,27.19009284399618,27.584969801270564,28.063437919259098,28.485147413079638,28.909506346564545,29.389392397479156,29.804210518576493,30.20674945804294,30.657859536535298,31.042867008507514,31.411500443725124,31.84193854171845,32.247045558544535,32.64546881823696,33.081261804873826,33.485486285370854,33.91367295500708,34.39544175911834,34.84771754021531,35.30652330348046,35.75046610998053,36.165984060633086,36.56054061017269,36.96650622117685,37.331062516086874,37.68425613500125,38.08664883464108,38.51585433791651,38.93516332850106,39.38156340985894,39.80505898765073,40.21260707648729,40.66117061164999,41.04685427412033,41.41714021026315,41.80943854305302,42.18751613930546,42.547331375834794,42.907251940974064,43.26108854823887,43.60977146253865,43.9747780345817,44.33924917153732,44.699533902022864,45.06857288094386,45.426548065919995,45.78636348969584,46.13978633754524,46.49035761034117,46.8524523926074,47.18980349904827,47.51049365623108,47.856040674165484,48.16644657850949,48.481305854588605,48.78442925412679,49.07040156565496,49.333966180143385,49.63230962438204,49.934001428273454,50.22446882253058,50.523923524526076,50.77812773756149,51.02950030041289,51.26563965479439,51.523121001800575,51.770565184975105,52.03604533471892,52.33865923018248,52.63016368773002,52.95404246858615,53.282063055616476,53.59652605049985,53.910921051629856,54.22313451772675,54.51370843970955,54.79954523793911,55.059822481262266,55.324331879040884,55.607248282471204,55.89584546568275,56.22298597169947,56.56574079958931,56.92165564715622,57.28897752688999,57.59892351682586,57.899928560777134,58.19616200696562,58.50423473797123,58.84147730881977,59.180445708373625,59.498608081292964,59.83431937694053,60.190419533357776,60.5628313305273,60.944799416700505,61.34941415524316,61.75950812958552,62.15610651136686,62.542338297990504,62.93137749968036,63.3142671664376,63.740727812954454,64.15056858527392,64.5781654542678,65.01426923858561,65.44416560525184,65.87331394110848,66.3139596919982,66.76704906171226,67.22943256399203,67.65562365454265,68.07577746407841,68.49054858038348,68.90738432117638,69.31386092956024,69.70681855390933,70.09868970431133,70.49394343907386,70.87851786811014,71.26356786502674,71.66792628478098,72.05971018887921,72.46988778660955,72.88518338459117,73.30864024453042,73.74131864672341,74.16772632999833,74.59681534361886,75.03317071008476,75.47810425832729,75.91339483514753,76.36152184556106,76.82204471179116,77.27747562441888,77.73187767529127,78.15244963919034,78.5787478473753,79.00136775061455,79.42479102650658,79.84627136096104,80.26668599606312,80.67402918926842,81.08587874545944,81.51795703850371,81.93655438045084,82.35485456523718,82.78851052241549,83.21917747533496,83.65951242365617,84.0977222323581,84.54315030086329,85.00070210227156,85.45713261680908,85.92640432735121,86.34904870615665,86.75370032479837,87.14265483400101,87.53792651034307,87.91662987600095,88.29209080143998,88.66965076424802,89.04227313951975,89.41286811420042,89.770956140493,90.1277797143605,90.48572538655452,90.83660880630006,91.17874932292938,91.52210754348698,91.85939559841621,92.18394879577312,92.52318802646508,92.85966789205347,93.18278752221563,93.50096944926588,93.81427043810007,94.10694798376568,94.38601299105582,94.66302442784021,94.93496924466939,95.20297233657708,95.47291374548357,95.76812122323918,96.0734849714122,96.38762558874818,96.69678177080439,96.99624519267793,97.31130084973978,97.62841551466887,97.91650073662069,98.21156486172475,98.49074951285382,98.77995244019412,99.06631914935116,99.3493955997383,99.61139578716951,99.89472154773232,100.16819167913881,100.43668043843445,100.69486012522583,100.95199310913799,101.22507635873953,101.50254427801073,101.73407335869175,101.9593560824039,102.18385366694432,102.39531593113267,102.63082235522404,102.8297472759854,103.03733950717785,103.23857555981358,103.45907079566351,103.68466516927299,103.92484881609082,104.150605315207,104.37363414960751,104.60677702277893,104.82637746716154,105.02048781995428,105.20421334643348,105.40137929784288,105.56855966530021,105.76064827989022,105.9403517586381,106.11681194780788,106.26163937329734,106.38097104292103,106.49964524864536,106.63253944526316,106.83877150737602,107.003028920697,107.1375338067665,107.30664892235897,107.49881845290142,107.69334557125836,107.90240040978306,108.11095899161921,108.29372483076367,108.45368533182268,108.63690248286247,108.83454426336502,109.01498216695589,109.18936252894594,109.36512368627822,109.55374672241379,109.70802091167744,109.85420648217553,110.01406235374782,110.19775747700605,110.40336955401632,110.61651536663862,110.84160444162185,111.07612577666409,111.3563774920128,111.62337808124765,111.91373925629748,112.18995415792722,112.4689828305919,112.73551713568654,113.01218860429503,113.27230211402036,113.56392562577408,113.84974284868905,114.16020002309264,114.47102458305118,114.77661957026731,115.06150632476056,115.33525848173197,115.62273755840208,115.91839473711536,116.18945379242308,116.48474990156313,116.79325704985666,117.11318740141996,117.42622090102766,117.74381339861954,118.06968967887039,118.40172633375258,118.73342684241962,119.08157379826224,119.39475341359882,119.64799500999837,119.91349611476647,120.10851369060515,120.34647504404266,120.59307088267941,120.84047800774275,121.07805480393876,121.29599212208454,121.50946162737127,121.74592888598835,121.99109684696569,122.24693130701414,122.50992895738469,122.75217193797315,123.00753221908731,123.25655922109047,123.52958576025861,123.79368745608481,124.06823986032421,124.35733152774459,124.6403281911339,124.93604299945477,125.23760723047866,125.54185468665895,125.8371546544216,126.12046278020028,126.38929341256036,126.68322185241591,126.94817571708472,127.21269557670055,127.48956526223131,127.73534942290013,128.0047753960193,128.28076456630885,128.5688703935452,128.8341438443369,129.09476337227147,129.37777022524494,129.65046632294587,129.9330267313798,130.22972400301805,130.54414331717626,130.85911551904073,131.1398369078722,131.45247398968553,131.764187121804,132.04843695025716,132.34935459019252,132.63119309007834,132.9229855750786,133.2245488865691,133.51279907767506,133.80412617479442,134.11432526478987,134.43922781970807,134.7707081472821,135.12106908886574,135.48194874224745,135.84758100740916,136.22289479848735,136.58874176433523,136.93296463029307,137.31712602641767,137.66320108859685,138.00190072343943,138.3634624108279,138.70719270107367,139.06480427725316,139.41775315087955,139.77606524727838,140.14800391197957,140.53045138853906,140.88733244883775,141.29181449085368,141.69287130187473,142.0904497946086,142.4908896025371,142.88106117768945,143.27060915430135,143.67069570708432,144.0842749860241,144.5082730534235,144.92309333575778,145.33380930731852,145.75406807595317,146.1886941810414,146.6172068687177,147.0565512562992,147.49092894823247,147.9209550506615,148.3422760951222,148.75973887024068,149.18162723039933,149.60044891910377,150.0174572505539,150.42582054945467,150.83391315743245,151.22729334558323,151.6171985362102,152.0168787428486,152.4130776130505,152.79028487556457,153.18054992809235,153.57900480590888,153.9724053551274,154.36818360295206,154.7461851844917,155.14389236078415,155.5439279868139,155.9372671652156,156.33822573332986,156.73186890159462,157.1053640564601,157.48581975742746,157.8682217822485,158.24755334152877,158.64802163512783,159.0393767028458,159.43743335895653,159.83516013922647,160.24103501045315,160.6508084929925
Soft-Bayes,0.0009556236661643,0.0016116847898018337,0.004583786051613088,0.008037386427440285,0.012789434746204642,0.02707128852698866,0.03724821235645348,0.046835224370791156,0.07987745165087101,0.09922694470428092,0.12584921464126564,0.19724560103425748,0.2308633773377241,0.27457864043670943,0.3905030424744626,0.45029391992839846,0.5160207372398301,0.7031139099736073,0.764860402158574,0.8353012994356179,1.0539593998172567,1.1327213348248935,1.2155963148343747,1.5126592833294807,1.6078584291947544,1.6829207752206952,1.985437609722557,2.057003813048956,2.1343913566891914,2.467863099165088,2.542803846566095,2.5999611348859824,2.9423261711328172,3.0220411809749406,3.1142490687913487,3.5139759009657707,3.6393303345958397,3.772231377516631,4.229056461030949,4.3475171390950145,4.477788371621646,4.949084513076143,5.113610709712948,5.243524024238065,5.668428784672464,5.750523436891874,5.863738858015528,6.302112075087628,6.440588864104359,6.895520159004792,7.052495030697416,7.20134801690323,7.605604680569985,7.816580699678156,8.053936719253256,8.536277467675852,8.76829303136929,8.968278325361222,9.417616850927292,9.58909306186628,9.792440378648898,10.222373114090875,10.382521394003108,10.592780270020862,11.036278652365054,11.266846430394923,11.514523500965176,11.996858403825623,12.293430908652264,12.561567993020113,13.048665326896872,13.356531793605225,13.703842392043242,14.283099567238665,14.658588109552836,15.032539287307664,15.619385661316844,15.993929018134184,16.318106994500752,16.84798917433067,17.21907927390546,17.58624970110877,18.112710286945664,18.491770597325356,18.88335258039716,19.45194180632462,19.835333895575513,20.205042804319657,20.719772825809418,21.07331825101617,21.416113984773318,21.86553313190139,22.16171960857573,22.449196637032866,22.86626371084919,23.20220412465081,23.542247929137663,24.022079963504567,24.38789943979087,24.83628434304808,25.187786176176832,25.53134728846938,25.970916220839822,26.325300574452154,26.695379231780528,27.14843876924106,27.54451561042448,27.942519619046365,28.395915177160795,28.784580892699896,29.161259733842446,29.586110318019884,29.944355264367033,30.286690287512528,30.690427475438245,31.06767309549652,31.436936803585894,31.842916290516488,32.21683705639398,32.61354929393097,33.06251232324386,33.48066865184272,33.903967137157686,34.313747113621304,34.6952886661828,35.05592950368728,35.42805305791492,35.75836720104793,36.07574681300171,36.44163182411266,36.83139965396222,37.21181164181825,37.61954394425469,38.00426505636527,38.372954518321585,38.78149366673085,39.12806287476029,39.45954144586498,39.8134814043178,40.153049894897066,40.47436490539036,40.79697819695547,41.11261046512081,41.423177512922365,41.74999981414211,42.075262610760106,42.395923654449234,42.72508870679922,43.0431910537159,43.36361951747913,43.67722394511514,43.98751563608927,44.30799725929293,44.604308858184524,44.885017304165494,45.189571253171415,45.45924048643521,45.73307452793105,45.99514864526624,46.23965688930781,46.46262448685867,46.71816726611527,46.97616972676514,47.222010884887524,47.47621935720291,47.6870725410382,47.894843796849344,48.086716341441615,48.298795303721775,48.500445787800885,48.719714051249525,48.97493749993357,49.21760016160585,49.48839513953353,49.761699071746214,50.021812453018796,50.28284374679052,50.541783314480995,50.77875480194658,51.012435463968245,51.21909360186921,51.428903979333505,51.65520511636494,51.88469364148283,52.150392559362466,52.43022852678844,52.72204392465952,53.024067248218756,53.27187163633546,53.51102120555032,53.74517131003225,53.98909741805409,54.26055740086559,54.53303949818099,54.785614476220104,55.055093442334396,55.34370014999524,55.64578273448556,55.955757752632486,56.289353189299675,56.62852978934696,56.9547257361197,57.26929921301395,57.58560328326762,57.89853380949967,58.252504785404476,58.58999553448851,58.94377145658544,59.30502512541996,59.65957642376785,60.01262687038934,60.375666518666485,60.7489028953582,61.12984248656821,61.47881632414278,61.82107017783802,62.15639889543534,62.493417308268555,62.81931329082797,63.132670141581485,63.44516813715211,63.76103040384179,64.06669046440355,64.36954526676486,64.68885269465162,64.99615402992164,65.31890566684697,65.64661311047708,65.98241118754419,66.32643052469058,66.66400111282412,67.00365037962428,67.34843415036623,67.6997233990286,68.04223735618518,68.39502984288322,68.7569489874145,69.11416109921642,69.47182070098513,69.79604777103908,70.12510107743209,70.44983882474557,70.77430885297589,71.09708129377076,71.4179917321225,71.72671318554181,72.03884460123724,72.36975891129413,72.68926154622496,73.00663910688107,73.33539081210033,73.66140838633746,73.99562468791602,74.32575004620638,74.6603817035506,75.00606935343909,75.3484799869465,75.70252071459733,76.0156326499302,76.31404334833049,76.59780794720956,76.88665131477622,77.16000203031749,77.429868736944,77.70095256817156,77.97088083288654,78.23777972774252,78.49412232144839,78.74995545373048,79.00765160619648,79.25809463983732,79.50149629510533,79.7441339185262,79.98152152779699,80.20749155648917,80.44562227496809,80.68234309265672,80.90868773972034,81.13060503960094,81.34770315874906,81.54529929091656,81.72889493414623,81.90966192221886,82.08640840658101,82.26012639107871,82.43424186878289,82.63038351946025,82.83530739054864,83.04737735733664,83.2547351962923,83.45342513725113,83.66740494729409,83.88411520411664,84.07303682143962,84.2677421607413,84.44812684982294,84.63665214628749,84.82231364631784,85.00507538168888,85.16969013544134,85.34973529423874,85.52034615142261,85.68778338269487,85.84556422211571,86.00135442308651,86.17061557644519,86.34221959767545,86.474694138568,86.60146104239772,86.728231047986,86.84402507814913,86.9841370407341,87.0914749065908,87.2074776936523,87.3184671773073,87.44714448668144,87.57880194913963,87.72252371981133,87.8545569671688,87.98102172469835,88.11642704671122,88.24194807787521,88.34359892453635,88.43487550134753,88.53793806650239,88.61246824610818,88.70892635439637,88.7954752761362,88.87871440722385,88.93374221297192,88.96540539305657,88.99665086055089,89.04205242119205,89.15332613548037,89.22760642645736,89.27287023068536,89.35023351161499,89.45092236752059,89.55374728937902,89.67083070993228,89.78856730789519,89.88177644445854,89.9520698200953,90.04176189354972,90.14395153419916,90.23003463876819,90.30985661550704,90.38978970467522,90.47958107939769,90.53975598734995,90.58939246926128,90.64941320219029,90.73325483003607,90.83494219560767,90.94285395923406,91.06283749617214,91.18974544287886,91.35729260105057,91.50926173412748,91.68188586954113,91.84805644256362,92.0158747989082,92.17091770366976,92.33376314707134,92.48310639557951,92.66173816619354,92.83575778175914,93.03066910157142,93.22993905548509,93.42107302033409,93.59338903440957,93.75311820502644,93.92457834899228,94.10426530434219,94.26040560317702,94.43542670688439,94.62135611203955,94.81811921857296,95.0075403707698,95.20182654126549,95.40078898840432,95.60104928625445,95.8006647972774,96.0157759822779,96.19559167020194,96.31714232692849,96.45321128065638,96.52833414426644,96.63707414355602,96.75658961112364,96.87866396576965,96.99263270697121,97.08983767648121,97.176256293218,97.27488278808931,97.3805633376803,97.49825910116579,97.62202133401404,97.72685901354617,97.84009856209796,97.94250608246644,98.06694014022604,98.18559587471073,98.3123780904416,98.45143353277268,98.58202737377964,98.72421925991826,98.8720045138744,99.02297408504486,99.16572031840204,99.29645212515709,99.41161678629986,99.54712616060698,99.65579510215422,99.75897789262694,99.87677274436192,99.9626807353728,100.07364695253735,100.18723031117099,100.31215503555502,100.41632119498135,100.5154351254283,100.63142629199659,100.73880895653865,100.85227691334967,100.97477565701425,101.11348777503842,101.25576892980315,101.36508405503253,101.49934504845967,101.6385705407506,101.75184608744196,101.88194873964498,101.99223364315063,102.11050665103114,102.23147475944792,102.34076284451201,102.45524874393624,102.57640218813921,102.71558167534576,102.85630648105244,103.01811747066692,103.19159690527432,103.36572569865794,103.5506287943868,103.72277340914661,103.87532908084773,104.06009036730605,104.21190623715881,104.35699978123988,104.52347896110955,104.67307175924685,104.83724328988087,105.00059359098941,105.1666564182896,105.34430904785269,105.52900943589592,105.6920995712712,105.89603378147106,106.09518982421699,106.29382357664596,106.48874351371944,106.67276539503244,106.85067735674819,107.04807846763968,107.25383535435945,107.46835929867808,107.67786257386878,107.88371136914012,108.1041521174152,108.33691602119379,108.572611688279,108.81733775256791,109.05781686476871,109.29375199573752,109.52544451428274,109.75333670257119,109.98582574213368,110.21053965639616,110.4279377391541,110.63708374745157,110.8457037985908,111.03661119186097,111.22492277902018,111.42004152717007,111.61261806784911,111.78641491754153,111.9721429680016,112.16375016219901,112.34933324764063,112.53666175923344,112.70803558901648,112.89248779659,113.07519292120517,113.25327165131853,113.43558341872017,113.61090459179566,113.77223323995491,113.94263393116435,114.11251943653001,114.28540206768928,114.47135383706936,114.65001734931654,114.83369806749981,115.01669368267494,115.2064234907773,115.39941027329314


==> figures/msci-2023-09-04-15-14-15.csv <==
LB-FTRL,2.6918512429570038e-05,2.8298586393585984e-05,5.310393021066423e-05,0.0002682011390797573,0.000523277498453989,0.0008209364596231672,0.00193906523313217,0.0025739033729758054,0.0032062726025956917,0.005247315348243811,0.00608588343661548,0.00731526531212176,0.01073072854324117,0.011795659485014293,0.012805640179258115,0.017020092021580058,0.01825008885588708,0.019984633941695584,0.024989973678422428,0.026386058606007345,0.028162159154560884,0.030264459546126332,0.038346310224367186,0.041366999849334785,0.044127182773235796,0.053229199746655076,0.056960166019592307,0.061535244012734025,0.07481183169095051,0.08117450491339273,0.08460408228580585,0.09741488148280819,0.10271430678603233,0.1051508782585393,0.1175534336925288,0.11850997528976404,0.12106220975588622,0.13442303063045524,0.13541213611965763,0.13762439710177188,0.15454073537078017,0.16028467027080362,0.16274509660226633,0.16549255041416377,0.1834722313665833,0.1898063831334249,0.19537337953285583,0.2155201935272364,0.21864103123026013,0.2246020515981375,0.24844988096500742,0.25423892666511294,0.25989327455031996,0.283458063024717,0.2905360485439529,0.2955202490696072,0.3197403052228051,0.32554215771520495,0.33439279634049845,0.36506377893881486,0.37426045569676303,0.38615388404994944,0.42177877285273446,0.43475401047655493,0.44662240532655906,0.45872140708502107,0.4974817053786945,0.5119307827046929,0.5279099548645529,0.5746947168618569,0.5924364874938911,0.610914930390881,0.664058177485474,0.6894591787520635,0.7140224848679111,0.7746869643033352,0.8009547133667521,0.822499273946022,0.8844942379172884,0.9100841737034004,0.935511846462027,1.0029944481699509,1.02950416905013,1.0574278113670768,1.1268351553510865,1.1524549534502633,1.1782619161804444,1.199688924198775,1.2687792150486166,1.2902353514908076,1.3146578700630405,1.3873157604679311,1.4101427593563094,1.4356508195166833,1.5115770308072123,1.536007209106154,1.557744152595169,1.6276870830063244,1.6479313633659314,1.6669480844899571,1.7427051826973345,1.768040283852383,1.7944647209737368,1.8692259088761114,1.8929376281920214,1.918670290591414,1.999324489737336,2.0282578020679765,2.056731990069932,2.0843944890389245,2.166463358796886,2.1964554828686977,2.22509686742799,2.3085234203038074,2.3362559367747657,2.360809931517875,2.4383207707068157,2.4600026451368353,2.483851489173696,2.559156044487531,2.581039920387664,2.603553477499097,2.6786144473623597,2.7031005759363373,2.7272357316668474,2.8063013737282403,2.8337997723736907,2.8623963153140686,2.8896389336569848,2.972022795132479,3.0044285443718604,3.0393136718513,3.12468068137482,3.15707494718766,3.1917407528538533,3.2786324724654357,3.314718319437582,3.3530821649932867,3.4440963869263634,3.4838485187459125,3.523581908120205,3.6141387473182283,3.655509109089106,3.6972554493760446,3.7925980893344375,3.837373907273364,3.881301971590373,3.9795953165397195,4.024565872856677,4.072321371461577,4.123981909406744,4.227795893200797,4.280945432958519,4.338084892167647,4.447443083250151,4.504884041513922,4.566269788636785,4.679116315542727,4.737372784679945,4.794124274325889,4.904655068406165,4.9615792488362995,5.017571370683551,5.129016952911227,5.189550276435998,5.254156592811148,5.37026364402155,5.435595873806665,5.502210036306915,5.6231799342991895,5.685819729897661,5.751315637866204,5.819983971003603,5.945018899451487,6.011009050834707,6.080497852062537,6.210211128886155,6.282626274995687,6.356544497469106,6.492225827830788,6.571413660100505,6.649906632405462,6.7947537811347445,6.876269489837811,6.953078871169125,7.088048822812175,7.161231989757179,7.233095982782285,7.367467485733477,7.43756357979422,7.508726503206854,7.645954570752232,7.719417209980389,7.789614562546594,7.859363522132814,7.997364805844779,8.07613562742677,8.156748547049645,8.312482833378954,8.397112646301006,8.483120288945631,8.639253872451036,8.72030149416047,8.805248883258486,8.960469524961994,9.039822512537471,9.118203955294648,9.26709331112321,9.341309300866364,9.419749357699368,9.566761280461671,9.643353823418535,9.722850286286826,9.879934019345697,9.958931759218373,10.042131699141716,10.127009212662005,10.290147634605445,10.370987519324824,10.44995297166842,10.600973969114408,10.683050689361531,10.774069203270823,10.945036667974865,11.039913081918689,11.133212196762793,11.304819788275433,11.400229156543453,11.489686421281341,11.651185748073468,11.739083024734587,11.828313696457757,11.987347200347603,12.069203102651786,12.149092051234543,12.306937896781045,12.391369771029872,12.481746897867321,12.566081214742319,12.714831082535808,12.790726689383106,12.860681051596522,13.00127661944609,13.080207729514566,13.16045489388541,13.301574547159083,13.369949803602335,13.435233241834961,13.580862881172104,13.661476415544165,13.749427851064599,13.904960144423907,13.987229686177255,14.068394201229157,14.21287417795362,14.289041309113198,14.374505970779694,14.464144343524758,14.614797642484941,14.704396677794701,14.79947261593572,14.962211510556088,15.058486500663996,15.156476398643939,15.313965038509707,15.409626410613832,15.500394809457141,15.649018728714466,15.736748927514096,15.825716351873258,15.9629193261961,16.04177829499291,16.11692664096439,16.24892031348825,16.33460548891449,16.412900563982994,16.524324176790504,16.58374445868115,16.639162944252902,16.68679675862078,16.782133173959377,16.829592495897277,16.873344076202933,16.960388392726458,17.013498448788955,17.067667236322816,17.164927899493495,17.223186452611884,17.28434734151101,17.39491379881895,17.46059804597651,17.534657883065982,17.651160334834028,17.729377500056117,17.809181956769482,17.921879632928928,18.001197014705046,18.084832736397406,18.198998677469465,18.280186532779204,18.364123343262516,18.453279121533658,18.571385500193376,18.661701516205053,18.755454444022448,18.87605140366441,18.969213776626216,19.054680492654875,19.16361872164633,19.249925141112925,19.33972301180916,19.451124247008845,19.54046720011478,19.63266830495542,19.745739092311247,19.833939224826672,19.921300544089412,20.029417953760287,20.119359156292028,20.207772697861877,20.32033147274886,20.410639800090138,20.505189871292608,20.5986387602074,20.71175835649108,20.803958939596797,20.89707216574495,21.005934353440125,21.098723772071246,21.193822630477136,21.30851337841689,21.41017861522819,21.512162161266346,21.629904351577643,21.735115361190182,21.843192328621406,21.970110764288577,22.07604004650232,22.184022929370904,22.314237184296786,22.430956373137718,22.560691538056915,22.708033723596998,22.84521475245355,22.98366215250993,23.129606074383524,23.284985565119385,23.417187308132974,23.543213947393085,23.688000288187894,23.80334043703416,23.912775867711552,24.047492481467316,24.179892789997268,24.31722298759479,24.468366695995734,24.615763858432445,24.748522738127996,24.890150159112515,25.006979669246874,25.154818747030234,25.288452242260533,25.425492784044664,25.564089443599066,25.700858126231452,25.851925338305485,25.98728347634011,26.120535870891814,26.25642202748695,26.388062010625383,26.514386792588652,26.643833838278624,26.781388576650833,26.92234816524728,27.087517639390747,27.23714580527811,27.391607378168608,27.5596019948739,27.71256674111042,27.87452325643546,28.040351420698755,28.186917384990807,28.340546887123267,28.495712193179948,28.63000698769838,28.7892322570422,28.948837456507498,29.126077936587883,29.301658402942884,29.473642336591666,29.669105000399917,29.85344333008063,30.032415401105553,30.237922391804332,30.431502748396376,30.630611128941524,30.852599720539445,31.044700114364936,31.24333337466141,31.454864963111717,31.654022555564808,31.852543280373595,32.07100962264672,32.26521615216332,32.44650889887061,32.6376305759774,32.809789441297575,32.976045499616966,33.147481261395114,33.340469831137824,33.518433357995285,33.692829917784906,33.87876394301165,34.057251702231106,34.21673408544979,34.39108133999377,34.54074337437607,34.68625538482059,34.86031198273977,35.00841616268174,35.141782561302016,35.27913153030587,35.39846167038474,35.51601501475295,35.64985391460503,35.77612098531854,35.89955318292529,36.03028930896997,36.13540954414455,36.237984188324475,36.36355317205805,36.49628585361842,36.59393474097767,36.71093026976,36.851719583434814,36.96857357519352,37.09970838033897,37.252773238927176,37.380527506968335,37.50971211748116,37.6495655190556,37.783111316672475,37.90902114218302,38.056087403507604,38.187177569463856,38.298270556363605,38.4361221040556,38.55111449240539,38.666358655796245,38.800916763914145,38.92473762220712,39.048006273940274,39.175041989443585,39.315034907784536,39.425026324687124,39.55612673617712,39.702954691808216,39.82981303781149,39.943437518554845,40.09728342142729,40.21770220161015,40.32981715619525,40.47408707918085,40.60122494590189,40.72797297132158,40.84184800075913,40.946344589156936,41.04756770092085,41.194163979267884,41.32492859797871,41.44590125726363,41.564914344049015,41.724725439217494,41.85821648795125,42.02043035287076,42.16670672297013,42.285166441008556,42.39188364996404,42.51227872922003,42.61123121521034,42.726487329756594,42.882221759052854,42.9873567749806,43.110516246917825,43.24724397877833,43.35071218037717,43.44702684343687,43.56542334038113,43.69049209965347,43.8452781359876,44.00367491633723,44.13886512434232,44.27024454835484,44.39746057531892,44.54977862249156,44.67844868301182,44.79684002668594,44.926290803241145,45.04229237789619,45.15875196691529,45.274256068149526,45.38789343171449,45.48045521826127,45.59536783989995,45.6939368437576,45.79945051246442,45.91860086109094,46.02547063349057,46.108960673708424,46.22094852884062,46.33646804889398,46.447657156526134,46.57695397768845,46.7060134348381,46.83498263453397,46.9953655127523,47.15648034849994,47.300905412947316,47.444691897606916,47.6013406587838,47.742677512771536,47.88630867800333,48.04533726762752,48.201704405204936,48.3490632486628,48.50600995976005,48.64470196935508,48.776857861583125,48.92907722347252,49.097479985552184,49.24946601730413,49.41038297911247,49.55249494351814,49.71240560191555,49.87126284556295,50.029220268866965,50.192655020241645,50.35537904199967,50.525943559767015,50.681551809760535,50.835103844534544,50.99918018656683,51.14514261236896,51.2945778702295,51.45981765662317,51.61639429957101,51.771674872287036,51.928757845637804,52.054509376631216,52.188231050441075,52.329198994241466,52.46354847659664,52.58705126795614,52.71946043653493,52.849109494662926,52.9734905561633,53.106118427405775,53.23728782767584,53.36134487889065,53.48326356383768,53.611215735144796,53.73836371217247,53.86898093433739,54.01459491901663,54.15803081063123,54.30723947816182,54.45819055504208,54.602930247225046,54.7476995775652,54.90314972690203,55.04560643435332,55.18946128473833,55.34777141212159,55.49700208323188,55.63667482876724,55.795831083824936,55.95061191615396,56.11181357878726,56.27764485724873,56.4498347552139,56.62257485667999,56.79432826983246,56.97171196393023,57.15392388557481,57.33507195652838,57.51700775655972,57.69801144664139,57.88382341620505,58.063130325224975,58.24390845884288,58.42798681222621,58.608621685556,58.78948444512778,58.97730281731155,59.17595995390634,59.37194373002542,59.567854627547504,59.76249358892191,59.9500930579474,60.122897343875294,60.30755383381215,60.490706145542845,60.68064980011361,60.87336595536404,61.066904297853355,61.25806289661881,61.44813786878581,61.64441377652328,61.839845407124756,62.038244882439656,62.23606981006067,62.428809634683034,62.622063714641456,62.80920598355782,62.99488167846869,63.17553116266754,63.35827334478353,63.54347421406635,63.733594653703264,63.93265866212718,64.12557569983726,64.31872354341246,64.5118866564613,64.71208058578117,64.9084531391254,65.10532795069805,65.30032540288569,65.49881112753974,65.6975996833407,65.89770193227217,66.09701098646359,66.30024790454492,66.49871898207007,66.69036147031137,66.87945558283681,67.06689634423998,67.24963466255855,67.42924430990927,67.60551067264862,67.78512517388363,67.96618292904854,68.15750072909832,68.35704916067878,68.56961101201084,68.7784843414864,68.99391201818568,69.20405059843064,69.41630898785148,69.63232026189421,69.83624968478435,70.02946696106895,70.19823937832581,70.36095997513613,70.50700536850847,70.67890270962302,70.81116700129161,70.93731243162696,71.07453601241278,71.22084523667952,71.37387730997871,71.55003498080832,71.72362312741608,71.89698504198465,72.07852790478229,72.27379825987818,72.46985792789596,72.65171197557565,72.81543591950499,72.96013289288337,73.09747379512228,73.23680591664149,73.3420188862441,73.4809660950116,73.62998757662896,73.78400055991291,73.9289480806661,74.12846062617055,74.29190233906813,74.43849118804683,74.57230811315353,74.71881643051567,74.86652167635741,75.01157493004885,75.15771308688166,75.30833823942288,75.46716738529919,75.61787719126627,75.76414849406417,75.90007088923812,76.01980357389546,76.14910222961485,76.29067767911377,76.42123600376779,76.5645157200299,76.70641211304168,76.86979566419988,77.03266506950209,77.19009233761042,77.36359938830627,77.51998279190039,77.68890662978548,77.85544492095154,77.98347982785155,78.10791771064264,78.25214606450615,78.39373388753485,78.52336630177663,78.66848319823711,78.79791416991513,78.92007914721239,79.05426903647424,79.19584380434071,79.33107965390161,79.46582077054993,79.61097172696903,79.74185377137302,79.86188955448772,79.97910923470447,80.08923422293428,80.215423695428,80.37102583626691,80.51442310187497,80.6501152255597,80.81540312760399,80.9745856615902,81.14437766532826,81.31360420310271,81.44988577011327,81.6100700399207,81.77611379973331,81.93909365585208,82.09126543653262,82.25062890238625,82.41806695371048,82.56914079361202,82.7434981915428,82.913040331784,83.06156281667053,83.21096395203955,83.38348267347338,83.55311638935662,83.73066596903303,83.9140878244296,84.07560523289803,84.23973227403924,84.41496812336256,84.58316190445112,84.74054936635558,84.91612844322471,85.09884483244065,85.2894529392872,85.48129217933739,85.66243814465281,85.84349368498438,86.02966448400274,86.22838310443183,86.4070986668592,86.56687286439036,86.74303511517641,86.89470966683348,87.04920928274527,87.18768295486494,87.3202512219012,87.44076787349383,87.5484968163546,87.66556677825797,87.78198847885652,87.91529311508147,88.03486148275137,88.14093607400946,88.25207127979158,88.36661461521638,88.4723736655219,88.57878344561908,88.6838425808911,88.75639258694378,88.82535870370636,88.90528995188826,88.98712798369962,89.06502186038475,89.16553374710041,89.24740396714724,89.35247914561032,89.4497086338718,89.50650102834523,89.57507609026001,89.63807552766076,89.68692438929179,89.7117587529245,89.74166219458377,89.76165273831938,89.78219374165946,89.80271184398373,89.85778897862339,89.92883102342444,89.99645384052799,90.06889707853168,90.15952860384994,90.25701151563032,90.3728104891812,90.47902076170588,90.58989955266703,90.70788276642037,90.81524003066984,90.93307915502989,91.06375098143094,91.17733841395491,91.28576780450882,91.39031014551922,91.48198976608714,91.60345186546314,91.72117202868611,91.83121713549028,91.95045309167469,92.08463201377782,92.21650485117401,92.33861848795603,92.46868969364387,92.62126130894563,92.76794587761918,92.90358089951663,93.0304585016718,93.13865179561162,93.23249697756796,93.32281505273033,93.38703090274288,93.46397360816746,93.5423167747093,93.62568417982726,93.69708638774647,93.77078211954594,93.85400444257635,93.93701904823251,94.03134199237493,94.12128138365145,94.22300584608845,94.33154021794965,94.42558386420981,94.5298548803845,94.62700908788078,94.72024547597746,94.81130659956325,94.90910553689463,94.99387518571947,95.05691190125361,95.14246008163188,95.23332859909218,95.324533291113,95.41743884075731,95.50585861043916,95.59170021952959,95.68015204037286,95.77748227248503,95.86325137584349,95.9493401476154,96.03784206609907,96.11139937349348,96.17940848489334,96.25160310623806,96.32966831871795,96.40172537059604,96.48186268155851,96.56403832373714,96.64129975881012,96.71438509962812,96.78497496751996,96.84968640576753,96.89450504646742,96.95302589236238,97.00958549215734,97.07734707646858,97.15263658668516,97.24033073590255,97.33076109204617,97.41717740099244,97.50243474420313,97.58376316814797,97.67410834785592,97.76764713865941,97.86535381291039,97.97028690798507,98.0658149551225,98.15716504718128,98.25074349536658,98.35034091416505,98.44530645817423,98.54198323035035,98.63675897652564,98.73103592743647,98.82832072759803,98.92867470249672,99.03264143017316,99.12571399416866,99.21727988790877,99.30924802306174,99.40127813537262,99.49712526040017,99.5923596984772,99.688881517605,99.78166371906784,99.87516699372473,99.96428519152607,100.05575422542724,100.14142538096297,100.22864080871975,100.31802213099621,100.41034023553854,100.49635640160585,100.57708683324505,100.66341622711757,100.74793756476805,100.83040854829049,100.91736101726136,101.00503814166714,101.09401229969666,101.17777297907548,101.25781157316064,101.33660646115011,101.41268892339762,101.48675329908542,101.56383849649045,101.64182894340712,101.72033929483933,101.8016625556585,101.88753357434211,101.97123868007724,102.05353738976754,102.13492848132543,102.21435443324813,102.29951959928349,102.3880566422947,102.48037883698844,102.57527332259723,102.66279362790351,102.7585245963271,102.85602907569941,102.95803186254315,103.05821073669291,103.15312379125572,103.25169960600482,103.34757762965324,103.44499007276076,103.54737390001021,103.65134284914956,103.75521773202408,103.86408488723882,103.97536568449897,104.082873599111,104.19873371665838,104.32237761090543,104.44543952553065,104.56783823583397,104.69106756414911,104.82321823624756,104.95460886185782,105.08010312220009,105.20645562297968,105.33555234462241,105.46816792029848,105.59955567207906,105.73335620010272,105.87893060097224,106.03180512813745,106.17751217448921,106.32919748148109,106.48042611919337,106.6327903952312,106.78594710884857,106.94974858953167,107.1194574071122,107.27740933111454,107.44283549263717,107.60787484156072,107.76950124139698,107.93194566191698,108.10116742423321,108.27003504368918,108.44708875059914,108.62969637144073,108.80914927694838,108.97250099808917,109.14697388447155,109.31928775497687,109.48575815453074,109.65529944019958,109.8135890878018,109.9736637819486,110.12898853431827,110.29038117677587,110.45448624754954,110.61740856557154,110.78515805353625,110.95635278901173,111.12838425449699,111.30007632587669,111.46789899662221,111.61580622028015,111.76287985443389,111.92501974294656,112.08229812306442,112.23446218938773,112.37300307336513,112.52407412016382,112.68934967987795,112.84885296716055,113.01361166546553,113.19005791721169,113.35836268802188,113.53309634606723,113.707311831901,113.88290426458934,114.04730963751868,114.21410697822881,114.37528800193643,114.53160510050463,114.68445598459665,114.85390539917644,115.01516253337965,115.18350790145261,115.34786474164378,115.50713514188587,115.65851046967975,115.80584778877164,115.95069527732872,116.09093353086658,116.23764275705048,116.38412276022311,116.52733134758056,116.67851778246187,116.82520979252658,116.97367571015496,117.12029200879545,117.27225577980107,117.42384389444302,117.57423496601999,117.72097648580814,117.86383148448832,118.00514434843743,118.14535821198109,118.28812247040322,118.43533942130207,118.58760108593401,118.72339391614067
Adaptive LB-FTRL,2.6918512429570038e-05,2.8718216967066335e-05,5.40393757841387e-05,0.00026957481094637414,0.0005239831639070464,0.0008197417214394903,0.0019333021462575456,0.0025620269822518443,0.0031864450325867766,0.0052168863768629475,0.006043536545415812,0.007254208744904234,0.01064842875584568,0.01169490981115498,0.012684834999222627,0.01687334996604256,0.01807916097040496,0.01978115493832494,0.024756317349322654,0.02612187383796044,0.02786062564965852,0.029918124555260217,0.037332031300629676,0.0397638997492501,0.041976482403389026,0.050565882919499816,0.05382276611887493,0.057953061636749736,0.07081652722284604,0.07680182699838034,0.0799265982889541,0.09246337111174951,0.0981167677651329,0.10090016235650645,0.11362086890842837,0.11488428799937744,0.11769108482885571,0.13129899556658975,0.13252372785686206,0.13493716559976754,0.15200897095969212,0.15787859615897126,0.16047574636535855,0.1633469301501127,0.18142100706085929,0.18781636008474867,0.1934408844643245,0.21364369902838465,0.21683736378888485,0.22282222087867454,0.246666645021957,0.2524538956750745,0.25809485458166115,0.2816346501893261,0.28866571444056055,0.29361406903718684,0.3177951214895346,0.32354014945439324,0.3322951724627081,0.3628479639381864,0.37191953995856136,0.38364835211753556,0.4190891357552936,0.4318672540742404,0.44354701887444525,0.45544242959460657,0.4939858864158684,0.5081939904005516,0.52389967011789,0.5703788730357542,0.5878194275888529,0.6059802498746651,0.658753572164899,0.6837360285526344,0.7078620335466147,0.7680751826011463,0.7938800823799179,0.8149829825589235,0.8765104095681058,0.9016095862408435,0.9265077346610224,0.993449942488729,1.019407972955446,1.0467584152209621,1.1149551633599497,1.1393940049076634,1.1640159175629627,1.1842941984601016,1.2522259388658652,1.2725368443302076,1.2957704618114079,1.3672479021379733,1.3889048136070175,1.4132052434982818,1.4879113891510227,1.5111587180883175,1.5317185961440685,1.6005018777102966,1.6195978313498283,1.637465859575686,1.7119712316703728,1.7360439787904465,1.761196805126344,1.8347181207928511,1.857152342789193,1.881542770823421,1.9608432411640004,1.9883907506303564,2.015501932152078,2.0417941204531056,2.1224812780488165,2.1510779066472834,2.178334981088846,2.260367688974848,2.2867292532419854,2.3099538694112836,2.3861429427551926,2.406504972428484,2.429010892992276,2.5030132376098395,2.52353943065515,2.544674032257294,2.6183066619039326,2.641251114576307,2.663811008647231,2.7413126078518752,2.7672211365297796,2.7942179420578874,2.819885262382831,2.9006672874950916,2.9314171368290842,2.9646386164567016,3.0483701298823997,3.0791666052175755,3.1122096462264945,3.197467563660257,3.231891565686887,3.2685793624983748,3.357883274282342,3.3959354617427353,3.4339807776732876,3.522895863154222,3.562545904596223,3.6025458525271152,3.696099315042013,3.73903067930432,3.7811008539251914,3.877456861420179,3.9205259015844476,3.9663350579725813,4.015988937734157,4.117757525025252,4.168856758544539,4.223802524663993,4.33093140051944,4.386114086591207,4.445115039841276,4.555528979860021,4.611338824106919,4.665715066940954,4.7738780905244225,4.828560550236592,4.882284760539719,4.991488938322811,5.049715895085706,5.111973739902317,5.2257762063419655,5.28877630668889,5.353051976051877,5.471658138212598,5.53198292119173,5.595802852754856,5.662723800318313,5.785980879173845,5.8502282847393,5.917853551175183,6.045614777690913,6.116018051121369,6.187890014049554,6.321506631374652,6.398508420779105,6.474791314699402,6.617361707371308,6.696551229696488,6.771084476301042,6.903847767542279,6.974733836993872,7.044340471450708,7.17645326162681,7.24424267652019,7.31300811159303,7.447822973586467,7.518794008465105,7.586442553788053,7.653597812726476,7.7889853704516625,7.864974733168126,7.942732734759096,8.095587163592192,8.177281331259252,8.26044127425478,8.41359759182546,8.491617149366396,8.573474403855117,8.725580417009642,8.801873678861563,8.877211460638433,9.023022579899969,9.094135990331168,9.169405171908744,9.31327627044381,9.386677243716775,9.463052776821637,9.617047087284478,9.6930993826413,9.773312950113144,9.855109845871072,10.015163930975183,10.092844288458075,10.168439704468117,10.316098353456672,10.394611533935247,10.481899775712217,10.649088351384322,10.740088968725129,10.829530604035249,10.997467643984432,11.089188392061498,11.174900944365266,11.332665723789138,11.416745403072666,11.502108275069707,11.657331919266772,11.735346823569525,11.811391453777643,11.965368019371178,12.045858278794869,12.132371115388745,12.212845735873968,12.357744395097185,12.429952727537886,12.496171661073012,12.632961570792984,12.707971883008042,12.784232637179368,12.921341118981058,12.985697382064542,13.047187380006747,13.188724381785395,13.265169305471833,13.348732077032878,13.499843703576271,13.577714358800808,13.653627414762273,13.792978407312606,13.864089891953117,13.944288592367212,14.028702271664379,14.17396874923358,14.258075652695421,14.347583571960822,14.504550092112162,14.595089177230715,14.687244361384355,14.838848066841333,14.928564336234228,15.013227701768411,15.15573404324866,15.237487515353326,15.320381364997374,15.451503258091545,15.524217366793621,15.593164007055247,15.719097653820256,15.798440768861344,15.87041673932734,15.975817227328392,16.029234822807307,16.07870066381911,16.120572907933344,16.210095159068803,16.25182393365552,16.289665693161787,16.37069485970293,16.417457023612126,16.46523785538519,16.556110362853776,16.6078783632457,16.662351400381695,16.766103463065306,16.82505299411103,16.892381666194346,17.002176767674374,17.073585878181547,17.146541669881515,17.252364921132784,17.324761207107663,17.401188470020283,17.508280691532324,17.582502863443608,17.6600593338558,17.742588452972267,17.85420645620183,17.93797645421847,18.025110997792396,18.138937865979816,18.225318419513165,18.304142554474236,18.40642847890205,18.486221580291076,18.569207073183396,18.673682944339834,18.756190595198056,18.84146192562681,18.94771594387428,19.02906288933758,19.109447162461358,19.21043833683909,19.293114334471042,19.374321475538068,19.479502081471004,19.562575205395042,19.650047472217395,19.73629916656646,19.842107167653495,19.927111245952474,20.01293728797578,20.114472092823405,20.19977723198098,20.28730317834126,20.394225301023233,20.487942376769524,20.581844821341903,20.691667686771652,20.788881562757695,20.888764969947566,21.007245163153577,21.10495377968435,21.204529271895197,21.326024094915446,21.433863200052777,21.55418506408862,21.692061062182596,21.818959706737964,21.947309871103435,22.082757767389644,22.227597717853804,22.34965593416363,22.465639079525616,22.599845935076473,22.705118833293362,22.804487965263007,22.92836334870873,23.049569246766808,23.17598328928753,23.315924865129766,23.451806934475243,23.573803625919496,23.70542276231034,23.812267368031584,23.94838363810019,24.07124440381851,24.19682534059354,24.32368614187274,24.448701708284396,24.58761412142311,24.711026750786914,24.832645305950336,24.957151179104542,25.07704050043229,25.191588255160646,25.309437340124617,25.43479593770258,25.56348045698661,25.716002716105002,25.853424117001666,25.995102485698013,26.150099254747573,26.29016184831223,26.438870677780315,26.59205753774141,26.72608838599912,26.866446623421588,27.008520322062253,27.13011229308237,27.27539953868201,27.420917503383016,27.58353739995701,27.743823840832285,27.900558612805355,28.080304125447142,28.24851235835125,28.411364229984564,28.600381975786362,28.77719279214432,28.959157425836743,29.16333220945883,29.337927461471892,29.51913346116507,29.713266688143563,29.894490642814446,30.074886240959934,30.274826676534992,30.450450351408165,30.61351894746479,30.786950063450625,30.94089636634225,31.089348896530595,31.24258829139346,31.41677758187113,31.57567936155405,31.730652542993276,31.896999788433746,32.05509718411597,32.1948217421318,32.34930210636901,32.479084128601095,32.60417617238652,32.75696139631685,32.8837671624221,32.996626544484386,33.11400198794959,33.21322885685704,33.310798668041656,33.42490688226768,33.530653167590884,33.63347884651837,33.744250726129025,33.82984656910368,33.91310172507126,34.017685172321734,34.13008294953252,34.208575573699505,34.305316796775145,34.4253257134163,34.52111534621673,34.62987362528554,34.76089524977587,34.867410131303785,34.97466394793433,35.0929136452596,35.2036055405388,35.307072511530336,35.431418198020594,35.540136855563745,35.63003126496618,35.74626441815606,35.83989612865609,35.933912416870925,36.047218337994636,36.149588906894564,36.251422710606036,36.356664633178966,36.474883573060765,36.56368829878214,36.67234062345504,36.796696552437325,36.90126063042672,36.993894677970644,37.12543689923186,37.224398096433276,37.31533545343878,37.43762370405345,37.54256551990103,37.64706550801117,37.74013323899135,37.823896626334005,37.90511396523961,38.029483458138614,38.13785831435449,38.23836232768325,38.33823931079864,38.47521329816472,38.58698643895832,38.7247632664572,38.84856472764619,38.94574536895665,39.03142014630484,39.13072248414515,39.20825159387117,39.30033561287618,39.431693620907396,39.51468214307755,39.61431900144923,39.72725856856377,39.807887747965324,39.88112036107975,39.97650136437855,40.0764297035937,40.20434025989282,40.33649780150549,40.44561347520566,40.55188313137435,40.653584088786985,40.77966771530657,40.88235114714985,40.97534313793078,41.07921526176382,41.16940093887473,41.259824094163775,41.35036818155861,41.43813719408159,41.506232444920116,41.59522895906596,41.66819608627087,41.747895017935875,41.84149050096674,41.92232233257724,41.98122863843756,42.066701010476194,42.153566563469255,42.2364632472584,42.3367513213678,42.43628397564035,42.535702012356694,42.663960174909306,42.79285834620782,42.90495932116369,43.01630066862042,43.14041562625577,43.24944914768193,43.36109313472019,43.4882529329728,43.611840005641696,43.72668466859626,43.85099706483851,43.95736511421127,44.05813173186681,44.17808407747488,44.312203892277836,44.43147002791201,44.55903393510836,44.66845889199476,44.79401213757025,44.92041965662516,45.045119237669226,45.17488002204651,45.30382106150472,45.4403797967739,45.56246185207003,45.683328882799614,45.8147419188802,45.92834368535236,46.045241809132975,46.1774709313961,46.30022001197442,46.421872888836475,46.546702642017436,46.64114252439772,46.742024386287326,46.85003083903753,46.95117780060515,47.0421638379385,47.14127477268663,47.236787784285625,47.32760546764209,47.4263405417081,47.5226739734899,47.61353799905271,47.70195680344008,47.79625418175057,47.88953793515647,47.98623065776556,48.09702436147461,48.204790616524036,48.31793655873017,48.432959768617025,48.54128764586804,48.64994681190578,48.76872484769545,48.87470442060116,48.981961885644125,49.10253054924358,49.21426443724731,49.31721052740316,49.4381818750377,49.55381546807638,49.6753258931971,49.80110355202832,49.931214155238976,50.06169968184709,50.19140121590053,50.32641981996427,50.46420857068148,50.60104331772358,50.73960952242285,50.87670445917895,51.01690901757969,51.15285494172397,51.28918183523872,51.4281216295373,51.56513601365647,51.70121414629247,51.84280337320679,51.99357519998844,52.14126445515383,52.28865466121587,52.43549412297851,52.57605023818179,52.70493548107122,52.843957842959085,52.98129378652564,53.12350705581474,53.26767880229296,53.41357770510835,53.556893612717374,53.698963383815936,53.84638026892509,53.992261302099536,54.140639800372725,54.28903293705305,54.43324171984014,54.577826942726816,54.71829524694542,54.85712106689854,54.99189777188823,55.12873924300666,55.26654550946566,55.40867799614948,55.55871779717084,55.70353583358609,55.84846559821986,55.9930107135129,56.144518552073194,56.29246668298018,56.4405538621817,56.58814743620596,56.738269419948,56.88933282401901,57.04103102597077,57.19178045536067,57.3448305412727,57.49505949934873,57.63932108968328,57.78145245854604,57.92086190156533,58.05531840106984,58.187557959162916,58.31918716843806,58.45311222563262,58.5886610515861,58.73070902097963,58.878149087043255,59.0366259868821,59.19261330390124,59.354570045787995,59.51215576642629,59.67148159926788,59.83634548602181,59.98985323386259,60.13148750649981,60.25299620940304,60.369052235215904,60.46942444999249,60.594754856237515,60.68489461202023,60.768200872120104,60.86299065993573,60.96147744524623,61.066924805720646,61.192321597138644,61.315471512573055,61.436654699445896,61.56527361277891,61.70798295453321,61.851036645341324,61.98244209837166,62.10067698559975,62.205549777736834,62.30782281477252,62.40911676928833,62.47902588713953,62.58203578608463,62.690201403987686,62.803471203012776,62.906469559944085,63.06100678804363,63.182172410378115,63.2869547938261,63.381171442598216,63.48488998000845,63.58981673761055,63.691950400034855,63.79555385801356,63.90357383699681,64.01756690402905,64.12647679160665,64.23042147082404,64.32459171920468,64.40338665146895,64.49454594078266,64.59575185827697,64.68652030160385,64.78769410069637,64.88712406850082,65.00454213372,65.12297691541345,65.23678104576965,65.3642735279813,65.47409496765071,65.59826870218791,65.71766034353246,65.80274142248521,65.8857055350907,65.9865625714157,66.0832443102738,66.17048256939356,66.27298152907005,66.36034409844065,66.44090933671494,66.5320493885634,66.63095311432592,66.7227722842937,66.8141943046012,66.9160785078058,67.004200683852,67.08425985125933,67.16350885404007,67.23583272058112,67.32085001005967,67.4290487348579,67.52715654098735,67.62044055003632,67.74019551507658,67.85377353979865,67.97592051976851,68.09819402472277,68.1907296082262,68.30408820191211,68.42197085352802,68.53756789819022,68.64238304124173,68.75324971050931,68.87130005210187,68.97589261220217,69.10086194184804,69.22392115773866,69.32674017470345,69.42940659977194,69.55178335880791,69.6710666887718,69.79726707760935,69.93022854464668,70.04431901885674,70.16117139863213,70.29025580951564,70.41070535394577,70.52142573527678,70.6483798391829,70.77876534052865,70.9153366075445,71.05245940395832,71.18176592704373,71.31062849680474,71.4431661961123,71.5845622771342,71.70924059393516,71.81905999713454,71.94361639852767,72.04890363289098,72.1562493716271,72.25139282505158,72.34146812436857,72.42215375320684,72.49418058627157,72.57424313356135,72.65435662029739,72.74857023713261,72.83185560447872,72.90293417909197,72.97968942707824,73.05883815081455,73.13075319944501,73.20446709054339,73.27779112198861,73.32420435464094,73.36642535088721,73.41882579679647,73.46993915979107,73.51758735015392,73.58454015797118,73.63607998045563,73.70581191475654,73.77003500257774,73.80155857543019,73.84118790213573,73.87828825347299,73.90395853682718,73.91029041191108,73.92174683616395,73.92340028649,73.9249755798434,73.92694178897327,73.95560775297318,73.99692435364773,74.03474596289718,74.07754308479825,74.1345447549948,74.19660284946094,74.27530225342191,74.34603976014469,74.42009640490052,74.5007357023611,74.57051154357664,74.64858117296241,74.73638509780375,74.80850252118238,74.8743143194175,74.9366300316362,74.98851400913544,75.0650245711886,75.13916404618728,75.20506172383821,75.27968240558785,75.36702113474989,75.4507254779325,75.52585673641676,75.60799319849941,75.70977710833063,75.80457695579754,75.89096090376634,75.97301274541641,76.03793033571556,76.09195022892303,76.14434077421014,76.17517592992937,76.21622248932587,76.2582050848122,76.3033663252252,76.33815331631327,76.37666098292914,76.4217596557635,76.46617233768366,76.52132386713733,76.57191564196725,76.63177426525021,76.69849870068141,76.75185022944602,76.81461121293285,76.87118153400795,76.9247908447981,76.97640734914822,77.03321489980056,77.0799696459929,77.1088300431428,77.15621819536672,77.20789423983582,77.25914098184542,77.31139010703596,77.36147113652375,77.40866961178841,77.45768301014186,77.51416555170213,77.55933412605444,77.6043587733137,77.65424777406035,77.69102426965746,77.72280190286342,77.75797271237741,77.7980588800765,77.83268547038007,77.87456053763391,77.919076647508,77.9589454211599,77.99437546766272,78.02793720482742,78.05468605506498,78.06621663471941,78.08935106426085,78.11027653577813,78.1411389114913,78.17949248755173,78.2281016861783,78.27896292169667,78.32848377826066,78.37630363796544,78.4191472724181,78.47109193653809,78.52520035476925,78.5819352883404,78.6447411817522,78.70060105669904,78.75381408613298,78.80869434873243,78.86992233785088,78.92646376034108,78.98431766463709,79.04061967314357,79.09557522234746,79.15342564523009,79.21490739576615,79.27808761872639,79.33237016515082,79.38555252367435,79.43887102923428,79.49245335907982,79.5496100116304,79.60680301466023,79.66494323283722,79.72071598953158,79.77733454877111,79.83072292645086,79.88598934333727,79.93739316283627,79.99003207899727,80.04385190270155,80.10015009233922,80.15150207720468,80.19844567723786,80.24981256048824,80.30049277419799,80.34929418181751,80.40125091285381,80.45368755155245,80.50726381895805,80.55759434204144,80.60537492553601,80.65198961422477,80.69697777565557,80.74048527718612,80.7863524834097,80.83305511654432,80.8799913485216,80.92883762794152,80.98093828030655,81.0316490302306,81.08286079154551,81.13216944619147,81.18043099269543,81.23274766448066,81.28756719481254,81.34538013934075,81.40501026106205,81.45970306451724,81.52067518079093,81.58276753548407,81.64832422029065,81.71301273113296,81.77368055811931,81.83723728922016,81.8991872892397,81.96228650203936,82.02922708846066,82.09788685023419,82.1664906346526,82.23870028061731,82.31313432800825,82.38482687707753,82.4627227330301,82.54653475194061,82.6304522800993,82.71413265774886,82.79875266746221,82.8900628517879,82.98043422544694,83.06640789308413,83.1537119007337,83.242434752645,83.33420738339,83.42556677992351,83.5183960082805,83.62045207953196,83.72937614403415,83.83314036951325,83.94177597913202,84.05116855780402,84.16092175879184,84.27093373762182,84.38918767765826,84.51261669911365,84.62715301143635,84.74766080344901,84.86869620461906,84.98649560267957,85.10487268543913,85.22946902080962,85.35289289629624,85.48241046812376,85.61706459858453,85.74832714595998,85.866293635111,85.99441251696207,86.11968223584132,86.23984264908741,86.36313835257984,86.47583760536872,86.58962682571186,86.69976757904287,86.81514279279847,86.93158651076183,87.04703772656345,87.16703398089511,87.28849377752921,87.41096242747471,87.53378523780647,87.65182947158586,87.75491127440874,87.8579444442122,87.97088468398692,88.07974410201719,88.18543174137365,88.28044747313503,88.38436404470451,88.49950475681608,88.60750770528993,88.71979912699253,88.84138854497114,88.95641066855188,89.07611343127672,89.19506633144488,89.31607937349467,89.42772540822074,89.54115771315904,89.65143444759897,89.75721475983461,89.86046124633515,89.97665506549166,90.08571814078653,90.19989534358378,90.31226004045148,90.42003353154803,90.52201082049555,90.62163471940025,90.7189820356875,90.81283914257536,90.91220232878405,91.01057563500667,91.10640462350082,91.20882826474988,91.3071730263225,91.40677450505339,91.50457160993908,91.60710351611013,91.70860398555413,91.8090670344973,91.90774837941177,92.00267608004853,92.09633737778402,92.19002161724694,92.28484252354328,92.38287202608724,92.48516561300217,92.57503579044382
Last-Gradient Optimistic LB-FTRL,2.6918512429570038e-05,2.7407723078097523e-05,5.112609449695743e-05,0.0002650578429950201,0.0005198475677857806,0.0008180525562347801,0.0019392162099795274,0.002577910708550721,0.003215476823298216,0.005264084819094933,0.006111190453952614,0.007355872503916422,0.010788523883283663,0.011866858511893563,0.012891438517624504,0.017126546920933627,0.01837482427256104,0.020136391564541944,0.025165753492408127,0.02658600167732955,0.02839342258538602,0.030534925731690143,0.038673333948210376,0.04174743836368511,0.044560044978353086,0.053720801962539366,0.057519245551047815,0.06217659980236112,0.07555161820233636,0.0820238495119825,0.08552937483194745,0.09841755489189374,0.1044556495958151,0.10752697574686287,0.12049738131818,0.12196225536355265,0.1250068682884431,0.13882154352695442,0.1402190501830185,0.14283557177184325,0.16016599444445045,0.1663131123361301,0.1691143424183501,0.17219408608968578,0.19051594100484226,0.19720988587452082,0.20311587387410368,0.2235802006149118,0.22697908639042208,0.23324477896187434,0.2573985455826392,0.26346170066268704,0.2693791577898983,0.2932000935728929,0.3005467114850692,0.3057701907487232,0.33022112352293587,0.33626346191981027,0.345386368399603,0.3763411614105418,0.3858195261359405,0.3980292616888902,0.43398165961208973,0.4472908416998674,0.45947689100890177,0.4719036771299974,0.5110005332868865,0.5258068115704202,0.5421725734809529,0.5893724437824416,0.6075181172578702,0.626412193185694,0.6800229427492444,0.7059381636135684,0.7310313751787072,0.7922361579964072,0.8190527388127787,0.8411219790598281,0.903666912559032,0.9298297247958695,0.9558729973987063,1.0239800327113207,1.0511258938350514,1.079707149203733,1.1497721891478556,1.176031970969314,1.2025046328382112,1.224577909362242,1.2943258733325456,1.316439024288698,1.3415657821618714,1.414923264628969,1.438453936665314,1.464708558545678,1.5414061583346745,1.5665771325127578,1.5890542500315419,1.6597134371341062,1.6806553036857996,1.70037564257527,1.7769545260587218,1.803126883626458,1.8304063582820145,1.906001586765869,1.9305885051142373,1.9572669849835918,2.038871156157943,2.0687954140200975,2.0982304494404094,2.1268703178449035,2.209929111169692,2.240929027207013,2.270577342534367,2.355031916665253,2.3837790724483536,2.409309073702562,2.4877858095835066,2.5104132341950276,2.5352159010764557,2.611420351855084,2.6342533173675626,2.6577287926892983,2.733807060183178,2.759409498918948,2.7847082446452296,2.8649493416642207,2.893676360248259,2.9235434948850165,2.952049322929803,3.03574189614733,3.0695261876227677,3.105804452782258,3.1925463082161434,3.2262849787227315,3.262327572052331,3.35061728212833,3.3881416334658945,3.427961543143514,3.520476607706647,3.561721286075032,3.6029400412194112,3.69493319312254,3.737840512558577,3.781160198321828,3.8781328117276326,3.924606218002698,3.9702532832117985,4.07036104846635,4.117109208794138,4.166688654877295,4.220230616855263,4.325965941815538,4.381024601685773,4.440227305947722,4.551678287097942,4.611228430706514,4.674847573423002,4.789962816859686,4.850479902971175,4.909476037247143,5.022329766649994,5.081496896630569,5.139837797590811,5.253646274296244,5.3166585629984375,5.383826088158979,5.5024797327525885,5.570406546859972,5.639642893735296,5.762656182930195,5.827313266965366,5.895432886165175,5.966727115761135,6.094349201779796,6.162826385493578,6.234896043932605,6.367246585774794,6.442315260303339,6.518880892879038,6.657188373540594,6.739115554957956,6.82034475425054,6.967972604915852,7.0523052576903495,7.131864720607828,7.269488601381528,7.345428567235619,7.419991905982715,7.557055908099133,7.6298840287884255,7.70388794319127,7.843967924501007,7.920373949832457,7.993593049037158,8.066422320513283,8.207521360044367,8.28958697306359,8.373561799505914,8.53266719556585,8.620737131942118,8.710073257855846,8.869682281704165,8.954281480334462,9.042856992320157,9.201737506874405,9.28469325560907,9.366660747873308,9.519176337308398,9.597048275306713,9.67923039252381,9.82994349833099,9.910294313779408,9.99345406391603,10.154170151418647,10.236627957642495,10.323334838726797,10.411841491202312,10.578601625552928,10.66316907822543,10.746114367898224,10.901117544739375,10.98740082976903,11.082817318089756,11.258240396383224,11.35768124489977,11.455515134208078,11.63139155441776,11.731097676111778,11.824916579077515,11.9907655281636,12.083130329395157,12.176899819342138,12.340395101065221,12.426756300595285,12.511156015664477,12.673553629345452,12.762571130857921,12.857438126310306,12.946250915053568,13.099490079032558,13.179694516208649,13.254006560932678,13.399077722868501,13.482601253223391,13.567518439560043,13.713341896144097,13.786424592876935,13.856146404396851,14.006579600661594,14.092096628599464,14.185229241250767,14.345969296056145,14.43345109622386,14.520077334534971,14.669892197694622,14.751311514414201,14.842234038673652,14.93727924165195,15.0935754752919,15.188925256367455,15.289881813500681,15.458751048047887,15.561069550602731,15.66525470261227,15.829009744542727,15.930975388781604,16.028305331631262,16.183515313741857,16.27770760875704,16.373308891097082,16.517210922879233,16.60287106509987,16.68484280402718,16.82351487185487,16.916239045635393,17.001550952723964,17.119723711303752,17.185928134180017,17.24804043845071,17.302169540221524,17.404085717157585,17.458021920687035,17.508437941630536,17.602270549383185,17.66253065798362,17.72384611966645,17.828134564637654,17.89349207234648,17.96190522999262,18.079858786689556,18.152796904225305,18.234134346500845,18.357821881208576,18.443355051288144,18.53059322721913,18.650716175615774,18.737460221526543,18.828861926954495,18.95061625989662,19.039313645554497,19.130824089846044,19.227782179097773,19.353517836074072,19.45156938786101,19.55311587832294,19.681630131031145,19.782665108647404,19.87579745018674,19.992399624902333,20.086192174361155,20.183830548482423,20.303187179752737,20.40039140253728,20.500629153625493,20.621696149138735,20.71791512136488,20.81343514108709,20.92998983746993,21.028402777261157,21.125295334695863,21.24652688111238,21.345354758732597,21.448187097680176,21.550144169928828,21.671885741364243,21.772560498918978,21.874257695472927,21.991848855151126,22.09347526740435,22.197602987229743,22.32148401395328,22.432516048842203,22.544025028004405,22.67113813669136,22.78575190524328,22.903403276095595,23.040070500302072,23.15547849095674,23.273171390367047,23.413245653767802,23.540093291440527,23.68020223794541,23.83779243590419,23.985202320871196,24.13377385528519,24.29028034856104,24.456512751375918,24.599248987802667,24.73577399178175,24.89160305177421,25.017532347823142,25.137677599230507,25.283983048563556,25.428028636361006,25.57638733217066,25.73899330098262,25.89800508726048,26.041797019834803,26.193352494011513,26.320650263834416,26.480444713890982,26.62520748133283,26.774089221126964,26.92482073393868,27.073839838515752,27.23756592806169,27.38525652156102,27.530599216817073,27.67851443637528,27.822494014334723,27.961261558523873,28.10308979154228,28.253442334629618,28.40732263756267,28.585518302185456,28.747820966273004,28.915611828184183,29.097249022095596,29.26392025946886,29.439657644870827,29.61854944874741,29.77827594367723,29.945916280627735,30.114990001264268,30.263013021848998,30.436872137632527,30.611003048888037,30.80333065188597,30.994614821641584,31.182390198361027,31.39403547497711,31.594932681925528,31.790550467681754,32.01292809988618,32.22376281044375,32.44040870102844,32.68052717110474,32.89076932535795,33.10881760413203,33.339668519784205,33.55857893017662,33.776790418791656,34.01543334085513,34.22990946930026,34.43127735339106,34.641762536468164,34.834081802149406,35.02012159026731,35.21195946960466,35.42595784898945,35.62519162789923,35.821282465263714,36.02917725662703,36.23020779214004,36.41185584525155,36.60846429535598,36.7806425009091,36.949509632616184,37.14769287888246,37.320053770273965,37.477146801530985,37.637954393861406,37.78109061865692,37.922263827531374,38.07938920394481,38.22960914241081,38.37724577581887,38.53161596760093,38.660162097090776,38.786094320146184,38.93654192264976,39.093514165861514,39.21472831894773,39.35606576230407,39.52176024695308,39.66390481851877,39.82144643623718,40.0006320632539,40.15376645818665,40.30896333816135,40.474730999931495,40.635620065228935,40.78852407430138,40.96264187665591,41.120588180893265,41.25766097644751,41.42177087574643,41.56295272237148,41.704167328600334,41.86498848640966,42.01511860899723,42.16462435241098,42.31830378344141,42.48514751451866,42.6217797086246,42.78056078665094,42.95511869108486,43.10946637886997,43.24937307967832,43.43071823109187,43.57826163135833,43.71751344707114,43.88908433703905,44.04399906667247,44.19861267216896,44.33943312182153,44.4707300172537,44.597700541336636,44.77186412867199,44.930191614612724,45.075912109796775,45.21866447659308,45.40461233585876,45.564598647799144,45.756037411235425,45.93025425417896,46.0755369252922,46.20901025141261,46.35609446053091,46.482567958437684,46.626927221085424,46.8120870759698,46.945365725365136,47.09740921456252,47.26381971107752,47.39611315849585,47.52228777514165,47.67012178103772,47.82659100706486,48.013638771032134,48.204068238007565,48.37138828709611,48.53374716236793,48.69254920238431,48.876678140243456,49.037042202868406,49.18725082784735,49.349274500611656,49.498120606566644,49.6475942166137,49.79533006094992,49.94149742423052,50.06586282263251,50.214004281270576,50.34541936265134,50.48384526897989,50.635434447769214,50.77550897605734,50.8911589336991,51.037314390549696,51.188527965934654,51.33516227217585,51.50063260165945,51.66503879401142,51.82929860078869,52.02685636866049,52.226644537819624,52.41062602946435,52.59459490711953,52.79162049186468,52.973348544331614,53.15690148188979,53.355660748373126,53.55228035687145,53.740140785014674,53.93770275345423,54.11707671267929,54.289225442984176,54.481927420402116,54.69221670699284,54.884757788283665,55.08713787749545,55.270519506717264,55.47231370565805,55.67104693198716,55.86995364538481,56.07494336996383,56.279636760343436,56.492307052044424,56.68955053832778,56.88411117212149,57.08915044531089,57.27622322728358,57.466665683947326,57.67366202022947,57.87297034623593,58.070992697648265,58.26986088298878,58.43747067423911,58.61471223091071,58.799700404836926,58.978289134574965,59.145922522950755,59.323262343371496,59.498447663299544,59.6684315896065,59.847119107432846,60.02531048871542,60.1949156102837,60.36270345630665,60.536832341570076,60.709891442786315,60.88653469929402,61.07872772756281,61.26913223884725,61.46531659794195,61.66373582539863,61.856525875062346,62.04868111415169,62.252714594241965,62.444393917797555,62.63739170518434,62.84602387959869,63.045316156540395,63.235011561706486,63.44496827470108,63.65170025777559,63.86558802682174,64.08456173686078,64.31193888410216,64.54024576655561,64.76767763927135,65.00126189474113,65.24234562853565,65.48217419732298,65.72197228281367,65.96104057733356,66.2075462125913,66.44543728572002,66.68627798916349,66.93154476903463,67.17176138674067,67.41391669397974,67.66478010319543,67.92905080890601,68.19115106528535,68.45347110768827,68.71405692779611,68.9671584389563,69.20263095321503,69.45209148085891,69.69986746066685,69.95624595876227,70.21639216969022,70.47612166409301,70.73404447614294,70.99145432469116,71.25650027961866,71.52215782890988,71.79088249068852,72.05877148394323,72.31907718135918,72.57996892701283,72.83367859655618,73.08569546971124,73.3318814044796,73.58062811934289,73.83272693414673,74.09032099337878,74.35733746527926,74.61735997186184,74.87758848358177,75.139090626886,75.40745206266891,75.6722379236914,75.9382005768976,76.20109513457875,76.46875260119438,76.73618864049351,77.00550574126612,77.27416336437659,77.54810600050568,77.81520407795188,78.07443236651349,78.32927953269797,78.58460731188187,78.83498155302296,79.08139056797417,79.32152722642458,79.56733771273925,79.81404107842602,80.07457588616286,80.34668265810717,80.63391270041794,80.9172439613198,81.20968164905476,81.49595255246288,81.78478882504643,82.07507100139485,82.35342322020743,82.62504522660271,82.86688151033889,83.10276566346639,83.32119608740513,83.5657933154775,83.76709024481069,83.96731933363534,84.17595224970161,84.40129017701683,84.62816869295128,84.88402940288313,85.13809780064837,85.3951570790438,85.66041981333018,85.93848868127272,86.21855128227611,86.48192388269362,86.72093390333553,86.93229226836984,87.12799114984203,87.33068163758514,87.49976697686085,87.70111452221441,87.91997268446521,88.14212297593842,88.36006890092439,88.63162653601017,88.86856474528302,89.08880681980177,89.29543248127857,89.51703656298385,89.73771929449036,89.95708307471408,90.17557764601763,90.39972371077846,90.63429683122465,90.85643378192498,91.07597096918883,91.285218912141,91.48133258707253,91.68221562037526,91.89762480572902,92.10345550920916,92.32408093385244,92.54526166665251,92.79211619811639,93.03548753737118,93.27267423927833,93.52856739919933,93.76931972776607,94.02013815412057,94.27294144248388,94.48639691736855,94.6952432426335,94.92484209040946,95.1552094400242,95.37177552992148,95.6030334913271,95.82061804581474,96.03233138822854,96.25590119127938,96.48608451687124,96.71258238332584,96.93865768287453,97.17434487586634,97.39646295982429,97.60521354015167,97.80959270532922,98.00692670938591,98.2240464098736,98.47827801230007,98.7173625115659,98.94390834351182,99.20069845855699,99.45156363011058,99.71382090870436,99.9755969804557,100.20449606646815,100.4577980624521,100.71812180096008,100.97726043658633,101.22609095741613,101.48180412695572,101.74744633980042,101.99271653046661,102.26192894387657,102.52285810282318,102.76575913115298,103.0120197728899,103.28448823768123,103.553505930166,103.8309797635982,104.11214880879618,104.36912236750752,104.62781853604335,104.89434146040097,105.15749007142966,105.41017955036531,105.68225908048207,105.96711332019532,106.26117923014193,106.55823916712191,106.84389289454421,107.12878078593772,107.42066424573974,107.73278484891615,108.02179478661878,108.28886502728821,108.57488082614589,108.82883716359112,109.0868893330767,109.32873249850898,109.56167773385069,109.77997863996428,109.9820840996164,110.19122418239985,110.39854351043178,110.62615740072195,110.83625218958515,111.03584671776788,111.23934243786668,111.4458277395704,111.64237204249417,111.83595278828616,112.02867320493458,112.18521447922441,112.34272961605728,112.51072015005822,112.6861594747501,112.8583487135572,113.05500784623231,113.2298791002132,113.43195476216857,113.62638746998516,113.77424686904183,113.93998243235632,114.09784745897659,114.2371140425498,114.34967524353084,114.46734830209172,114.57675385874998,114.688900473368,114.80189149125803,114.95499072714294,115.12674525458257,115.29742896868612,115.47167689697531,115.66635503292663,115.87047507948614,116.09214160724515,116.3008009958661,116.51587104952537,116.73893074049332,116.95493441323548,117.18344156407733,117.4299718883276,117.66000800660328,117.89011351172647,118.11927967581664,118.33121004186727,118.57635685658124,118.81773312919526,119.05479347614454,119.29796946698269,119.5581455571193,119.8190607328128,120.0717086946375,120.33160923821603,120.6155072806603,120.89789934340962,121.1669870940035,121.42113862169631,121.65886350171334,121.87852834290561,122.09267250337459,122.27655648673226,122.47485896405027,122.67859159989163,122.88878018245167,123.08789121729843,123.28631061515111,123.49707639891163,123.70958410307853,123.93291855056174,124.15235073381987,124.38664224251353,124.62764452575101,124.8547621766081,125.09081671323634,125.32037227663784,125.54836245449405,125.7720146867834,126.00504546676004,126.22436728367026,126.41774396890176,126.63707949902414,126.86453030929023,127.09202112940363,127.3231372754468,127.54698546362583,127.768793144413,127.99470511396406,128.23199615566105,128.45970873569243,128.6897236083967,128.91595866297357,129.1263018768093,129.33195892824105,129.54352351625624,129.76353880594408,129.9771184373994,130.19742213387318,130.41883749684132,130.63526690204577,130.8499967991459,131.06412159015883,131.27852898971773,131.4657593429041,131.66941128556817,131.87179985507117,132.08372396190796,132.30169368360424,132.53286661224038,132.7681298953712,132.99400316256452,133.22033519595755,133.4481794207613,133.68188657012982,133.9205565791599,134.1663067175899,134.4202561601703,134.6610808080352,134.89353385299836,135.12971001831525,135.36885090964694,135.60509339517247,135.84432447331008,136.08212590257577,136.32145626562158,136.5627187674529,136.8053997428425,137.05664385513737,137.2943240996469,137.53056962041407,137.76869174575063,138.00545181250507,138.24593802077388,138.4834908668118,138.72242686512445,138.95554438369655,139.18877497428915,139.41589793823383,139.64637003472518,139.86753873744112,140.0904633473663,140.31867687269582,140.55078189401831,140.77440304167015,140.99191907004928,141.21747048669843,141.4381972586694,141.6577246041094,141.88370777465246,142.11108266912004,142.34001844809583,142.5605325669622,142.7738454956962,142.98679818950345,143.19424387706943,143.3980424012503,143.60451967164454,143.81198166045388,144.0200569791992,144.23285686474065,144.452161648342,144.66699924983692,144.87978092485167,145.0920681912759,145.30184720220157,145.52131369292331,145.74695858657483,145.97876980181167,146.21520558996053,146.43845611247355,146.67436702400232,146.91326140992973,147.15849185091517,147.39903064512757,147.63261657897243,147.87195577045208,148.10672827718344,148.3445162378264,148.58884176423607,148.83443738920718,149.07947123195996,149.33270503885802,149.58874450847986,149.8396841309648,150.10362952715832,150.37836729341822,150.65084974243652,150.92190281753184,151.19376867709275,151.48049173204845,151.76549814952682,152.0438825885526,152.32024914085622,152.60223342130982,152.88920742736823,153.17336447093848,153.46228983485324,153.76712492454467,154.0828836982671,154.38551086611483,154.69528331412232,155.00122839528865,155.31017560947782,155.61995337085068,155.94403581250032,156.27533379844695,156.58851696585185,156.91073344777035,157.2314916601737,157.54872898086057,157.86714287790065,158.1919604977224,158.51715260763774,158.85407691587244,159.19752998421464,159.5381695711142,159.8604007073068,160.1937273426082,160.52658123693394,160.85356819555997,161.1829657401039,161.50257736144982,161.8255744628824,162.14159346670775,162.4652528044708,162.7945337634978,163.1224257932525,163.4565145759793,163.79712434793572,164.13643955232126,164.47571751557993,164.81337792203828,165.1246822255217,165.4337005323573,165.76646918755867,166.09383552546748,166.4133322483857,166.713329380299,167.0329451249645,167.3717482269942,167.70562180098727,168.04527273888147,168.401451677692,168.74662692901882,169.1006469326014,169.45612064608628,169.81357745641097,170.15694424435688,170.50293640536557,170.83939921394895,171.17011994259678,171.4962789884001,171.84567008324234,172.18530961566904,172.53573226006128,172.8784252039952,173.216279434969,173.54315963787988,173.86479134113,174.1829578874429,174.4954520645546,174.81678767954327,175.13853195298555,175.45654679586283,175.78450644956482,176.1069250303014,176.43210809229416,176.75626527813145,177.08668654046886,177.41898111454884,177.75083427874276,178.07583720702868,178.3983117569681,178.7202178436396,179.03911331778625,179.3622794678621,179.69192685969028,180.02827049328548,180.34082568003805
Soft-Bayes,2.6918512429570038e-05,4.6101879473667284e-05,8.803240670145901e-05,0.00031946223213630276,0.0005902768472999254,0.0009023254456530516,0.0020339947257006635,0.0026807802027395827,0.003323956577933565,0.005375113612045859,0.006223100716378341,0.007461459491364425,0.010885081188030193,0.011957069247539948,0.012973634583946014,0.017194543709892818,0.01843042801107625,0.020170891340610286,0.02518145670390526,0.02658232088083523,0.028363240610872142,0.03047039704026755,0.03855780122440866,0.04158359544070511,0.04434870187138973,0.05345581738244087,0.057192213878285325,0.0617734174516501,0.07505686988840243,0.08142685839435315,0.08486176471758822,0.09767789999691368,0.10361322958921892,0.10661503466234667,0.1195226324369798,0.12094089486827464,0.12391309747406543,0.1376667117268695,0.13901483114309388,0.14156348631589322,0.158795589280752,0.16483218313998815,0.1675551941308997,0.1705532927542721,0.1887727663084069,0.1953385020138323,0.2011234514304021,0.22147532799006686,0.22478876830255679,0.2309306067187541,0.25494503717247574,0.2608838819410907,0.26667587103089385,0.2903676728120188,0.29756791575567987,0.30266398752190576,0.326989492797614,0.3328927730190615,0.341842115458587,0.3726056813801436,0.3818897467314369,0.39386852564751085,0.42957418856886365,0.44262695408536534,0.454568836297066,0.4667386493073958,0.5055675062531233,0.5200834864259776,0.5361280472694755,0.5829770633253651,0.600779332505014,0.6193162473288272,0.6725180559391118,0.6979774574119926,0.7225967310695505,0.7833159422174722,0.8096366708396383,0.8312299741493413,0.8932745057225627,0.9189138730567353,0.944391007392328,1.0119232763835395,1.038481971688729,1.0664552963216583,1.1359108657148713,1.161577773003443,1.1874322991482744,1.208904305927931,1.2780404760013218,1.2995413242783114,1.3240113070043484,1.3967167601328323,1.419590050438564,1.4451464936260945,1.5211221499414773,1.5455997196284852,1.5673828313783873,1.6373701268549687,1.6576586821221286,1.6767192366266266,1.752525751474799,1.777910806144785,1.8043862167840836,1.8791959094408632,1.902957587535242,1.9287428708289647,2.009451052205369,2.0384397532391523,2.0669683975206765,2.0946852362032606,2.176808743234641,2.2068567384609317,2.2355534231437777,2.3190358993698714,2.346823263471986,2.371429473687535,2.44899150519683,2.4707241434288196,2.4946252890976264,2.569979350657134,2.5919151160528036,2.6144814747112823,2.689595619729236,2.714139343432542,2.7383331142181375,2.8174590064567373,2.845020053497585,2.873679815683379,2.9009843350749627,2.983432294126313,3.0159059288202013,3.0508617756092136,3.1362982469541745,3.168761477775753,3.2034992174103656,3.2904638317610244,3.3266241464811754,3.365064570057543,3.4561564117076857,3.4959861772027825,3.535797015709881,3.626429975367983,3.667879524877414,3.7097064703674927,3.8051312208065142,3.8499916533724674,3.8940029828885376,3.9923833671305275,4.0374384308491855,4.085281544636395,4.1370345108691176,4.240941273878079,4.294185811677769,4.351425968573616,4.460885362403316,4.518427603240429,4.579920053344522,4.692871832191174,4.751230217189339,4.8080812767314915,4.918711422918621,4.975732048819273,5.0318178712040424,5.143357904739461,5.203990014933105,5.268697438345223,5.384901711117263,5.4503352899613695,5.517051074771718,5.6381211039175785,5.700860226511693,5.767077130793745,5.836420953973524,5.962086096445631,6.028662925390216,6.098707316593545,6.22894318930168,6.301849838347726,6.376231298013489,6.512349501417936,6.591951210271547,6.670833573135403,6.816052832784653,6.8979209265072114,6.975057881035613,7.110335045920522,7.183811415977485,7.255952847622832,7.390588924373222,7.460943348385235,7.532355056469498,7.669823332878215,7.7435190597987615,7.813938161834619,7.88389985532342,8.022108391151278,8.101085405983042,8.181907007920373,8.337850192486028,8.422683696997765,8.508886092222337,8.665216595333812,8.746452768233196,8.831584542913212,8.986985456661586,9.066509313282104,9.145056399210487,9.294110635333762,9.368489762027156,9.447090612967648,9.594261932725606,9.671014205229259,9.750668034459201,9.907900973514195,9.987039601654399,10.070380010385517,10.155396072115984,10.318673994426831,10.39965115556094,10.478762741637043,10.629924239764689,10.712154460435473,10.803332989011917,10.974460673758827,11.069503591667564,11.162970471198271,11.334751136964092,11.43033106583483,11.519963907659182,11.681638364748967,11.769706502230353,11.859105274394185,12.01830794169817,12.100332668358774,12.18038953141481,12.338398033384747,12.42301681165565,12.5135747812274,12.598093460220772,12.74702083010902,12.823080083636752,12.893206275969145,13.033963823675254,13.113066908406502,13.193488020161327,13.33478420430879,13.403339113526906,13.468790116388185,13.614594989529076,13.69538172374436,13.783507813626683,13.939220629542344,14.021658837526722,14.102995499676656,14.247638292047249,14.32396645816894,14.409619783638863,14.499447171654364,14.650286500436469,14.740085936428763,14.835351924464973,14.998289685830642,15.09478550967792,15.192990641342842,15.350696210288941,15.446594554663292,15.537588630413126,15.68643852704865,15.774374549362388,15.863531637452859,16.00090896151674,16.0799381288603,16.15528110081526,16.287449694418456,16.373312111617917,16.451785429357255,16.56335111361514,16.622888171236205,16.678434687484575,16.726177067386352,16.821615478255215,16.86917153327086,16.91303841715235,17.000201601983395,17.05345135391339,17.107778632447623,17.205238782303514,17.263717509670546,17.325133167021605,17.435956865028334,17.501906625050584,17.576209516871728,17.692968295795012,17.771438817861043,17.851466052827117,17.96439777224,18.043969042451064,18.127867525466712,18.24228949146802,18.3237012790974,18.40788028661408,18.497312936340016,18.615688922291405,18.70625975189694,18.80027810436367,18.92117006688048,19.014647957396,19.100444482037283,19.209721621059415,19.296358462437542,19.386501823328928,19.498265052359752,19.587955978881794,19.680484427718124,19.79384072313694,19.88233834035153,19.97000725529984,20.078407731567864,20.16868589811815,20.25740818942039,20.37029351381824,20.460922659132564,20.555798793460447,20.64955322156716,20.762993073893128,20.8555178895159,20.94896493329199,21.058134273298123,21.151261729148665,21.24665771431173,21.361675067434405,21.463684132096446,21.56600906436153,21.684053372601248,21.789583512377177,21.898010518348137,22.02532660508549,22.1316443294915,22.240017478242436,22.370715809932577,22.487892821414455,22.61825350145112,22.766283779016327,22.904223450105007,23.043396479616334,23.19011379868394,23.346202941982057,23.47905352526039,23.60570513795559,23.75119776129911,23.86718502667228,23.97723150727603,24.112602246742902,24.24581862073289,24.384043314666414,24.536069186351305,24.68444861502224,24.818052685615093,24.960574421473197,25.078078943972898,25.226880255632032,25.36135572001338,25.49928380882563,25.638811933756187,25.77648166218092,25.928509056260566,26.064868098586636,26.199040058267023,26.335752672185258,26.468285205998058,26.595494392828257,26.725771392556105,26.864273399005633,27.006168228358142,27.17241174372208,27.323016017103775,27.47849001718302,27.647491246268082,27.801382482749815,27.964409286680308,28.1312836067544,28.278793437153475,28.433429906236796,28.58958418251914,28.724741057711185,28.88507883838664,29.045928337934505,29.224462654376985,29.401445965747982,29.57480050549323,29.77169820689275,29.957558658060783,30.138052345065375,30.34515054635707,30.540316986977047,30.741089720947272,30.964851461489104,31.158609829016285,31.359629007136533,31.573532427815863,31.77513223727197,31.976179240694904,32.197142240715095,32.39386259510776,32.57756370263849,32.77106987631564,32.945582783836,33.114123992691674,33.28777101268291,33.483055234394904,33.66335071827303,33.84011723177908,34.02841409187728,34.20946258107697,34.3713624824017,34.54815285102994,34.70019615584261,34.84810805491634,35.02468530355481,35.175354627874164,35.31111421606794,35.45074919613397,35.57233940668587,35.69219304076359,35.82832485265551,35.95708360261706,36.082964401738934,36.21608953249704,36.32347557805602,36.42821634093026,36.55624820771824,36.69137819616384,36.79108052308564,36.91038615315799,37.05355353271892,37.172877906460755,37.306756901193964,37.46243010067384,37.592685048802394,37.724523529204305,37.86691122085142,38.003170194022005,38.1317221801112,38.28157319039309,38.415298938087375,38.528814157169876,38.669174661984144,38.786603891670694,38.90428968741679,39.04118874600648,39.1674307047161,39.29317171939239,39.42271922117524,39.565156574481435,39.677403853356395,39.81100331281564,39.96034352827847,40.08974714384787,40.20570468889677,40.36204848066994,40.48473459448057,40.5990165250207,40.745810400540734,40.87544528073384,41.004685916525204,41.12076966107618,41.227525609481205,41.33096693860831,41.480246977997794,41.61383146960611,41.73763944456255,41.85888436783242,42.02193956893946,42.15803608200817,42.323400444539814,42.472380940290606,42.593299862105894,42.70244112513724,42.825435264483346,42.926937403416886,43.04512397814351,43.204240479500044,43.31210275785,43.438475071311814,43.57834216017696,43.68487595717677,43.78404378095563,43.90529606334512,44.033693468343955,44.19229604338361,44.35426798061145,44.492996385904235,44.62772143682419,44.758387448805365,44.914411023047734,45.046762998855584,45.16855791584679,45.301388852572444,45.42082452477642,45.54079635157163,45.65953928081389,45.77672331065301,45.87242431999641,45.99089336144097,46.092931100419634,46.20196169487987,46.32461172886323,46.43504900823926,46.5218327766662,46.63750048291058,46.75735111011841,46.87272277071364,47.00656507145288,47.14060066512339,47.27464137574104,47.440684598581285,47.607205950774116,47.756927482797295,47.90580833093131,48.0675676926471,48.213853817874664,48.36233893981847,48.52625415397404,48.68773060944433,48.84007011833397,49.00204041328875,49.145669062011635,49.282468663952045,49.43960362405713,49.613472018768036,49.770546172461536,49.93674494179531,50.08393789070968,50.249622762791546,50.413746150097765,50.57720766402005,50.74608112584636,50.914317201742435,51.09054461822609,51.25173735074878,51.41060914236107,51.58007971120597,51.73129374448661,51.886090878108746,52.05668787761617,52.218904144389896,52.379730854191564,52.541856629289285,52.67246222233476,52.81146003219821,52.95773100323714,53.09742612959549,53.22610666101663,53.3640015651341,53.4994398846917,53.6293373445737,53.76765518738512,53.90467109233158,54.03408703829854,54.161579222580556,54.29517020839526,54.42816858138853,54.564488396831806,54.71622657429421,54.86611790925393,55.022038088814625,55.179505474723086,55.33113418617083,55.48269817121037,55.64494713473232,55.794053421230046,55.94469066824442,56.1101719269126,56.26646220835771,56.413108141266804,56.579680207077786,56.74227465671753,56.911446811728055,57.08548722090315,57.26650231544443,57.44822744250436,57.62894673516766,57.815309542297484,58.00718144722512,58.19815230255833,58.38957502856401,58.580487776932145,58.77667737635359,58.96564566722901,59.156507600478776,59.35068598650294,59.541035267578195,59.731912226896256,59.9302399332602,60.13983167946368,60.34693064319225,60.55425521448747,60.76017911627095,60.95865188917986,61.141160284261034,61.33602579964409,61.52973807945965,61.7311987572314,61.9358783927499,62.14095639747994,62.34365379286329,62.54543752770354,62.75364000278198,62.96119864057334,63.17171878919626,63.38130330491144,63.58594735363975,63.7912686207672,63.98945419049292,64.18645564362254,64.37817322898955,64.57178807718547,64.76849655903938,64.97024644006484,65.18159530734559,65.38645244875701,65.59156760905023,65.79660971810878,66.0085872937445,66.21648433173574,66.42506202160794,66.63115601467719,66.84097575945063,67.05088370112945,67.26266303219512,67.47369890609605,67.68956191247779,67.90010989216358,68.103641585562,68.30482616529085,68.50520787812623,68.70125136563662,68.89366147485687,69.08147590446679,69.27276375895289,69.4654673395094,69.66955782483325,69.88314172828262,70.11031620439643,70.33296344212579,70.56222836529886,70.7858068344894,71.01184793692421,71.24070508116674,71.45758118808193,71.6645811011282,71.84560929297076,72.02071132986366,72.17971101554252,72.36431432950994,72.50834944449763,72.64596091053089,72.79433417201415,72.954062250827,73.12098112157014,73.31153055928083,73.49905785644121,73.68784120409342,73.88526253694447,74.09557641273769,74.3067904519005,74.50323090831311,74.67942206399151,74.83381597906276,74.97859855865916,75.12711775914525,75.23983692782893,75.38551956423132,75.54402684422715,75.70738566194848,75.86202127995796,76.07126887299596,76.24387754638582,76.40026179935579,76.54267246697093,76.69927426412023,76.85774380440112,77.0142111711214,77.17125829615844,77.3323852408472,77.50330367547728,77.66392878229617,77.82062165214155,77.96726129125912,78.09801352044215,78.2351898829031,78.38586786452107,78.525598053488,78.6786598203255,78.8302761305592,79.00521039232895,79.17832606579027,79.34593760364511,79.53081910200001,79.69991558280411,79.87857306641459,80.05733113601359,80.19586236529244,80.32983167021904,80.48425387826036,80.63708683233001,80.77657300117434,80.93128362525039,81.07001858463774,81.20121299530764,81.3454262884659,81.49665041838996,81.64176502738891,81.78639447548076,81.94131879930531,82.08171232569649,82.20945407562064,82.33321164033735,82.44971891123978,82.58378011071856,82.7504417684122,82.90349991634454,83.04778217656389,83.22311119219376,83.39228409414899,83.57336526512337,83.75347630238358,83.89948979411957,84.07022694641422,84.24737061224158,84.42087439022806,84.58373613876049,84.75453069175065,84.93430471832302,85.09588252205806,85.28165439866747,85.46131007063256,85.62025986259823,85.78054285015295,85.9655346065595,86.14757355428176,86.33781088239496,86.5332467213276,86.70517641528117,86.87918743405045,87.06270785908328,87.24055542758589,87.4076195495504,87.59336260349836,87.7880960286482,87.99129689909714,88.19588048600933,88.38814694030764,88.58007973050893,88.77783642469001,88.99071045325051,89.18176307576397,89.35181912660482,89.53829922002295,89.69743370769528,89.8596698919806,90.00373129359517,90.14129326309377,90.2653176921776,90.37399700509388,90.49144368899287,90.60761098999303,90.7421828230447,90.861072110529,90.96632074200039,91.0760880106823,91.18941334783165,91.2937333390766,91.39777339388262,91.50006187054119,91.56668147450165,91.6301056571063,91.70511149067929,91.78457329597816,91.85969293502534,91.95893384380153,92.0375869530424,92.14241967555509,92.23791617608444,92.28849512804499,92.35301974768912,92.40937337626934,92.44998825311018,92.46429959578182,92.48359727824058,92.4930396066813,92.50321496328046,92.51311021369528,92.56191642036009,92.62869931381962,92.69193576105232,92.76020783526633,92.84862076801127,92.94476614218381,93.06002708125791,93.16453602278716,93.27466963721511,93.39250444585012,93.5001657855079,93.61941650494862,93.75354304016187,93.87075641867492,93.9844139592357,94.09493644711655,94.19117411351942,94.31961844855877,94.44385250237744,94.56077007013623,94.68666724685431,94.82911475374647,94.97024838700894,95.10112071879679,95.24036637932105,95.40343926281396,95.56196382277298,95.70749449766979,95.84071970576109,95.95451514149062,96.05140208544083,96.14371860490277,96.20659381614635,96.28406254653211,96.36339459090995,96.44853353061174,96.52084620671059,96.59410103133999,96.67878757844505,96.76376890065833,96.86002585470808,96.95218602679222,97.05785399054152,97.16986180296618,97.2671796888135,97.37480066815252,97.47512098220221,97.57070207866715,97.66409117484079,97.76514300397815,97.85124575192404,97.91260982254349,97.99878212495102,98.09157929268085,98.18540645651775,98.28124760434183,98.3708871452874,98.45793464837544,98.54838736228388,98.6488451790515,98.73821614187189,98.8281186117701,98.91797114233549,98.99130513920417,99.05869837905456,99.1307664819596,99.20939136895949,99.2813525265085,99.36200378230316,99.44424708310319,99.52131234986837,99.59494233956053,99.66533083929689,99.73011196388234,99.77146889857195,99.82796026091604,99.88242612561649,99.94933759148884,100.02351758982604,100.11130933908925,100.20207287724799,100.28653138982872,100.37025345312685,100.45121134596984,100.54108238344602,100.63464824680034,100.73380549591988,100.84098367558187,100.93707067396973,101.02777529912223,101.12118656728668,101.22069294166401,101.31557467170876,101.41248943721718,101.50731111839917,101.60266048101109,101.70124114098445,101.80216595936903,101.90788321008966,102.0011767380167,102.09248656846766,102.18383844581535,102.2756144444023,102.3712603169195,102.46586096299552,102.56197513561264,102.65305013350556,102.74478239440751,102.83096048126303,102.91970523392413,103.00075242838079,103.08376081697142,103.16952924962364,103.25853340246887,103.34009299739623,103.41567810111923,103.49764722316915,103.57694747258881,103.65339307141885,103.73575943726357,103.8186069665727,103.90283022386711,103.97990805555696,104.0527465545072,104.12333774746284,104.1902286027996,104.2543654076385,104.32249228742957,104.39113500334128,104.46077012852086,104.53386007766747,104.61228976625378,104.6881783664699,104.76166824884245,104.83364799780165,104.90246094245623,104.97835807726753,105.05795414258941,105.14206221457758,105.22941663575571,105.30814374301687,105.3958517038125,105.48659357712037,105.58227086271216,105.67584534164213,105.76352404977035,105.85472195660451,105.94217576714377,106.03074466921795,106.12509091355653,106.22064794875769,106.31623063214776,106.41773254698387,106.52120840016697,106.6205789284393,106.72918192623702,106.847025274083,106.96384397652979,107.07896092960121,107.19428797505279,107.31991886724683,107.44606169515882,107.56387974392572,107.68297410332642,107.80593679005509,107.9319624441785,108.05646531473073,108.18359188367467,108.32387666976777,108.47373776552529,108.614572134713,108.761660916549,108.90710198374205,109.05355363241222,109.2023255888586,109.3630828647822,109.52993130610201,109.68236944725345,109.8431000767672,110.00226503552673,110.15725395126782,110.31313521124046,110.47630192980219,110.63990096114648,110.81297162828227,110.99129105624138,111.16661450878178,111.32458009905667,111.49352957127266,111.6608118315452,111.82211677655181,111.98672719146467,112.14039231531046,112.29666628592332,112.44762553326186,112.60566910015584,112.767180157675,112.92728580367,113.09227042464624,113.26189078654639,113.43182899539232,113.60123388026972,113.76891809286784,113.9123256580946,114.05478589620307,114.2162594513618,114.37345127974432,114.52465758701754,114.65943791507325,114.80928978160188,114.97540876932302,115.13463463043848,115.29967635854416,115.47890146531577,115.64826585706908,115.82509919677781,116.00172409172892,116.17824951450507,116.34272914401282,116.51046479890472,116.67066481594061,116.82605511068641,116.97685363407169,117.14690679059848,117.30867145780265,117.47911006454115,117.64359622182843,117.80170341684969,117.95026215165157,118.09390270735915,118.23415266980729,118.36920525931572,118.51139976483603,118.65407903168258,118.79342074131173,118.94211727907577,119.08626427646962,119.23262580515868,119.37841475518653,119.52978026095863,119.6805139412532,119.83001174449848,119.9742362865138,120.11455295305066,120.25284566945182,120.3891817911962,120.52972186814065,120.67572999638833,120.82736339593656,120.95926399739226


==> figures/nyse_n-2023-09-04-16-18-20.csv <==
LB-FTRL,0.0001785537390065258,0.0008916743595002163,0.001590760676355156,0.005437677637109936,0.008834603988251158,0.012179559185813489,0.023036146685119184,0.026621477310668978,0.030077363132080634,0.04407512903179775,0.04881325464399318,0.05486563623801932,0.0771379532724337,0.08781011993441651,0.0973335352698591,0.13012729552233274,0.14294711609438754,0.15747297470927596,0.16600155249774762,0.2032809744787205,0.2117703769121762,0.22215243728794298,0.2744067815593615,0.29153702376892365,0.308399980301857,0.37538939802044313,0.3992819516130408,0.4249384950055044,0.5103592182859319,0.526534770831746,0.5425648086616579,0.6278093764366814,0.6449328427363243,0.6622031978014917,0.678855887089185,0.7765821323942776,0.7988226473618016,0.814904283035867,0.9232902859317433,0.9498781975648183,0.9772751051083408,1.0930961249547027,1.1206684670106155,1.1498204212443155,1.2759340422133976,1.3097733633751094,1.3458877730266168,1.4906829710234102,1.522988386482016,1.5676672398721636,1.6061655272362616,1.77622448352815,1.8207681006801075,1.8610299393032452,2.0321783878425186,2.0803328235332414,2.1303251337129425,2.327968004435805,2.38065818064627,2.435307972002016,2.6355047674507075,2.697372033217721,2.759920621723892,2.973745722559184,3.0449947604507033,3.112451788785338,3.3334900252060815,3.4031608568101266,3.4688240591538233,3.543424120488927,3.7708420388498096,3.8410946858835007,3.911285255725742,4.1368516688842885,4.221757407332738,4.30942127460196,4.552002180899181,4.6515299967632,4.752228600062439,4.993425060285776,5.08478596587508,5.1871230226936085,5.44149257516646,5.555286734589316,5.669177848301841,5.783339561423741,6.042107020714451,6.168591357992781,6.305332432414087,6.5893217319532775,6.752955952069245,6.905153172542835,7.208061260298959,7.371374958957565,7.540256074750373,7.855773316765709,8.021034797404608,8.178490725799723,8.48021870503683,8.657404870993958,8.837702840486855,9.03774929184161,9.377919404287965,9.590678148402409,9.804019256508063,10.136172848339271,10.330826654188108,10.514819057502223,10.836879391561354,11.039487395607976,11.243029198748182,11.572417190518841,11.778375643147594,11.994812353233776,12.333837956463313,12.548470432576801,12.760317322099715,12.975889027844957,13.315449857709513,13.54431720920069,13.758279596925835,14.110098836795052,14.301608285457057,14.510791390232171,14.83261667093021,15.030481517794309,15.211387243662273,15.489001345907234,15.650404665758652,15.829673744738384,16.12681384876921,16.315341459001093,16.52471392976303,16.848466840394465,17.0507590375327,17.237936713390106,17.433007150226175,17.735180629438254,17.93243917071554,18.141964829691837,18.44232771183509,18.659711248431098,18.85829285917464,19.165742765690183,19.39850691507514,19.62534529325052,19.940402317024578,20.1637508346311,20.384168869634664,20.694524503385395,20.923213432674828,21.123625034778364,21.341638563647216,21.680036510403284,21.928304077009983,22.17374632411927,22.513397968082543,22.76025843207462,23.001582241796598,23.278504027172556,23.48443002054566,23.683053499414243,23.97945507880548,24.18075732838898,24.38336916771688,24.662253253379962,24.862318465149166,25.058971740463164,25.24724141129073,25.519317867055896,25.71923086880704,25.925405152419476,26.1884491799566,26.392577944293354,26.566738014270904,26.79611603980759,26.892955065971798,27.03582103891545,27.28057619339608,27.459370414199718,27.636566581745306,27.870485511227262,28.051881206061154,28.2302458819196,28.473292373320074,28.647831378883208,28.814830186402446,28.981750543620066,29.22283179260662,29.38575366404715,29.539293483111035,29.754142606565516,29.908550130232847,30.05860102590455,30.267879739665844,30.41571605226598,30.55422203809595,30.776166394886022,30.95324047770552,31.148205945545758,31.396166105661347,31.586803565226013,31.780657885543274,31.977467665639562,32.234026237181745,32.43458320488221,32.64063423513211,32.908793226561556,33.11286342226974,33.318124715408445,33.57451200109831,33.789401987072246,33.97505221854676,34.2205321609285,34.40838494474937,34.5959266197833,34.820674184662636,35.007984431914714,35.17455273777412,35.36192299100443,35.61819983162792,35.8186048819844,36.03779866204472,36.31315699807392,36.549254602612045,36.78265198912662,37.059339236160106,37.291008684617324,37.529972238330856,37.80340277948271,38.02874412139124,38.24213978926477,38.50780814468092,38.731742911209224,38.97684351284598,39.25227091907283,39.56643148348829,39.85909315592937,40.13358462638192,40.451526971200124,40.73330360781632,40.99996260654068,41.275769380900286,41.53624529340177,41.815493265169216,42.11165207032614,42.39418240585718,42.684686842236495,42.96273117775259,43.20339706908351,43.422537097977695,43.66013850383136,43.8863209328958,44.09794950677455,44.2984116831762,44.5326719682423,44.78777304242578,45.03784422161636,45.298952591139255,45.52178553664291,45.74813300257006,45.99562723516247,46.21712729257853,46.42933727188361,46.70299702992753,46.9780745303376,47.23750287221122,47.5177522313861,47.768859574212414,48.00642709010227,48.259251463312715,48.53201826770497,48.770428161394804,49.015054581039635,49.27500604153408,49.532259066526265,49.78128890109136,50.06634269353596,50.35635148137268,50.64606835095599,50.95186621920653,51.254423783282085,51.55722049614759,51.87155061189841,52.18567117854114,52.50712988497516,52.86664491543918,53.220811951341226,53.57583369248087,53.89027476059138,54.23594959751827,54.56992096321414,54.87586291101172,55.20342910527329,55.54253957401543,55.87874233252849,56.20863965048404,56.53543667268159,56.889936832635414,57.241257775136475,57.580995602579065,57.90708117287823,58.25140622089774,58.5748470415424,58.89155274745417,59.19119603876203,59.4910654728794,59.7713245690908,60.09070712420299,60.407999433523216,60.69924492064014,60.964662794372444,61.24445750889778,61.53238392767992,61.83287937216369,62.12628634182262,62.4331085978419,62.76525037673781,63.10460712276495,63.44783605171405,63.79281205228318,64.1917853948155,64.57667798693956,64.93671621531817,65.29269660277711,65.66246155570236,65.9837153021439,66.3156969096359,66.6397716854872,66.9462848634617,67.21956044422429,67.4900056253545,67.74542052747388,68.0056803057494,68.26913612494947,68.5312929914123,68.81320318465394,69.09119490039716,69.38728988600981,69.6715503636935,69.94629968916597,70.22126791372352,70.47236688138867,70.74207623598816,71.01794598620116,71.29688677877124,71.57869956224994,71.8694935244182,72.15561360555543,72.41906456879931,72.68007208818464,72.95784055893779,73.24244438835575,73.52130115670225,73.82739462990448,74.11139257866532,74.39880420324582,74.68045370392,74.94609483281376,75.2302334215534,75.55032033427364,75.84496878199961,76.12174180328608,76.362141422356,76.60007071021309,76.84484728848211,77.07156422877681,77.31350594974641,77.56394342305794,77.79871605654662,78.02354571589585,78.25021958697934,78.43789720062105,78.60897695280669,78.78634551020806,78.95537356511257,79.1199711320367,79.26691953508406,79.44611652865734,79.58927604238082,79.73238268126735,79.88236022024375,80.01723646658648,80.11590079584673,80.32556258935941,80.50490076417995,80.66442826972184,80.83474590151671,80.97948386882594,81.10162984289408,81.2521230927611,81.38452368786498,81.5209685188227,81.66125500861622,81.82911928888943,82.00147151266926,82.17249439999307,82.34707393400366,82.51495365222988,82.67390933310979,82.82187718176206,82.96781429301018,83.12202910377646,83.27327235906108,83.43503286061951,83.60827313029391,83.80459553796827,83.9766262153367,84.1558518660194,84.3214075930902,84.5038690159642,84.6899344979203,84.86203136856957,85.01774499952703,85.17011184121372,85.32114125150126,85.44579204818291,85.57683268353719,85.66654876845244,85.76966914193302,85.8882484213788,86.01956557983559,86.15425709507575,86.28605500422047,86.42445279339246,86.57096926210353,86.73088166767421,86.90007211545587,87.03099856696444,87.12611669573452,87.24062987340344,87.36109444183751,87.50456868598393,87.65127508106073,87.78889812071544,87.89254883859327,87.9870972789987,88.07076883679267,88.17725757056988,88.26930884531927,88.36218008757096,88.43186773725722,88.54234940213142,88.65778466353875,88.76806135127538,88.86118619808109,88.96264303009906,89.06704961121223,89.14966260553835,89.25048761689911,89.33315595106184,89.39679761393035,89.5015286728153,89.60255906130507,89.70645042656545,89.79619690584833,89.91843187728975,90.04388521608657,90.20441098442893,90.37567402383245,90.51426985477308,90.66567221811265,90.85664448591791,91.00171967338183,91.16291413226057,91.30557416602984,91.46204309569137,91.63811054836127,91.88061676133316,92.10166862088086,92.30631522755858,92.51875539410143,92.7168253364301,92.91679039310684,93.09322974195332,93.27594316940983,93.46141694403049,93.63055699450184,93.82266794763339,94.0642095173517,94.27980253906131,94.48508180328417,94.67766050478417,94.85528478757624,95.0491931337844,95.21638406984519,95.3819993944577,95.5768631510852,95.7486990609942,95.92112941795929,96.11768799479557,96.3177360481942,96.5344404877909,96.74967999973381,96.93973767214024,97.12263662988272,97.31633547226775,97.52483342021017,97.7348321370363,97.93822846782442,98.13116576184561,98.29432352871896,98.44262743597784,98.58281725716739,98.73664446467433,98.89892818323634,99.07862851509819,99.24448315502957,99.39828031803157,99.5407880412539,99.7090516238087,99.90566417333483,100.11471771928791,100.34318768550742,100.55878990190214,100.76697721504217,100.9525428591767,101.12896801016532,101.30812314315631,101.49622625889177,101.67971656377009,101.89099086377968,102.11607365923132,102.33728011892615,102.55211492208608,102.76898029834749,102.98722673538603,103.1873878921597,103.38327773455171,103.60168561438911,103.80599048034813,104.02514202749265,104.25082297249105,104.47485489384945,104.70251157184234,104.9339184797438,105.15910540310898,105.37832426708789,105.61143706386537,105.84461043764253,106.07468797869697,106.31101684027706,106.55398833843338,106.79843639968797,107.05001649285276,107.30367549066727,107.54947173743656,107.79349644533073,108.04660038542713,108.29993639250392,108.5598668591964,108.84582160476455,109.1297448271724,109.42185880432007,109.72217640061052,110.02509375198687,110.33131228166579,110.62864911762904,110.93483545250643,111.23659848712302,111.54464248384454,111.87011580765193,112.18968525665363,112.49908403022573,112.80621081550595,113.11165658606262,113.41636615527713,113.72022459852437,114.01062409168455,114.31735088112941,114.64237323011699,114.96917705219283,115.29096534700867,115.62597508414848,115.97302643975561,116.31691695952071,116.67754399638451,117.04686458022351,117.40125101772435,117.76746246304009,118.14600160018176,118.51274177312249,118.87622568247778,119.23857529611365,119.60097310452406,119.95405279902832,120.30955382123264,120.65490726016782,120.99717747972483,121.34816702010801,121.70328903535503,122.04910267604777,122.39941805521505,122.75351071280943,123.1047307566659,123.45158607466774,123.81001407832451,124.16783447147762,124.52676222784822,124.87832228695717,125.22651889266166,125.57591811553965,125.9244449024136,126.26938383501775,126.60854550250554,126.94404692840521,127.27343612231365,127.60279855942244,127.93711429171898,128.26788485723233,128.59749165891907,128.92795917726755,129.27005120551507,129.60777212670692,129.9425641676968,130.28025957261946,130.6215148936128,130.95881247926573,131.29844911105724,131.6319208991308,131.96103308084324,132.28916822546037,132.6100377932223,132.93537217977365,133.2683656221569,133.60741350546613,133.9454574732561,134.28013515899679,134.62293104587098,134.96630613418694,135.3094193947542,135.66029595798085,136.01763053836473,136.37318068881368,136.72547233218043,137.07383311873014,137.43099190994724,137.7837443469012,138.1304312583279,138.48537983988945,138.84447757556288,139.21058208896557,139.57257775611106,139.94166293251175,140.3100801363114,140.67838134265634,141.0485304728815,141.42102791782236,141.80656587125037,142.20399404297456,142.6023099473686,142.99851258745377,143.39276823988007,143.78600531447603,144.16963637726207,144.54815441389235,144.9301646847273,145.31907543138982,145.71722154370218,146.11179508541017,146.51127590174178,146.92394147784307,147.33561007797994,147.75746328247624,148.17490050894685,148.60029367235393,149.02237608745304,149.43512992914094,149.8477816664672,150.2589711655172,150.668802616446,151.08431920217032,151.50194553979185,151.92267098791388,152.36243230204786,152.82203465334487,153.31524278551052,153.8013470571854,154.28048402278523,154.76679864263969,155.23043954385594,155.682376469571,156.13398207814254,156.59208852667086,157.04228415594673,157.47782915791595,157.90789374294997,158.32991799870751,158.7532016763921,159.16926317868007,159.56277592842235,159.95366586551262,160.35622183363444,160.76442597209717,161.17355774457008,161.57784295406213,161.97298487694496,162.36690189196327,162.75687883045924,163.15974362301029,163.5671088868624,163.98442809627016,164.37993343691528,164.76886908136595,165.1630603404726,165.56893636507726,165.9945660885092,166.48049507324686,166.93254673398144,167.36664481175285,167.80367194397684,168.25752447049683,168.74808256878788,169.23827683876613,169.7237750995955,170.23162906815776,170.72388989734793,171.20833557869082,171.67889632987465,172.14557108626917,172.6152388829911,173.07739042526555,173.53536271993676,174.00636190457055,174.4766219106902,174.93503023759843,175.37392505564964,175.80555344515915,176.22568230021858,176.6376806039172,177.06196599331457,177.48434018522175,177.90742057143848,178.33715990027702,178.7680406736203,179.20229847564377,179.64308298346435,180.0742977168597,180.50609553091948,180.92127196376464,181.3134552502422,181.69981725557892,182.07083260675915,182.43903885106835,182.80707330000115,183.16013625464842,183.50593001156625,183.8371365431517,184.16895265325633,184.49824317614144,184.82920652655605,185.1588171264293,185.48158361925005,185.79471569189707,186.10698265819553,186.42156860250435,186.73419333563118,187.04925676821188,187.36556717961327,187.68325831098747,188.00905917657417,188.32741550004556,188.6506561958941,188.98347083927837,189.30434806988768,189.6214220378048,189.93247017438568,190.23332453936865,190.5197449249327,190.81253719978224,191.11392366390953,191.40716983036407,191.70213983825823,191.99657796721198,192.2916163968767,192.57438502901033,192.86107310781222,193.1396123314313,193.42353103809018,193.71973396506513,194.01216639034254,194.30009792046008,194.58610273017678,194.88044278940026,195.18019273406082,195.47880635255927,195.77482124375513,196.06984046754138,196.36190296405823,196.65187501150257,196.94810966814384,197.24142079532243,197.52983112265275,197.81377246253066,198.1077992110965,198.39367643272595,198.6870940648049,198.9772081836869,199.27035298087952,199.5620905874764,199.84667282445366,200.1262187458891,200.4057950396849,200.68433852312876,200.95814281043283,201.231195456504,201.50452000943778,201.77523020050393,202.04025834088355,202.30197397186885,202.55324663579978,202.80310510364,203.05630726308993,203.3093509619104,203.57061489823104,203.84805263425454,204.13876093531616,204.43234403921116,204.71719927544729,204.99374159565457,205.26564913456366,205.53769513234823,205.81107748291862,206.07673565092688,206.33565879978573,206.6007398228167,206.86912526127009,207.1339015789133,207.40173653897006,207.67444970919922,207.9454069406225,208.21665508744297,208.48226148452886,208.74692352823934,209.0124127305744,209.276575379191,209.53304545312307,209.78377013412393,210.03999537954718,210.2943903988962,210.5494581443706,210.80579786544587,211.05911160532582,211.3107566941108,211.56054588590115,211.80516738091683,212.0402762270682,212.27749883310292,212.51570636729718,212.7530413042046,212.98713382151323,213.21939392927646,213.44916867180245,213.68341969104353,213.9188187476023,214.15925333953606,214.39766578060676,214.63206295674883,214.86644640397827,215.10038603341445,215.34475060094195,215.59028507945573,215.8422994224846,216.10259697567795,216.36193707750908,216.6217213437269,216.88103631895098,217.133546223108,217.38919904433402,217.6458870854948,217.89761757962896,218.13871033991256,218.3830034504283,218.6274317049115,218.86420595381065,219.09411555536508,219.32409926634904,219.55128947305514,219.77927034268487,220.00798456461138,220.2391703499232,220.46855609554814,220.69508681198346,220.92008110784485,221.15120814829532,221.37869447189155,221.60411634727063,221.82558270330145,222.04728556468967,222.2692995819379,222.49028991101522,222.71469706434834,222.93768599459702,223.1625038156783,223.381507372383,223.60422957500998,223.82763768996904,224.0542267989748,224.27868497935538,224.50565499785785,224.73495499722594,224.96050720385563,225.18997407379698,225.4211932894866,225.65178603369122,225.88634322665018,226.12464131434467,226.36489981311524,226.60155365363073,226.83274084295806,227.0595346758464,227.28554487580675,227.51120007100815,227.74079082095318,227.97136917291232,228.20443032362073,228.44061732790738,228.679722804898,228.92388192353826,229.1726643648043,229.41825400195887,229.65796985605846,229.89764892021026,230.13300650836152,230.3709719490513,230.60832463582415,230.84415681241512,231.07459958002323,231.30562007230174,231.53337161754428,231.76354207608722,231.99696611076297,232.2322025315516,232.47348635396077,232.71098488477867,232.94666722824547,233.18528894762994,233.42401580506646,233.66427739762298,233.89999001926594,234.1336720727695,234.37141909907052,234.60337228174865,234.83173057212014,235.06082172571075,235.29269145639535,235.52466600532227,235.7572650923588,235.9846855007372,236.2057526758889,236.4282428406816,236.64936309211043,236.874270037178,237.09993378080264,237.32311623081898,237.54209444341348,237.75804562339954,237.97968300533591,238.2039661615354,238.42285224582622,238.63534667069086,238.8488745906194,239.05229613032236,239.25641477867418,239.46299571589861,239.668870419771,239.87604080926133,240.0848353313496,240.29264631497676,240.5029845323977,240.71388829621367,240.939072927835,241.16592646219294,241.38999054899773,241.60867885041193,241.82760798112372,242.0465467746934,242.2632718547684,242.48027105844199,242.69253459208687,242.90053554525582,243.10490548745588,243.31794517191213,243.53494162293623,243.74894966394095,243.9569952617784,244.16342844632698,244.36801427314583,244.5719405598344,244.7767077832549,244.98393838305458,245.19275581963097,245.40381042070965,245.6102446720439,245.82034194184848,246.0310488114501,246.2401348398996,246.45111162948024,246.65629124721363,246.8649380815673,247.07627477263952,247.28521646197873,247.49614434173998,247.70467604316275,247.91190558736753,248.11595463704464,248.31905910047738,248.51869729436862,248.71686956805615,248.9137475582761,249.1108177424535,249.31237972097222,249.51363897241401,249.71085726633885,249.91189827314156,250.1134197088694,250.3144246258828,250.51365528491704,250.71838144821368,250.92540397979587,251.13406482172877,251.34417622965304,251.5524700674406,251.7590668565026,251.9645206234843,252.1679742428248,252.3745933018074,252.5838854716576,252.79601073147728,253.00839211566267,253.22150361370063,253.42841697382164,253.6379141363558,253.8407618078005,254.04648771679274,254.25531180547182,254.4615095834132,254.66270418463364,254.855852002333,255.0493783378372,255.24443963968395,255.4382652114822,255.634882617808,255.8340330765468,256.0383088901659,256.24154467512074,256.44427205418606,256.6441215277363,256.8442797783455,257.04335007296356,257.2422472207887,257.4497613366043,257.6575336340263,257.8693322492916,258.0752750372087,258.2794085521631,258.4828188333713,258.6905132935244,258.8972594482615,259.1023295341562,259.31362456500335,259.529486019061,259.74025517103087,259.9479695294866,260.1553893044596,260.36105056951055,260.56931245020814,260.78276683516106,260.9940638012521,261.20588939698496,261.4186987968999,261.6314349335156,261.84245298927306,262.05057530487625,262.25749297721154,262.46907947713623,262.6812131839654,262.8928987474262,263.10136388669525,263.3089106570816,263.5194763087345,263.73255839029935,263.94227201893625,264.15265757408974,264.3619349924213,264.56873514984113,264.77452087700783,264.97829334914115,265.1877891015549,265.39147995812016,265.5959358226438,265.79898847148615,266.0048536701594,266.2110028312675,266.413006460407,266.6170774459812,266.81964195185276,267.0242151951271,267.2317180527449,267.43777660075966,267.64572439102835,267.85490514073956,268.06485170908104,268.27685498400433,268.4875802742009,268.69815454195475,268.9097863780562,269.11742570753586,269.3274908648507,269.53395519671767,269.7374661385155,269.936544965243,270.140033324368,270.3432476461709,270.54203683970854,270.74296784651506,270.94351531968675,271.15061585436035,271.35562132550933,271.5624637254018,271.76947992830833,271.9739955339494,272.1779487981113,272.3803008259051,272.57456011265776,272.7692722565795,272.9653950247557,273.1632512904549,273.35765754582394,273.5502391345258,273.74234701235537,273.9372642369167,274.1372573098738,274.3355293651382,274.5348314012017,274.73273617860855,274.9290554257291,275.12180194666325,275.31695074305594,275.51199472106805,275.7093305116198,275.91301884866755,276.1133883091952,276.317327795134,276.5203799698892,276.72168460820103,276.9206145987731,277.1210129259258,277.32545696709565,277.52865537106925,277.73160086906364,277.93487419932865,278.13538624172224,278.3350840748791,278.53742140337783,278.74444961945244,278.9475950901593,279.1474285351966,279.3443246602857,279.53996486751214,279.7307717040202,279.91659125400304,280.1040877598473,280.2879057723977,280.46908516352755,280.64880019807106,280.82871096195095,281.0106957377426,281.19553212854714,281.3827037609889,281.56940707063313,281.75357094321544,281.9363665784074,282.1123872029186,282.287106576475,282.46179159590827,282.6330006843077,282.8032437594479,282.9759699984786,283.1444732782253,283.3118202344217,283.47844807847594,283.6441766395799,283.8084587049825,283.96966369783,284.13001387204713,284.2947188572981,284.45768291743514,284.62209260405496,284.7847644315632,284.94991803325627,285.1159534819918,285.2819734150569,285.44989161714113,285.61929982973686,285.7882010804657,285.9570586227235,286.12299895096305,286.29983187483833,286.4810083861578,286.6606778335172,286.8373940213663,287.0141365769483,287.18642838144547,287.3613859109754,287.5375959599686,287.71470839353117,287.8900699922759,288.0650618214795,288.2389865909897,288.4145513331516,288.5914690679782,288.7724024594721,288.9548312602244,289.139731607548,289.3213235813366,289.50441866250287,289.6889167908839,289.8770934135222,290.06387068372544,290.2474379725543,290.4319182319948,290.6181570224586,290.8035961881868,290.98949868464865,291.17289518410473,291.3589612103948,291.5440068180051,291.73356065828216,291.92533749388883,292.121075554624,292.3021766079013,292.4834911384095,292.6658660583754,292.848371082025,293.02854887635135,293.21135088049743,293.3919682087376,293.5752059785101,293.7600988341171,293.9401705609249,294.11838639328255,294.2954364563358,294.4738085159905,294.6482397009339,294.82017540116374,294.9903247650543,295.1610437150314,295.33088113589656,295.4989704924311,295.66856235693626,295.836144672963,296.00145814627444,296.16939068214367,296.33772499927,296.5049748935065,296.6730438499243,296.8417860111849,297.00646648701536,297.17176841743526,297.3350833700273,297.4978471655995,297.6610260653505,297.8243711439326,297.9854024353808,298.1484172322648,298.309790182941,298.4674066811664,298.6276785737732,298.78940935288153,298.94930566622304,299.10996567157144,299.2704158274513,299.4275957220317,299.5795963317904,299.7311275967339,299.8851093514595,300.03958536612413,300.19196097256895,300.3471256274411,300.49902679902266,300.6575903873404,300.8191304901968,300.9814380330438,301.1420089004055,301.3025049764228,301.46302209003807,301.6228644510659,301.78091516496056,301.9350742984507,302.0926725894433,302.2506078216395,302.4074298845867,302.5638231232076,302.71757074135803,302.8697316911978,303.02428196012625,303.1765342070105,303.3292869078982,303.47997886730786,303.62763482540004,303.7717476002606,303.9143105226897,304.0576190964441,304.1970595219236,304.33744085294893,304.47723803257077,304.61760576596294,304.75948700131175,304.8978874470952,305.0321993723719,305.16619275228254,305.2989014961345,305.42848060630126,305.5618779254446,305.69697433749207,305.8340057169339,305.96972051928014,306.10157528959917,306.2322158297079,306.3646178953584,306.4977844501252,306.63086652214656,306.76634607862184,306.90451147134695,307.0403461525668,307.17355088938484,307.31055424030274,307.4469045122098,307.5839927508712,307.72384216811656,307.8664587533526,308.0097381012588,308.14947832322014,308.29340388689866,308.4388498657711,308.58101310222673,308.72145881534993,308.866070522761,309.0142055342458,309.16320320742284,309.31095885575314,309.4563313819981,309.60160143423263,309.7477363621156,309.8936730418666,310.04146384796195,310.18806964420173,310.33429757924387,310.47950784867226,310.62300367806324,310.76615814491356,310.9085646520132,311.05130909588866,311.1964913262509,311.34222999270446,311.4878059303437,311.6323290685539,311.777691463212,311.92567373297425,312.0739765070771,312.2263042369682,312.37787446459106,312.5300262359772,312.68461867927226,312.84605253379414,313.00276716022404,313.16006467755915,313.3176802219268,313.47687781501986,313.63297565133394,313.78793655524123,313.9411670313152,314.0913377221891,314.2394885437586,314.38849328246283,314.5416213455039,314.69495817821144,314.84844422371043,315.0017392489824,315.1546279281274,315.3064775442201,315.4607114158498,315.61745131293924,315.7706409509906,315.9265279237054,316.08503443086397,316.2456396981977,316.4088573823983,316.5731728697922,316.736013175522,316.8985080434618,317.06023990313656,317.2203549074618,317.3809058274744,317.54296752950427,317.70567668106355,317.86481263429573,318.02387474031957,318.18382982639696,318.3435579524105,318.50454718885294,318.6649376954924,318.82519805059064,318.98577315703574,319.1498768019819,319.3148373112533,319.48183103871634,319.6460796523445,319.8122882419252,319.97882370629486,320.1473275697592,320.314672940131,320.4800815639758,320.64768514302114,320.8149103356982,320.98429849197555,321.15330810828027,321.3223224464425,321.49356292308494,321.6646910355828,321.8360991044717,322.00304940883007,322.169385215318,322.3363744320975,322.50360157460796,322.6686768247273,322.8347449361977,322.99903695353873,323.16448618778327,323.3306156874178,323.49712912115365,323.66256347701506,323.8291197864637,323.99413538337353,324.15845814695194,324.32148867079036,324.48530293509,324.64946400489407,324.81337951537375,324.97553743663934,325.13757637057006,325.30092556750105,325.4632877572874,325.6236674601764,325.77819978929824,325.93337308178,326.088237437059,326.24192469137665,326.3969019519768,326.5510273959128,326.7042158383731,326.86227166388267,327.0225400978088,327.1796598573501,327.33575892467616,327.4919401013101,327.64631207641423,327.8011711586835,327.95457648704155,328.113132064502,328.27220136283427,328.43236318145455,328.59242426534115,328.753768269788,328.91633234302685,329.07709018051924,329.2342819495234,329.3930853114289,329.5499815481678,329.70690140492707,329.86509693681273,330.02189776292016,330.1783364290409,330.3349414977065,330.48705253873686,330.6392845270527,330.7907193145188,330.94300678137915,331.09613930037017,331.2505124350839,331.4048645275384,331.5597672851711,331.71500747122036,331.8717674180666,332.0285496373176,332.187464971463,332.34684220017016,332.5056051902352,332.66436645992485,332.8217958860248,332.97818793194983,333.13578941084415,333.29292233226374,333.44849283206963,333.60422710504486,333.7608786845535,333.9158823395005,334.0710237583594,334.2248742021213,334.3793875647407,334.53336553856457,334.68563588985717,334.8379514931273,334.9933717469114,335.14787214527064,335.30043499005274,335.4526825801654,335.6040140239677,335.75403678688554,335.9036618153111,336.05598353173104,336.20838293275006,336.36228635942007,336.51628401637913,336.67052377478717,336.8253124388466,336.98184195939075,337.1359404900038,337.28713556748403,337.4370933742373,337.5877870230888,337.7387159935279,337.88901240590417,338.0390001061339,338.18844439486315,338.3381639603906,338.4890809650858,338.63840060218286,338.78668182905994,338.93450267961816,339.08309916049393,339.2330081044108,339.38162020750406,339.52829206287606,339.6748703062899,339.82149031812446,339.9684685571224,340.11383145348645,340.26077805338355,340.4090108441294,340.5574474250502,340.70576160364794,340.8526650242077,341.00051318335204,341.1482004965144,341.2945782803381,341.4393895024052,341.58435136940625,341.73260027265155,341.87975348940336,342.0268394868283,342.1726289077585,342.31884782880775,342.46578749780906,342.6124089285727,342.75971029935295,342.90514563066927,343.0491485067839,343.19566601559745,343.3399935555203,343.48252397456963,343.62633977033533,343.7724218459723,343.9208325119166,344.0683838088587,344.2150017433271,344.3629702100716,344.5112441057365,344.6572200835608,344.79955055470873,344.94443227478087,345.089056035401,345.23395756620585,345.3799145105563,345.528518930445,345.67430252280747,345.8193196086245,345.965724330621,346.1125943075929,346.2594535095434,346.4062034771673,346.55287009117023,346.6994878111177,346.8456402397535,346.9919591514688,347.1388334651076,347.28563926451466,347.431871923975,347.5795619218127,347.7278455772496,347.8743216021046,348.0193796606102,348.16473644384905,348.3096533204616,348.4536229721705,348.59874101974196,348.7432554310442,348.88797374833644,349.0313250987167,349.17675020412935,349.3234923914033,349.4721735677838,349.62198014686396,349.7740652834782,349.9251421556503,350.0762962278161,350.2290518757118,350.3811787668517,350.5329688346633,350.68505132688847,350.8376428824522,350.991900311835,351.1452851640531,351.299511630084,351.452576102286,351.60527793627284,351.7568081882796,351.9072321602928,352.05673199212197,352.2037162925669,352.3478850846318,352.4899267165424,352.632153136135,352.77484788285847,352.91693044505155,353.05912909077415,353.2013029994114,353.34410083506236,353.4890706953263,353.6325947152159,353.7765749709895,353.9209217852974,354.0637796588178,354.20643377334636,354.3487964753192,354.4903091772874,354.6321179218594,354.77700840178795,354.9225574377681,355.06818316652243,355.2124262883274,355.3576061292067,355.50235163014736,355.64587169986885,355.78906942212325,355.93257344408585,356.07497326181124,356.21700426014127,356.35912170107235,356.50094785119086,356.6442013780638,356.7839675821831,356.9243209978172,357.0639154322748,357.2033964700263,357.34260436458817,357.48226017512275,357.6235915262555,357.76534780126167,357.90747741615974,358.05039749370485,358.19438031161326,358.3391856624455,358.4833557400591,358.62669532118275,358.7692886989546,358.91098614735233,359.0533950986862,359.1954195686901,359.3367359352126,359.47819024783325,359.6194374465722,359.75959494506856,359.8991360321204,360.0391871962745,360.1801859882776,360.3204341897142,360.4599239058348,360.59889342219594,360.7358830504925,360.87234905254695,361.0087521727364,361.14655018489,361.2848940725962,361.4225622473077,361.56073271668265,361.69877321328636,361.8372736777419,361.97642940996184,362.11773142947504,362.25945611867655,362.4019639963558,362.5439296111276,362.68516151457175,362.8259507933128,362.96865764995823,363.1105962589911,363.2524753340408,363.3949972866667,363.5360865440182,363.6773375611431,363.81754887614784,363.9577590997942,364.0969909955122,364.236801512272,364.3766376899323,364.51676737532716,364.6572519991437,364.79796049014385,364.9375353139958,365.0771900484531,365.21720071176355,365.35577367178666,365.4948927836151,365.6335033008413,365.77151352549913,365.90923144187764,366.0464445512184,366.18507588584134,366.32418864929946,366.4627699964208,366.60249826013205,366.7427958627061,366.88123539289177,367.0213169277324,367.16022233895774,367.2980600882945,367.43883295275396,367.5792869554962,367.7204884608557,367.8625796623039,368.00366231995895,368.14419181206995,368.283476453435,368.4220864515494,368.56251734885495,368.7050471196858,368.8490186538279,368.99115722085253,369.13505723143794,369.2785687440273,369.42639661011685,369.5726458891413,369.71892134778113,369.86626601939474,370.01119437501256,370.1571239242535,370.3047532551525,370.4520599332143,370.60059148309597,370.749175112549,370.8973480658344,371.04606355046644,371.19477944511186,371.34271856469195,371.48976888528796,371.63572028689464,371.7803409611606,371.9248556471973,372.0698766099913,372.21446703198353,372.35964555178316,372.50448347757924,372.64965611573075,372.7931103809915,372.93767074035145,373.0826253247217,373.2258427987658,373.3691331810717,373.51244077962565,373.65642800255046,373.79969120381634,373.9421429257743,374.08429970219345,374.22612511721377,374.3664213673608,374.5053997470443,374.6440159647923,374.7808604377542,374.91669125700696,375.0514495804721,375.18653962795725,375.32086943068384,375.4563093781967,375.59230422003975,375.72691480053004,375.8606366840138,375.9949926772317,376.1299007369962,376.26495554457347,376.4014804518674,376.5356185222754,376.6714153384635,376.8066615008722,376.9399201393951,377.07282160108343,377.2052320487246,377.3379825601771,377.4696929943575,377.60038212623476,377.7286742660133,377.85675247313793,377.98260940357954,378.10897613056113,378.23471995250156,378.36255399025845,378.49276531587134,378.6252404473089,378.7579968812329,378.89008686093325,379.0218016360013,379.15144420825914,379.2799374667013,379.4094167110952,379.53837015499926,379.667620578517,379.7968041225254,379.9252331760558,380.0515800126684,380.1772994705709,380.3022003904025,380.42737089169964,380.55138426526423,380.6755217907464,380.79834202727034,380.92097154705243,381.0453838174976,381.1699919933685,381.29291557167835,381.4153537206075,381.5388070882932,381.6619723745689,381.7863603158203,381.90942601806273,382.03231008356033,382.1554623937627,382.278890641986,382.4027888140163,382.52746262750406,382.65197877405944,382.77646529777167,382.9007028777969,383.02183206495283,383.1415472289991,383.25969933637816,383.37834723259994,383.49615473605263,383.61089169985826,383.7263757249243,383.84202200192294,383.9567392230474,384.0722542876324,384.18800713372275,384.30340544656565,384.42022965941214,384.5373010152398,384.65370161951023,384.7709049330242,384.8881681593052,385.0049389169053,385.1213577436338,385.23752507151994,385.3527216641687,385.4680067285017,385.5829874619103,385.6993428281844,385.81527699431354,385.931511419451,386.05035693879427,386.16805139328017,386.2847341685988,386.40287131519744,386.5199883003238,386.63819541468547,386.7545062454342,386.8710075684876,386.9885436611944,387.1050090147651,387.22054906851645,387.3362492867823,387.4514384493714,387.5686235382991,387.6853238416679,387.8017535366489,387.91882744911163,388.0345960358227,388.1514686483042,388.2685984756354,388.3896760612424,388.50860212668704,388.6247428456895,388.7405394902962,388.85576088501557,388.97272902578425,389.0892191907674,389.205747414951,389.3222618935556,389.44096315084926,389.559271641539,389.6779724611565,389.79548034332083,389.9121795491069,390.02876696667,390.1443013420985,390.2602693821673,390.37648685591375,390.4927557814931,390.6081040575241,390.72283903125026,390.83881066539834,390.9539695657363,391.06948674484784,391.18735782115664,391.303540076598,391.4190946894196,391.5354101319199,391.6513012480773,391.7684836996782,391.8862760422362,392.00322939557645,392.1192600614354,392.23597703385303,392.3520687120217,392.4685700742966,392.58448120761113,392.70146515029865,392.81916406465734,392.93518347757663,393.05105250329143,393.1664030199936,393.28190485882214,393.3967792583235,393.5115547000769,393.62731729466077,393.74235512471887,393.8554436206232,393.96710628395476,394.0779154762495,394.1870681681921,394.29493503967933,394.4027255437609,394.5123788010146,394.6209452224234,394.7285800340064,394.8351961259623,394.94195173244,395.0482531248217,395.1535434530206,395.25797389697436,395.36208540861935,395.46616563610814,395.5684920316912,395.67305600917007,395.7783759903882,395.8808294282535,395.9807390283472,396.07869636072974,396.17833883667527,396.27958628047463,396.38082170815505,396.4808429870045,396.58076068012997,396.67999352061497,396.78039471453167,396.879264546199,396.9771933362954,397.07534728938253,397.17407745514083,397.2747414778696,397.3769019464771,397.4757154150375,397.5776781371551,397.67463788906116,397.7703751435106,397.8654866291772,397.9602503777687,398.0580032942157,398.15570528449643,398.25439702661424,398.35237616497307,398.45201808300544,398.55178638800135,398.650506814839,398.74794274797387,398.84261594999725,398.93700741795146,399.03126137077743,399.1272835536679,399.22687370350286,399.3280470059922,399.4288283327187,399.5299604209499,399.6320155194662,399.7348722761262,399.8367028596181,399.93815491102487,400.03794075820497,400.13670663499715,400.2355196610879,400.334833183887,400.43270479358625,400.53111871020155,400.6298541031697,400.72908687731797,400.82749397851967,400.92697823818617,401.0266828248373,401.128118700748,401.22912545669396,401.33094321254475,401.4331357756182,401.534032235159,401.63452525063485,401.73432071714524,401.833012765956,401.93307611632827,402.03154370306356,402.1268480300323,402.22139842596516,402.3157518506132,402.409645838527,402.50298611432163,402.5962287616435,402.6902279257074,402.7836753079,402.875294995727,402.9662385290703,403.0591992992963,403.15366742824153,403.24663974234363,403.3410468069537,403.43159414413094,403.5212840001477,403.61045217616356,403.699074752441,403.78926686822206,403.88063276735284,403.97284146987613,404.0619139559881,404.14629967663814,404.2329842270651,404.32026727334824,404.4069241313755,404.4884992186426,404.56693610661205,404.64864686726696,404.7263114291568,404.8043443251181,404.88290258803227,404.96426891845203,405.04806055059,405.13284166341555,405.217452959218,405.2986345577051,405.37887473306955,405.4602837652533,405.5396711532735,405.61962116432414,405.7024749723296,405.78535220604635,405.868309648346,405.95073292778034,406.0363593529428,406.11921350601324,406.20158993386303,406.2823416030392,406.36241829763503,406.44272885599366,406.522612041158,406.60678497270555,406.68959703221026,406.7731412661424,406.85518827199076,406.93551270119724,407.0137536401867,407.0903224993822,407.16655585525996,407.24193573662205,407.32063986392905,407.3929978014171,407.46723117654074,407.537741381419,407.609213956584,407.68314148542504,407.7560995086005,407.82623435827963,407.90092033199153,407.9759219789016,408.0513032617778,408.126844177516,408.20077517553636,408.2770935954536,408.35217896880795,408.42639205980095,408.49853547492285,408.5736073781495,408.65404259299476,408.73883314342356,408.8216712247736,408.90024861637494,408.98151021241847,409.0634000423456,409.14724622193035,409.2318424342393,409.3146695253081,409.3974556030885,409.4824056890657,409.56791856295877,409.65255180388203,409.7354975720277,409.8168984753729,409.8991589960842,409.98060762120485,410.06012146152125,410.1391123480985,410.2208310593487,410.305253732407,410.38948951728116,410.47347731413583,410.5576878756515,410.64050994510535,410.72339941083965,410.8055201618072,410.88884655630045,410.96965562912146,411.05205622767335,411.13306083495127,411.21255032056615,411.2911266443148,411.3694405672809,411.44773533025773,411.52650517209076,411.6063500575078,411.6879495756971,411.7712556237175,411.8553329601832,411.93725044706616,412.020285450782,412.1033671642249,412.18348835431834,412.26341269009936,412.3414493987111,412.41889270259026,412.49651877156157,412.5746430091931,412.65011979490237,412.7279701296429,412.80243217233965,412.876048880541,412.94871024336135,413.02220499633177,413.09475276964076,413.1673449228174,413.23965710485845,413.311037466146,413.3827138032839,413.45409093964554,413.52255025581144,413.59010920741684,413.654427140455,413.72150384652014,413.7880560575554,413.8534951045008,413.9191466294392,413.9829313620712,414.0467397536786,414.105781766199,414.1635646804434,414.2227341244752,414.28202479982065,414.34185675878416,414.4022015040596,414.4619592442241,414.5218226707325,414.5810590398928,414.6384615667371,414.69377164920525,414.74697234911037,414.7991725184643,414.8539325848901,414.9125354554212,414.9752528917029,415.0393170614361,415.1024870915303,415.16531578581316,415.2252259452657,415.28445486025066,415.3468523283682,415.4103544186987,415.470286982325,415.52965192103284,415.58923134672204,415.6541286151046,415.7182981890892,415.7808881489668,415.8417666647242,415.902886184851,415.96260059158294,416.0201315288832,416.0810493341114,416.14085734967466,416.200273699676,416.25855144981097,416.31502003271316,416.37574698579556,416.4359584418112,416.49694490014735,416.55740590367213,416.615819914638,416.6731119877304,416.73034410857645,416.78774840989536,416.84590720303004,416.9020995256483,416.95906667147347,417.01471730347885,417.0701299356224,417.124999496079,417.1817217405328,417.23778798974354,417.2933755460108,417.3482043887934,417.4010986869007,417.45777967348795,417.5150624977123,417.57248494473424,417.62919118483387,417.6879683150705,417.74474914215034,417.8020514801933,417.8584419169829,417.914880152774,417.9706249158753,418.02577015051156,418.0800997912361,418.13921533814846,418.1974782452012,418.2538912653381,418.3100711266811,418.36539858246715,418.42260773242015,418.4800000024843,418.5364575392746,418.5927942354374,418.6520145813729,418.7124866721433,418.77503245401977,418.83874018531014,418.89842846192505,418.9600528217852,419.02230024666414,419.08397756532895,419.1438210450806,419.20509668586465,419.2651316722604,419.324719209244,419.38485014288017,419.44529881706376,419.5051650396126,419.5637699520921,419.6209020279175,419.67794168021146,419.73375262572245,419.7895145319044,419.8467055663459,419.9042228270732,419.96328132856615,420.0230080371739,420.0825987588519,420.14187576344784,420.2019797070807,420.2640439688075,420.32586397740624,420.3865937116375,420.44624568045947,420.50519131871033,420.56641992691993,420.62961999838717,420.69661872801635,420.761945328225,420.8280852581415,420.8936996719922,420.95859173133294,421.0222407651527,421.0868389015477,421.150841978872,421.2152035640015,421.28002957690296,421.3424731425407,421.4040035032622,421.4637269052205,421.52331123134127,421.58626031201266,421.64873134937716,421.7093865086649,421.7710385181258,421.83352277619724,421.8953702956205,421.9569808075853,422.01879863408385,422.0781242579096,422.137025155198,422.19418505591057,422.25197317909533,422.3109508538264,422.36955082374334,422.4240894031236,422.478104987134,422.52975315210415,422.58194760671904,422.6336492378023,422.6837651291603,422.7335666579402,422.78309189772517,422.83373145012774,422.884955769131,422.93547297363784,422.98693040865055,423.0376387009569,423.0856776017249,423.1365102736045,423.1872583683271,423.23953987072855,423.29071034503704,423.342399676229,423.39308356852325,423.4430238258892,423.4913647410144,423.54057694017365,423.5905664590905,423.6421614099013,423.68885493094194,423.73353332309625,423.77982409314427,423.826617698488,423.874098104925,423.9226654345912,423.9702951953436,424.0188753069651,424.0659892068593,424.11561745736117,424.16325439245156,424.21034180098013,424.25924020926686,424.30676321781084,424.3547907974071,424.4016329162887,424.4469926094466,424.490188992243,424.5356074459023,424.578645950975,424.62594740412123,424.6778426898072,424.730436522274,424.78106583965473,424.831020895253,424.8779657426885,424.92200373783453,424.97048626716287,425.0174209121369,425.0631287104684,425.1088806877606,425.1565529441018,425.2046189244793,425.25498090224437,425.3033563396725,425.35163460963713,425.399290948149,425.448289279911,425.49773931011805,425.5449544278936,425.59152328836944,425.6366165655427,425.68158024963714,425.72949531873155,425.77633522495717,425.8232475719724,425.8698333067173,425.91687140555996,425.9633817372537,426.010273095857,426.0593543384698,426.1074909523736,426.1562512234491,426.2045594332503,426.25671853819495,426.3070606913566,426.3572156501823,426.4069804680944,426.4566973047704,426.50473431054616,426.55221926134436,426.60042019548655,426.64947373655014,426.69597107225945,426.7436245596018,426.7909292162726,426.8372081352413,426.88335777642806,426.92909734097793,426.9742543069119,427.0189975634885,427.06424116835797,427.1094272121072,427.15300901288265,427.1946021006138,427.2347665589473,427.2750662108201,427.3156356070763,427.35678588371957,427.39661450351286,427.4368298097115,427.4767430459533,427.51561849902964,427.5547004982932,427.5941949789776,427.6341158007599,427.673066603606,427.7113529393705,427.74948395882893,427.78597425352837,427.82209510839994,427.8609247719942,427.89772660479093,427.9360386208318,427.97384829164685,428.01407275207566,428.055595509838,428.101647129477,428.1476129608409,428.19346604240445,428.24235429485134,428.29253146131987,428.3433273334231,428.3930922546865,428.4442838875739,428.49452815811264,428.5436351712965,428.5904460093752,428.63643694149096,428.6833202157268,428.73102712427317,428.7780197111747,428.8254138259572,428.8735550575625,428.921548216882,428.9696861376342,429.0179795027243,429.06574229134367,429.1129285788775,429.1609185824627,429.2086459869188,429.2560414389536,429.30336265101823,429.35096408671006,429.3997302497487,429.44916230860963,429.4994047205887,429.54941597279776,429.60038200598046,429.650993958704,429.70431622291426,429.7559149558647,429.8068978519859,429.8585970804452,429.91300478623225,429.96883863036646,430.0236620687724,430.07787775008364,430.13269919650793,430.18631616493076,430.2392327521752,430.2941599276787,430.34705809885645,430.3985700478506,430.44927809445835,430.49815680347774,430.5464530577774,430.59778155350114,430.64808118058227,430.6971334318082,430.7443086546191,430.79101554129784,430.8400566734199,430.88992995368426,430.93992710934253,430.99107893987457,431.0409455487511,431.0914968549796,431.1427604051364,431.19419642528374,431.2461033719942,431.30079042973466,431.3564485706406,431.4113759588695,431.4663930065376,431.51956806945054,431.573532648963,431.62789452948346,431.6845283167522,431.73989627693845,431.7940040250751,431.84860095625254,431.904993731197,431.96204964134995,432.01936097765656,432.0768986647586,432.1351118409393,432.1945477970171,432.25354026718287,432.31286644366764,432.3725813275196,432.4313412404076,432.4914037097965,432.55266951878866,432.61342953139365,432.67293559238396,432.73223036151876,432.7917589247945,432.85182457973224,432.9125653303886,432.97399332992245,433.03540986830785,433.09710329598965,433.1580970206346,433.21826052521783,433.277428140364,433.33558751370947,433.39392361867385,433.4518047683532,433.5093437238711,433.5660392145246,433.6211198857345,433.67576318148804,433.73306440608985,433.78864947030434,433.84641569354335,433.9040947025005,433.9623329277483,434.02096835705106,434.0792857813358,434.13700947349435,434.19455517441384,434.25208893123545,434.31026218798206,434.36914979289895,434.42771021536464,434.48750658310564,434.549843750774,434.6111815079257,434.6720380988795,434.7318476908572,434.7930805816527,434.85293564814265,434.9132784874796,434.974873087574,435.03576067891845,435.0960734740038,435.15620007258576,435.21721066606733,435.2770683726999,435.34006124176767,435.4039584836505,435.4675677794944,435.5322011866165,435.5955857887561,435.65873466802077,435.7219860787877,435.7854964094472,435.84901676618756,435.9112954956322,435.97506985576547,436.0387503100269,436.10196429540565,436.16427559476506,436.22491039508304,436.2853548335038,436.3465588395243,436.4082384401818,436.47015120808874,436.5335237717054,436.5977966464234,436.6616132556046,436.72463230778476,436.78740250970804,436.8486020585483,436.90856966982074,436.9691335960074,437.0291605601574,437.08653170450543,437.14618082767447,437.20684936102816,437.2664068173199,437.32561721835464,437.3842916375056,437.44244563576694,437.5002740903178,437.5587257515349,437.616510919991,437.6746891758198,437.73428774097965,437.79255874683986,437.84834632792035,437.90326835703854,437.95984122068603,438.0165367342788,438.07205114925046,438.12782240884235,438.18302298120307,438.2383791504444,438.2942218411963,438.34936211482227,438.405383512697,438.4623414214384,438.51955136698143,438.57505338124565,438.6297129134009,438.68102965073786,438.7328135239095,438.78394259276047,438.83466424726976,438.8857292615444,438.9358376339392,438.9868027405496,439.03861624715,439.0905387630628,439.1416437130388,439.19668690272056,439.2540351046914,439.31176104729457,439.3693123069561,439.4283098771234,439.48795703639234,439.54875388511437,439.61306607397137,439.6783275373332,439.741592682758,439.8045370241407,439.86679883569377,439.9296596131071,439.99246881567933,440.05443018136793,440.11641522121636,440.1781156410798,440.2386063905942,440.29790407900146,440.3589469171379,440.42016521745927,440.481013581757,440.54140431841734,440.6010714987251,440.66277399265755,440.7250249470085,440.7862104289643,440.8477576472983,440.9089737913837,440.9677887014668,441.0244677321739,441.0834471931448,441.14350035140706,441.20254675095657,441.2646218529226,441.3267892642493,441.3877165834074,441.44952149961773,441.51139298869657,441.57214328114105,441.63288417395825,441.6930795693379,441.75279466648726,441.8123001231402,441.8735620499788,441.93620423870834,441.9995524835995,442.0632509852521,442.12646329368954,442.1883579330365,442.2504709644245,442.31154730689514,442.37135304906815,442.43293933096356,442.4936398740738,442.55447266597184,442.61571790338667,442.6759879138581,442.7356447337156,442.7949733345804,442.8545972792408,442.91434273675395,442.9742662072881,443.0353735905119,443.09719118996054,443.1582543842924,443.21819644811376,443.2775187830175,443.337368647763,443.3970507339286,443.4570638756054,443.5181628383284,443.57953114244674,443.641932019304,443.70454218765053,443.7672679501093,443.8292509967632,443.8905176108656,443.95190903563434,444.0138949283378,444.07751603944916,444.1401469083303,444.2039708774969,444.27019200154473,444.33759161153466,444.4043340558869,444.4714831097631,444.53751676302545,444.6027172666327,444.6672637286247,444.73347633195635,444.8006799085724,444.8692113415864,444.93806065225635,445.0067061234463,445.0737811680251,445.14272234820965,445.2119652661813,445.2808157298846,445.34928866056543,445.4169661160786,445.4840452895046,445.55166651516447,445.6187964743863,445.68636646181994,445.75360175932065,445.82138494625906,445.88969747221427,445.9583742647469,446.0239560452619,446.0886427012383,446.1528178596868,446.21625552806154,446.2786201871627,446.3413041147355,446.40359709583345,446.4676593124509,446.5317860530063,446.5960065280956,446.65985489465174,446.7233275191006,446.78760612623864,446.8519497138659,446.91566197856946,446.97888279954395,447.0416380980437,447.10351425878844,447.16536521431726,447.2268592794517,447.288067795138,447.3502104668232,447.41412173226945,447.4796979399921,447.5448331115517,447.60953354142384,447.675490524241,447.7413071997844,447.8069904257559,447.8730990687045,447.93828399321137,448.00317607121997,448.06992322568385,448.1390573202061,448.20702445281586,448.27513266207006,448.34185312696627,448.40945783476855,448.47936120588656,448.54933698515106,448.6201015668303,448.6884727237193,448.758545922803,448.8279399179319,448.8948605117821,448.95972516523125,449.02565018272435,449.0911066101826,449.1573443939633,449.2238492425786,449.28890399782813,449.35390853089575,449.4195175832956,449.48672185704436,449.5544747243566,449.6238008513319,449.6927591233816,449.76135989984505,449.8305516748933,449.9002438508487,449.96950286917945,450.03860546882515,450.1082104179077,450.17881242159456,450.24969053930454,450.32068782907754,450.3913755255853,450.4615017385049,450.5303880231186,450.59707971666285,450.6649993441606,450.732737831172,450.80039087275964,450.8682240528815,450.93533291365657,451.0030351321384,451.07004413261893,451.13627357678524,451.2003167354169,451.26357922811894,451.3258842178975,451.38834781891273,451.44997889239767,451.5105177420701,451.5723745210562,451.6352042697026,451.69833470405774,451.76140962214413,451.8243628648306,451.88504371374165,451.94611148255535,452.00667840921597,452.06647044840975,452.1238175463477,452.1795485517332,452.23640491766855,452.29305439873406,452.3498768086356,452.4065692386448,452.46342897474824,452.5242093951001,452.5822117564321,452.6384713433263,452.69657333446685,452.7543992087185,452.811649289285,452.86837702651246,452.9251514215912,452.98190172176055,453.0385433672145,453.0954321228446,453.1507979458429,453.2057916036756,453.2593061480284,453.3137733568574,453.3692022355226,453.42311079943283,453.475867881617,453.52974432900737,453.58539643716176,453.64236740760407,453.69811228499566,453.75383163909646,453.80805302154204,453.8615637613366,453.91448710117675,453.96825313527734,454.02127553791524,454.07403951634024,454.12555835703006,454.1765418919804,454.2251424669794,454.27499648250614,454.3263584818342,454.3761415165982,454.4267803180355,454.4767178627799,454.5260783943795,454.5766203407029,454.6274830662278,454.67910149483214,454.7297378543535,454.7794849969432,454.82838229107256,454.87727274221015,454.92711652722755,454.977453495645,455.02820545548366,455.07990973829055,455.13219787738126,455.1844651290412,455.2364176303736,455.28867118670314,455.3402583945326,455.39259396459875,455.4449329906074,455.4950633672661,455.5449918543163,455.59591912335054,455.6466423622742,455.69671612476304,455.74699781184336,455.797451307355,455.8492578991627,455.9003197835991,455.94855699577056,455.99810115579567,456.047671673743,456.0978724097413,456.1466885881473,456.1967267878845,456.24670161169615,456.2972722927807,456.34781483565894,456.39944063121766,456.4504568562252,456.50117442953524,456.55143147417584,456.6020528501376,456.65250946253127,456.70053693618956,456.75111128233766,456.8020372421779,456.85379288262266,456.9070412325218,456.9583834476389,457.0116285680415,457.06325354056116,457.1139202072318,457.1642485144421,457.21473878627603,457.26472979874507,457.3151368493045,457.36498632817893,457.41525952388656,457.4659737997181,457.51587298991217,457.5660365089552,457.61939972647997,457.67351921379395,457.72788070064144,457.7807826528024,457.8344001110563,457.88795332733025,457.9414802622505,457.9941039193154,458.0475756494334,458.1001993490663,458.1519867304796,458.20255131199883,458.25259860666847,458.3037086615641,458.3542612864967,458.4041830733886,458.4527684272807,458.5026241468977,458.5530727812202,458.6011014508649,458.65060966807505,458.70022860326935,458.7499704994216,458.79988471207344,458.84909743992375,458.8981838044774,458.9479888282467,458.9981986831417,459.0484205410248,459.0991462652337,459.1510666641707,459.2022449070628,459.25337093884264,459.3066184399013,459.35960111880195,459.41254293832753,459.4665796816853,459.5199250288333,459.57509240919626,459.62882285278283,459.6811662670989,459.73508105419296,459.78822711218527,459.8407889686623,459.89254899895514,459.9465502602234,460.00041721552043,460.0551256549297,460.112163497598,460.16984151649467,460.2272671500323,460.28544069976215,460.3437860361182,460.4017739343135,460.45790010407563,460.51373245647665,460.5702408608995,460.62602064735347,460.68189303407235,460.7379836763639,460.7951761614031,460.85128195167454,460.90945893544813,460.9675628158557,461.02681592738736,461.0868785091625,461.1459031467357,461.2054622193091,461.26508285204,461.32485842539427,461.3845152994254,461.4442570604124,461.5047462718858,461.5651634206124,461.62627921522926,461.68760146307886,461.74843925205914,461.80947107712836,461.8698228200019,461.92955760055247,461.9890901750996,462.0484657907173,462.1066167053541,462.1638118910596,462.2215103665567,462.27849604165203,462.33532101651326,462.39104992188277,462.4481213321087,462.5042975112883,462.5602889222173,462.61659948014767,462.67481265540664,462.73343332348304,462.7927526823905,462.85147763888745,462.90855148307946,462.9647827508734,463.0208826119797,463.07650799051953,463.1330798045137,463.191063321151,463.24946178575374,463.30641628252033,463.3630869353019,463.4196517832306,463.47652202947484,463.5332101938384,463.58935984103937,463.6440019835536,463.699556442225,463.75530229682226,463.8104015114877,463.86531658851527,463.9216609959476,463.97794803591114,464.0344447373436,464.09052417447856,464.14984752936743,464.2090550597386,464.2686197169887,464.3282423859637,464.38619163691055,464.4451519753202,464.50390118194355,464.56426672474026,464.62519672351846,464.68534827924304,464.7451375084238,464.8061360667789,464.8692167069876,464.9308156067973,464.99243993917753,465.05276091122596,465.1129503849161,465.17158253299385,465.2314983450424,465.29099064363527,465.35121633394374,465.40813937454277,465.46404984716446,465.5215518010682,465.57769679350713,465.6356413459971,465.6918696247376,465.74832002192943,465.80578953105305,465.86133425688695,465.9162818197037,465.9718786415824,466.0252614784704,466.0808301723664,466.1360668085681,466.1932838331277,466.25102864648943,466.30891855950813,466.364882089043,466.4220296296171,466.47965942751216,466.53718957375895,466.5923407587088,466.64918177150685,466.7054380300424,466.7620087778323,466.8185725098838,466.87549069621673,466.93051164492954,466.98116080641375,467.034537379649,467.0889276345315,467.1426090044142,467.1954916673785,467.24687863170766,467.29975748911056,467.35118421541665,467.40362711677335,467.4558914713134,467.5082796392462,467.55995699881714,467.61327355952835,467.66622212511174,467.7200690838372,467.77201934516415,467.8239417791219,467.8757650446014,467.9246648149474,467.97424987917384,468.02275064108653,468.07064318447374,468.11901496853716,468.16844272779235,468.21794482280984,468.26722111710023,468.3165657836871,468.36484217553607,468.4129281177147,468.46167689468075,468.5104170063787,468.5580899866145,468.6057038908739,468.65385045494804,468.70174840809705,468.7486511873849,468.7935245416538,468.8396947490137,468.8855278869614,468.93161212432005,468.97775159900993,469.0255308707956,469.0737793786493,469.1224363516985,469.17216010725224,469.22133637606385,469.26961948764165,469.3176106931269,469.36520746144197,469.4121495321706,469.46111657471465,469.51096186039376,469.56205941843746,469.6155430254794,469.6698435723365,469.7232311131411,469.776315533396,469.83060846012904,469.88605060260124,469.94033896927976,469.9941166694598,470.04722600863715,470.0999554782293,470.15170930806744,470.2025354107491,470.25397908051764,470.3047072049758,470.35497551469325,470.40243988098064,470.4580459795052,470.5146830324493,470.57083391173273,470.6257451274987,470.6800016491716,470.73232265392653,470.7839824111161,470.83384210167515,470.8853371378382,470.93711703495956,470.98942200976035,471.0411278607289,471.0932676115008,471.1458133437627,471.19685966460474,471.24717609272557,471.29999297527684,471.3497732868682,471.3990276000568,471.447909445038,471.4970088645605,471.546165191965,471.59619803832265,471.647014347368,471.6974996113504,471.7482241514799,471.7986498882974,471.8488798721537,471.8977652366657,471.9483299809126,471.9990504161915,472.0506494952315,472.10272018332944,472.1559341165321,472.20815438501904,472.2607618038537,472.3122239844706,472.3642871794091,472.41614752930764,472.4694395469187,472.5218455641798,472.57528494826965,472.62916105591194,472.6847178553844,472.73958654261696,472.7951708737164,472.85337466724013,472.91272133539223,472.96983508961966,473.02485454422913,473.08007522101434,473.13557063948156,473.1908792109816,473.24552804637733,473.2999512190145,473.35420530333704,473.4079661929618,473.46188357772644,473.51677433066925,473.5706242775623,473.6236454277496,473.6775450842906,473.7333431644929,473.7906349274899,473.8449782318239,473.8974250496058,473.9492135549244,474.0013884951868,474.0540251586599,474.1060049629514,474.159120228157,474.2083498487118,474.25537634622015,474.30348962593416,474.35185174504295,474.40106122235375,474.4486208818844,474.4935169411947,474.5385126726869,474.58441288863014,474.6314127401174,474.6791885632829,474.7262207092135,474.77269651457664,474.81863121100105,474.8665364630515,474.9130724066317,474.9590546553127,475.00537648903355,475.04968639182334,475.0954802624101,475.14056287197127,475.1856203949819,475.2322697581112,475.27916124226886,475.3243320883694,475.36819232236667,475.41493888869263,475.468357571227,475.5203037262627,475.5743338757975,475.62867049869146,475.68255225606936,475.7369323054527,475.79051824563794,475.8438206637111,475.8976028320358,475.9521514111293,476.0065002165993,476.058342207064,476.11221300730267,476.1660410539844,476.2174991507318,476.27107684691873,476.3237958292366,476.37676024166103,476.42942135541307,476.4830425002001,476.5373700208138,476.59100920590845,476.6429711129922,476.695923246436,476.7489731852029,476.80239282250295,476.8556129228873,476.91219532125433,476.9691272766522,477.0256214716319,477.08544222197725,477.1445135369213,477.20348005384494,477.2637383607416,477.32507797541894,477.3863001540458,477.4491533595292,477.5114283585517,477.57349837862785,477.6337040656781,477.692124390539,477.7502485487312,477.80650898196745,477.8632001310525,477.92103756046527,477.97952998765504,478.0377073178306,478.09565410674895,478.15412521822145,478.213781127326,478.2758187716245,478.337002903806,478.39910958169366,478.4650561858243,478.5300668751124,478.593817186641,478.65625325614747,478.71925179371283,478.78220325326856,478.84473501004413,478.9063850967568,478.96737640261836,479.0288937723708,479.09013429760034,479.15232088606626,479.21370169280726,479.2755578928154,479.33789157612046,479.40023627654773,479.46363879892306,479.52527985216966,479.5865681117657,479.6463602394615,479.70678190836406,479.76722328191227,479.82655168663587,479.8850183726545,479.9438716127652,479.9996634758563,480.0572369052161,480.11423378908785,480.17201916519116,480.22954878154815,480.2883416748218,480.346871725078,480.4038192084581,480.45893750126925,480.5138190441876,480.5682211758749,480.62211687809304,480.6746991410628,480.726324289476,480.7804424644837,480.83338938600536,480.8855881160607,480.9392028975035,480.9909216581591,481.0412883285935,481.09384249818777,481.14569050422506,481.1988722166989,481.2485518667236,481.2975682898559,481.3466292858611,481.395749321292,481.4449799872609,481.49561083411754,481.54566068156964,481.59474771113946,481.643646288363,481.6931233991563,481.7426936997599,481.79409264298647,481.8443081821915,481.8942058234361,481.9426149670426,481.99089061716677,482.03937264230535,482.08910093000213,482.1382221686945,482.18647503949614,482.23336304796067,482.27886218506956,482.323136838173,482.36926410565684,482.41613413386585,482.46490014514893,482.5142249384144,482.56656790326997,482.6207377289793,482.6740931590102,482.7273557847011,482.78228750063136,482.8361232602929,482.88990246236426,482.9432795727316,482.9953600271101,483.0471226808577,483.10017555057766,483.1524831018769,483.2045997769792,483.25745710170577,483.3111765631875,483.36400533171854,483.4168968561844,483.4701050096601,483.5229134202018,483.57531039262085,483.62713132679255,483.6789536297465,483.73248679989683,483.7863716978227,483.8397866731575,483.89423229817567,483.9491624651009,484.005251911708,484.05555441920296,484.1032845099908,484.15081436446144,484.19975260215597,484.2467786263742,484.2944069435862,484.34195414235,484.39058833380295,484.439665025925,484.4863971110808,484.5348390987465,484.58308251958806,484.63115320497036,484.68120685770464,484.7332383745497,484.7847281872082,484.8364754431341,484.8903661539571,484.94619865354434,485.00256111132603,485.0587111578343,485.1148674848873,485.16922760319903,485.22379712551265,485.2792593362601,485.33578770811255,485.39278643942544,485.45093414723124,485.50930637030706,485.56694441946274,485.6260580945318,485.68662739247975,485.7510405892217,485.814693898491,485.8782396858596,485.94320041551964,486.00868795487895,486.07516213392773,486.1424066929794,486.21247006149224,486.28144054744917,486.35146397791414,486.42124425570273,486.49238535957284,486.56540744496397,486.6376281662788,486.71043792925866,486.7806978999006,486.84826887029976,486.91654721025316,486.9851727201294,487.05287003341437,487.1198389200299,487.1859391386024,487.2501062055708,487.3129567294236,487.37605340267237,487.44078570835336,487.50623485311917,487.57106975018996,487.63446285000737,487.69701933625856,487.75959310916005,487.8212967005702,487.88185934171725,487.9436746646943,488.00401358453564,488.06215551166133,488.1210476017204,488.1811275258351,488.2417206819382,488.30384740617774,488.3652401155732,488.4261049741044,488.4862281020578,488.54590930431914,488.60699020546053,488.66968396022276,488.7335112266692,488.7974672272212,488.86054832804984,488.9248226793734,488.98941286043737,489.0545155767959,489.1195718837507,489.18501377437406,489.250429392946,489.31513113485016,489.3799191046046,489.4470177193298,489.5143259762508,489.582579388607,489.650638282008,489.71930382481605,489.78898135507734,489.858563263565,489.92836017019727,489.9983521150798,490.06919805821144,490.1379676727656,490.20535161756015,490.27379932907115,490.3424435338393,490.40900553108713,490.4772016355455,490.54531969464006,490.6116526124115,490.67765743470864,490.74398651718,490.80919328207074,490.87411330001396,490.9389315440376,491.0045057452562,491.06987423963983,491.13522398298664,491.2018404276023,491.267840384392,491.333708365667,491.39951780409774,491.46616557229663,491.5326142539034,491.5986120544285,491.6646907656277,491.7310349604113,491.79731932269897,491.86448681713136,491.93289341683976,492.00179054171986,492.06803440319254,492.1320858767058,492.19882347568,492.2650220033738,492.3292162321495,492.3953818421487,492.4626183793953,492.53083462682207,492.5989505014513,492.6679928222784,492.73755672974585,492.8075526185903,492.8757352832672,492.9436802733171,493.0131257677631,493.08282650139427,493.1534763353138,493.2240437710443,493.2955288852654,493.36719909040676,493.440839458588,493.5149792707716,493.5881377393989,493.66171587044846,493.73617333457787,493.80946117639087,493.8832382148821,493.956638984504,494.03033107276224,494.1046820061556,494.1791979908703,494.2543747408499,494.32912034209767,494.4018853761645,494.47410825935003,494.5467247318975,494.6204749943472,494.6939220838876,494.7673717905336,494.8412409386365,494.9150203561976,494.98805619437644,495.06065654661415,495.13276022361515,495.2037615031768,495.27533514085917,495.3484362099007,495.42140040168397,495.4943034268463,495.5655626970447,495.63720084560464,495.71065296331926,495.7838953068949,495.85822214011387,495.93266035047145,496.0051089032877,496.07421901858015,496.14186139904814,496.20872755433993,496.27245672933805,496.3374090635298,496.40105960803885,496.4666979450967,496.5306834079165,496.5928114553981,496.6530917068758,496.71127389252797,496.76882854159885,496.8266722041126,496.88371795919284,496.94141553200006,496.99999605659286,497.0606617029507,497.12180626355166,497.181109978982,497.23975656870516,497.298602313198,497.3590391392154,497.4186197615454,497.47816489219804,497.5354505987143,497.5925247001069,497.65159554784896,497.70985549034503,497.7676777779752,497.8241064965914,497.87849279725924,497.932245705626,497.9874074087238,498.04235842102844,498.0966382742072,498.1522802002337,498.2092703806202,498.2657630386766,498.32229051430295,498.38033733585144,498.43685913491754,498.49290998020115,498.548296619575,498.6055041968193,498.66323353741154,498.7214811524027,498.7797491023157,498.83977886041794,498.899602898834,498.95803507449364,499.0174868095246,499.0772764721705,499.13848825099103,499.2006592297266,499.2635343648908,499.3263255865986,499.38893864444435,499.45105280442385,499.5142929110525,499.5782384149852,499.6416249543681,499.70514416008336,499.7686389118271,499.8307989808809,499.8920303288751,499.9510994342845,500.01075689141453,500.06899893814443,500.1269812611481,500.1852886072975,500.2438083749439,500.3014452404541,500.35952141704274,500.4180808775436,500.4753464915948,500.5342805767077,500.5930434979391,500.65084126481634,500.7068794246261,500.76176931423106,500.81611824540596,500.86985632505457,500.9240916608169,500.9766828733491,501.03013129408737,501.0851922104721,501.14140901077917,501.1970312395142,501.25346506164715,501.31083551107895,501.3693491272388,501.42970573911134,501.48880049992204,501.54780364000817,501.6055389124922,501.6629204262799,501.72114989247984,501.7791082511412,501.8388096644667,501.898587878085,501.96050814805403,502.0225681229949,502.0846033526159,502.14664201378673,502.20935657541304,502.27147574960964,502.33344424413735,502.3954569254038,502.45877513423966,502.52146389396876,502.5851815049009,502.64865124062817,502.71401223726116,502.77948534397,502.842776346316,502.9056022567438,502.96825710099256,503.03094556125416,503.0943058906023,503.16005545666667,503.2269424492233,503.2944012159187,503.3610000890012,503.4265926359376,503.4934432688351,503.56168364929636,503.63029647166604,503.6986857688471,503.76713450125135,503.8347189870947,503.9028731151311,503.97164365122717,504.0410398651911,504.111919065077,504.18278386748716,504.25232348776444,504.3215636178538,504.3902006007802,504.45849374326826,504.52648509167557,504.59502122301365,504.66318346765365,504.73176458993294,504.8008152256889,504.86966118353575,504.93727081127236,505.0047872557934,505.07198962204893,505.1390256145278,505.2049583293201,505.2697818754077,505.3342303804884,505.39942200184305,505.46548043091207,505.53199812775165,505.59576770505646,505.6590077078308,505.7225308160323,505.78696675203446,505.8513290965084,505.9148803019034,505.9764478222005,506.0375135500217,506.09943584154007,506.1616669185405,506.2249574133921,506.28806315268594,506.34856918164223,506.4084490763671,506.46642802448423,506.5258077269009,506.5872760814491,506.6476288068352,506.7048445532473,506.76238676198864,506.8199463791552,506.87846913768226,506.93810672667314,506.99830107215985,507.0578514542003,507.11602590941857,507.1740052270279,507.2314621873602,507.29053435065,507.34823326425794,507.4076919002455,507.4670396319889,507.5288388360723,507.5899771214181,507.65060946578524,507.711921684926,507.77384266598983,507.8351702641612,507.89264458540674,507.9504859611079,508.00988792816406,508.06887927490243,508.12761454850624,508.1867578879419,508.2485790422561,508.3128681414055,508.38006558445886,508.44821833218884,508.51492910966044,508.5824792648864,508.64986298429085,508.71630960396396,508.7827102972824,508.84916421452544,508.91332914824125,508.97620591527175,509.0369545424801,509.09874459043385,509.1588151253527,509.21992158541707,509.27985591460765,509.3397901215176,509.4018526620439,509.4626333359829,509.52361160615146,509.5842161645196,509.64522558739463,509.70654166085114,509.76565830838626,509.82477191203543,509.8810125588543,509.93736055066256,509.9941024951813,510.0530571527661,510.1159680115852,510.17854606479705,510.2393325175399,510.3003160891485,510.36052775166536,510.422789414034,510.48387319386075,510.54410440499214,510.6052243574786,510.66814535525646,510.7294006510747,510.7900976249339,510.851459057174,510.9132937204731,510.97595007665404,511.0372847481449,511.0980983021409,511.1603825395405,511.2216607761693,511.28557401948274,511.348038967506,511.4104707164379,511.4736858884944,511.53619863203676,511.59597032630154,511.657211014337,511.7182948622385,511.77819449806884,511.8395266968155,511.90273412715214,511.9658174917695,512.0299115067137,512.093904236699,512.1584055093963,512.2231661647374,512.2871621706872,512.3498575399763,512.4134417609812,512.4758931890347,512.5375590353087,512.6008190541215,512.6636125150408,512.7250563195903,512.7851884087886,512.8448900370549,512.9048751417549,512.965251674942,513.0274310749537,513.0893149418152,513.1508337159385,513.2138808838135,513.2770600742069,513.3415709337869,513.4051969417742,513.4693485758025,513.5331781644618,513.5972600424884,513.6613943233733,513.7238564919116,513.7843665869841,513.8451739324846,513.9063737459655,513.9677287587947,514.0283896948877,514.0896025035872,514.1507076864882,514.2137442372259,514.2764425062269,514.3379119797128,514.3987407042578,514.4607629507555,514.5230183841331,514.5859927426445,514.6475098761084,514.7091863703272,514.7708223603076,514.8325700457763,514.8934001512598,514.9545334746217,515.0175438667984,515.0799429651279,515.142639990655,515.204258561982,515.2652906757767,515.326741066142,515.388222505133,515.448975821414,515.5061562718774,515.5625625626681,515.6191775465368,515.6746795070421,515.7282786226369,515.7807858202304,515.83304092647,515.8906076106896,515.9490970669158,516.0075892149316,516.0669149697496,516.1256858319393,516.1843180560536,516.2435851298042,516.3032070559784,516.3625676917682,516.4212635254298,516.4794406703604,516.5368887615632,516.593602403138,516.6501465593064,516.7064007814288,516.7623887874597,516.8190590472204,516.8760569346696,516.9340209165885,516.9905779987266,517.0472593433578,517.1049923840665,517.1623716447803,517.2200220411387,517.2786127715135,517.3365968321405,517.3942407214918,517.4531633331117,517.5118739279924,517.5692508598459,517.6239130425174,517.6785094023098,517.734361380556,517.7902467175254,517.8472102523156,517.9039626212661,517.9617100070063,518.0196984556233,518.0779405746234,518.1355250093311,518.1941952935367,518.2540194059211,518.315517290267,518.3768567155239,518.4374487329314,518.4965597531655,518.5567412259243,518.6167642832834,518.6778235977299,518.7378956852854,518.7976581457488,518.8568485781907,518.9163749577201,518.9768504023659,519.0369808222249,519.0978213875824,519.1584286989937,519.2201347247901,519.2810540371438,519.3417868082024,519.4036055807646,519.4653355927503,519.5270918881515,519.5919519432318,519.6579788812087,519.7234337521986,519.7892393217917,519.8545083560293,519.919985573847,519.9846288494273,520.0499207457415,520.1152122950634,520.1804153284402,520.2455161057742,520.3109866440336,520.3751278267964,520.4407395978651,520.5057133763421,520.5713122415218,520.6366656790815,520.7026520612253,520.7684131625992,520.8335473278948,520.8979136063099,520.964667955137,521.0321101577738,521.0982089922309,521.1639013428339,521.2301754205946,521.2964115230006,521.3626822620172,521.4281858986633,521.4927010842221,521.557150186547,521.6208244079171,521.6850365182036,521.7494417906546,521.8134965825866,521.8788732842204,521.9445991559842,522.0103325435066,522.0758358755047,522.1424957419586,522.2078012462498,522.2732042165899,522.3397062756776,522.4046583383879,522.468767942566,522.5331194451701,522.5970909962361,522.6615317920005,522.725731567909,522.789942618645,522.8531385841852,522.9149662843956,522.9761478353921,523.0370206541411,523.0978674768976,523.1584320694728,523.2190926947133,523.2799222386857,523.3411750029682,523.4013884309206,523.4623692031073,523.5237144858165,523.584906500515,523.6443515459814,523.7029638010736,523.7626142096433,523.822858567044,523.8822503692918,523.9412849870077,524.0008189846303,524.0612468771269,524.121406591099,524.1811834199198,524.2408250609751,524.2990345329326,524.3575768334249,524.416155427125,524.4743980266012,524.5317966706425,524.589087353168,524.6455303911152,524.7013414743633,524.7574910788007,524.8152023590628,524.8730029370108,524.9310052239925,524.9897639621358,525.0487219862607,525.1076217881218,525.1662813086205,525.224977789414,525.2838317190308,525.341782182144,525.3977146769157,525.4530506166666,525.5091606880269,525.5656713626158,525.6217008799358,525.6781380418361,525.7359835912903,525.792206327671,525.8485670114624,525.9046516965464,525.9606524324299,526.0179733796813,526.0746090409557,526.1326151027442,526.1909277268715,526.2502699813958,526.3093944656903,526.3691085264145,526.4279881136554,526.4873690399545,526.5469527234654,526.6065062871639,526.666633913881,526.7274927695216,526.7882414791111,526.8487808495393,526.9100636686089,526.9706845735018,527.0318642817274,527.0915047116287,527.1505054197532,527.207218949683,527.2641471962561,527.3210129957952,527.377872447807,527.4346523353979,527.4916431387046,527.5492107070877,527.6058542745923,527.6621365257452,527.718912266977,527.7757960470444,527.8330908593889,527.8903950574368,527.9482398621603,528.005512254851,528.0627851229874,528.120146088917,528.1770648122292,528.2335922842885,528.2903482661914,528.346405279086,528.4026308127741,528.4581261358089,528.5129595343697,528.5668540326551,528.6212900497376,528.6763789908418,528.7312589655667,528.7861595731447,528.8415695930453,528.896866762896,528.9525928321364,529.007954016919,529.0640290812516,529.1200578084936,529.1750285092749,529.2300252574096,529.2854495067841,529.3417448548662,529.3982508403788,529.4552343689738,529.5123989292733,529.5690302625226,529.6254273917202,529.6783267423652,529.7309973711072,529.782964447626,529.8345606726234,529.8847693899461,529.9343252485542,529.9837641068407,530.0335626279284,530.0833686625119,530.1334740492621,530.1839686204585,530.2339936610842,530.2825608178955,530.3299083822567,530.3774851674025,530.4262256586844,530.4755365335623,530.5270871180783,530.5782113272871,530.628821466009,530.6798454901837,530.7309640305357,530.7816199367535,530.832136854775,530.8831831820225,530.9350200690515,530.9873079402878,531.0398237655209,531.0922461540395,531.1447190385607,531.1971150731806,531.2498435456182,531.3024210332896,531.354949623983,531.4078293093116,531.4610266533091,531.5143378430403,531.566672990657,531.6197348142723,531.6725920057052,531.7257176058465,531.7791227733978,531.8326158694945,531.8840041204257,531.9354290532501,531.9868288850266,532.038215531742,532.089356184697,532.1397651134394,532.1896079154594,532.2387959783246,532.289122204149,532.3387058237313,532.3878022220288,532.437912975689,532.4895359288057,532.5423461955015,532.5953261043269,532.6488660495361,532.7026191263012,532.753951443392,532.8039806312136,532.8548569987288,532.9070022119486,532.9589991012563,533.012153448437,533.065184037665,533.1177245342806,533.1702474472168,533.2230292664499,533.275906674291,533.3282770587812,533.3804962505692,533.4324721822959,533.4854835298993,533.5390025489651,533.5920754419203,533.645365481434,533.6965596662048,533.7463450622308,533.7967474342495,533.8470392129275,533.8974448668469,533.9472385245081,533.9964164803005,534.0458130820734,534.0955103103024,534.1448610019797,534.1935852295501,534.2426640769245,534.291755796532,534.3403083755147,534.3886279428698,534.4374954706454,534.4857514986525,534.5339876636754,534.5818374037935,534.6294693096042,534.676682869158,534.7240917909021,534.7711584258104,534.8180662173054,534.8662302002049,534.9142557460546,534.9633261180243,535.0124822758517,535.061392862186,535.1109234889373,535.1608711100889,535.2116971251853,535.2620117809693,535.3114625082017,535.3612163299476,535.4115208073381,535.4623102708119,535.5088290622898,535.5534966438263,535.5977459799287,535.6420382549768,535.6853612275409,535.7293529033286,535.7735553253624,535.8179476365549,535.8617735154912,535.9059946292818,535.9499989669239,535.9939095852515,536.0379042120858,536.0816373063135,536.1257975540375,536.1693900420141,536.2129691532973,536.2565068920576,536.3008007806457,536.3454159505018,536.3901676038786,536.4347517810711,536.4795548466354,536.5240527489168,536.5686518408875,536.6129518712496,536.6567620494843,536.7015940176589,536.7457217349929,536.7894707166233,536.8321460106254,536.8747467238045,536.918643023675,536.9634160399764,537.007910951239,537.0524988560137,537.0968291800509,537.1417950498108,537.1856531405119,537.2294644533376,537.2737341617831,537.3177948708326,537.3624071172108,537.406810895216,537.4503679268473,537.4939653285819,537.5376406558771,537.5821468240702,537.6267831169444,537.6708442494073,537.7138605570581,537.7568081967383,537.8000157252463,537.8434897557927,537.8871874057786,537.9307874250753,537.9739570699403,538.017554678021,538.0615350823919,538.1049287912338,538.1485646358942,538.1924531524728,538.2370336049862,538.2809244833825,538.3214493992018,538.361230819095,538.4002080434457,538.4391594956251,538.4777711686274,538.51633521636,538.5547064638758,538.5922732559939,538.6297039258716,538.6674434172328,538.7052988299183,538.7430786472978,538.7811784147561,538.8178171993168,538.8538561944024,538.8885418425743,538.9225283054839,538.9550705814036,538.9874120019176,539.0217084649721,539.0572629679355,539.0921343772625,539.1271883227655,539.1635368554726,539.199733092024,539.2357992353482,539.271120287498,539.3056606967821,539.3402800721578,539.374681330497,539.409629647711,539.4436837231133,539.4776864011492,539.5116363451943,539.5459820868036,539.5811748935976,539.6162527303059,539.6518957587541,539.6867572951087,539.7216026888364,539.7568890624079,539.7929538486042,539.8288687170098,539.8641815285318,539.90053631503,539.937490271619,539.9743222013894,540.0102372711335,540.0458113179502,540.0809971572817,540.1164988288492,540.1531970479427,540.1890415564831,540.22501969111,540.2602420402836,540.2950396403776,540.3298317972822,540.3639570534888,540.3975295950004,540.432696848402,540.4656946302894,540.4983455882339,540.5312328462878,540.5648811957126,540.598759416871,540.6322267142532,540.6655228406453,540.6986033431931,540.7301669052431,540.7612179640946,540.7931372962994,540.8263349390218,540.8599339796765,540.8936026511146,540.9252392001526,540.9546164912881,540.9845165563911,541.0152529684929,541.0446137409108,541.0726432519295,541.0997527673462,541.1289127499404,541.1608193241827,541.1931114730032,541.2243079039526,541.255883423004,541.2858075494987,541.3185204064303,541.348981419027,541.3778283349166,541.408860132613,541.4414805146171,541.4753475461748,541.5099775956951,541.5452376602843,541.5805772232507,541.614882775466,541.6495038297489,541.68261448665,541.7165714600233,541.7519167717801,541.7871602476662,541.8228381218578,541.8589886086866,541.8941920018115,541.9291686800279,541.9637409966781,541.9976437689729,542.0324017783441,542.0669843453852,542.1024523960787,542.1395717704982,542.1763637042568,542.2128824317915,542.2487828541653,542.2842053968943,542.3201153450664,542.3554279164382,542.3892984543781,542.4244558870159,542.4592864103561,542.4942798611846,542.5294464377439,542.5645058880273,542.5992690804378,542.6348632387399,542.6707276238903,542.7053622221847,542.7396589679902,542.7734718787979,542.806946625391,542.841321485641,542.8753848849337,542.9106401727113,542.947096179636,542.984010675109,543.0199634683431,543.0554933602307,543.0895199636143,543.1247575559883,543.1591056039415,543.1920099910949,543.2250089256777,543.2596588717024,543.2950135250394,543.3303837668391,543.3662663269279,543.4037270171357,543.44122235332,543.4802494605974,543.5194922094797,543.5589757355156,543.5968945647983,543.63499047203,543.673981582293,543.7130181467219,543.7540406990829,543.7969296419087,543.8389530472487,543.8814370000055,543.9239361934378,543.9657434510082,544.0076654327713,544.0493196251173,544.0923960239543,544.135495763634,544.179199490809,544.2225708312853,544.266629166299,544.3084740575323,544.3508467595639,544.3942173117412,544.4387755284442,544.4839832169018,544.5288139504646,544.5742364465186,544.6201655396435,544.6668015654286,544.7127854453338,544.7586337705125,544.804292830775,544.8506373902674,544.8965035634792,544.9421465501746,544.988632278506,545.0344750470358,545.0807501922936,545.1263674786896,545.1714418314896,545.2160336097804,545.2608446731956,545.3060390016672,545.351612435501,545.3964958400993,545.4412464368525,545.4855915656044,545.5300852068704,545.5748331312534,545.6196179011658,545.6643193676518,545.7094642001957,545.7544835123826,545.799737493584,545.8455165912219,545.8915076731973,545.9371181034094,545.9831318527777,546.0290600556909,546.0748183840933,546.120507013824,546.1661349056867,546.2120469108668,546.2573381213333,546.302542571404,546.347122819443,546.3912160069867,546.4351919573473,546.4787609612722,546.5216740126834,546.5665229292918,546.6125285775415,546.6587446105623,546.7045630298471,546.7506337327177,546.7961884258566,546.8418087255559,546.887508832755,546.9328267685014,546.9783704550318,547.0241741480258,547.0696867860515,547.1143771933112,547.1594175604278,547.2045960717151,547.24970098833,547.2945225290387,547.3389955824714,547.383155421001,547.4271339789975,547.4710828596744,547.5150099023977,547.5589245871088,547.6030399897263,547.6471526697351,547.6917092333078,547.7367325150044,547.7818549327258,547.8268055428471,547.8712201004128,547.915598536496,547.9587593493816,548.0016243751033,548.0446393194088,548.0884175273259,548.1326678244204,548.1773251080358,548.222044271608,548.2668384952322,548.3120482588729,548.3567040133148,548.4017313103886,548.4472057486164,548.4927694995768,548.5390179898277,548.5851274115503,548.6309774736601,548.6774328984411,548.7235933286684,548.7694652832488,548.8148794807112,548.8603772859587,548.9055732476336,548.9508782844259,548.9962737005553,549.0422494767536,549.0875183697754,549.1334609995156,549.1800875110548,549.2260001345257,549.2720295160616,549.3178221407688,549.3632166198349,549.4085391491717,549.4545669743202,549.5009393240471,549.5474035579009,549.5938625904455,549.6400645124959,549.685365711126,549.7307831716607,549.7756426889973,549.8205972121086,549.8659403667098,549.911460379979,549.9566518534248,550.0020263178048,550.0459031079918,550.0883240029561,550.1306671474558,550.1724963125289,550.2142300761807,550.2561221110045,550.2976974270205,550.3385306538039,550.3792970322247,550.4199781563275,550.4608366281209,550.5019727329163,550.5445649863577,550.5871815246501,550.6294682085063,550.6716608056831,550.714062033443,550.7562926075625,550.7988877216139,550.8417272767147,550.8856056544628,550.9300167743968,550.9743971379685,551.0190565229059,551.0632987829322,551.107339462771,551.1512579842838,551.1954265334552,551.239281525448,551.2827708290952,551.3266292611352,551.3704718456102,551.4140957778345,551.4581591976857,551.5023443945975,551.546927129606,551.5915618183335,551.6364580984609,551.6812228777417,551.7264443771674,551.772040070804,551.8168069276562,551.8616546364665,551.9055054053133,551.947714200549,551.9898973296185,552.0316475343661,552.0731693432663,552.1144331290343,552.1549543946185,552.1953613866735,552.2354927313991,552.2751613777873,552.3145243067029,552.3540302093552,552.3941561201937,552.4351220726803,552.47571141751,552.515800295525,552.5553157545492,552.5940928106993,552.6325880774439,552.6711538454019,552.7097552373416,552.7487033471498,552.7887571692627,552.828149360841,552.8670085233134,552.9056017441253,552.9440824122448,552.9826248373756,553.0205727901339,553.0588870570155,553.0973335937924,553.1356660701513,553.1736048154835,553.2122343659848,553.2518843354119,553.2917948416416,553.3323484390803,553.3724978616829,553.4129411011054,553.4533508066652,553.494250048856,553.5342561431098,553.5737703875238,553.6128219569691,553.6513890116803,553.6896883410991,553.7279884914824,553.7662428358017,553.8050725503126,553.8437646054281,553.8823258195171,553.9205108718379,553.958424048722,553.9953266492084,554.0321576699571,554.0687033865688,554.1053713447818,554.1410835680035,554.177422812194,554.213709173493,554.249642440378,554.2847252635984,554.3199331597898,554.3548614532829,554.3891401690944,554.4238505179583,554.4559453015008,554.4874739604347,554.5182720277389,554.5491746603966,554.5795068280713,554.6096422692499,554.6384999045385,554.6674647769778,554.6969149647266,554.7253574738388,554.7532487684675,554.7812009565841,554.8095219218576,554.8374175467234,554.8659694122653,554.8940871532577,554.9239350130483,554.9545218791372,554.9847625979874,555.0152738350625,555.0454460589299,555.074956458926,555.1010064144684,555.1263798205982,555.1507367268587,555.1742825629863,555.1973227534145,555.2217660127881,555.2468489742423,555.2736146263123,555.2998975347309,555.3261486982119,555.3522458619136,555.3783779478308,555.4039069748651,555.4295805491274,555.4549779183035,555.4801600404371,555.5052739934599,555.5304231046084,555.5557773085748,555.5806672709768,555.6050180829043,555.6301759034377,555.6557204534147,555.6813928077354,555.7072379951187,555.7329082713786,555.7591148454849,555.7864687285855,555.8146135372554,555.842761472104,555.8711053248899,555.8994526195129,555.9273657432041,555.9535201372219,555.9796379667932,556.0062270108847,556.0323787485613,556.0589554238595,556.0853158463069,556.1115072262965,556.1377076539793,556.1633670649426,556.190220479828,556.2174727473812,556.2456675953654,556.274027760308,556.3018922574702,556.3303331013412,556.3592175321701,556.3885055604842,556.4171656475482,556.4456340188917,556.4731454019984,556.5007284599997,556.5283158192378,556.5557011465462,556.5840553801354,556.6120842980199,556.6404542619603,556.668688581176,556.6964560922988,556.7243557107213,556.7524856863711,556.7798476087537,556.8067856123635,556.8341075330754,556.8615833558797,556.8886631377045,556.9154692923057,556.943243925065,556.9708352540856,556.9982752213982,557.0254753585687,557.0518147660387,557.077869386776,557.1042026210307,557.1308762039407,557.157404491014,557.1824702975482,557.2075824732601,557.232087235212,557.2572414058995,557.2828114132335,557.307114240677,557.3316228966632,557.3564183250946,557.3812315384275,557.4051244687362,557.4289996198859,557.4534234103867,557.4777502768666,557.5021652666674,557.5262015024364,557.5501269795586,557.5738823072061,557.597827816302,557.6217322510456,557.6463372898324,557.6723090614651,557.6979587919777,557.7231440030828,557.7480763549502,557.7732340521306,557.7982714510563,557.8236292926558,557.8490239601942,557.8749688711086,557.9018318723774,557.9283517223776,557.9547816122231,557.9815663450445,558.0085357692333,558.0353833096724,558.0625742471784,558.0898797266509,558.1167035639701,558.1432210772218,558.1708091943201,558.1978914581086,558.2250524386054,558.2528205664967,558.2804332277392,558.3080495021841,558.3355966788367,558.3630892778201,558.39079924215,558.4182542856306,558.4455864526644,558.4727912812596,558.4999812900442,558.5282765445972,558.5560093281711,558.5841109203884,558.6122733462489,558.6396547227414,558.6672737748886,558.6947854177415,558.7221777179493,558.7488179912853,558.7766188507176,558.8044460039055,558.8325984259609,558.8605889454502,558.8881965322453,558.9153341989459,558.9422563507524,558.9694622048683,558.9963681617173,559.0229713034369,559.0494679342464,559.0761519179614,559.1027131108822,559.1291851112219,559.1555457445793,559.1816214251267,559.2073481318039,559.2325221780739,559.257500615664,559.2823369181897,559.3071376188,559.3310890270932,559.3549588305868,559.3786227721321,559.4028149814549,559.4275311810925,559.4531727394333,559.4799521049936,559.5069737065587,559.5338509054109,559.5607128391621,559.5880366409947,559.6151212638069,559.6419971811065,559.6683817521625,559.6948027113558,559.7213727960352,559.7475677074963,559.7743556777514,559.8013314965956,559.8281628838395,559.8552410067095,559.88208735847,559.9089216197262,559.9355202745992,559.9625542664326,559.9895048164308,560.0168622654583,560.0444082423055,560.0720685021406,560.0990017332606,560.1246325835164,560.1501128198524,560.1756656572397,560.2009389581199,560.2262115199446,560.2516899130333,560.2775085537323,560.303348275258,560.3296780290166,560.3556576385909,560.3823966433683,560.4086281159725,560.4348592576316,560.4616398028793,560.4884615590145,560.5148403620897,560.5413656152341,560.5680486295896,560.5952073920034,560.6221201040025,560.6488792314813,560.6763241092358,560.7036018512808,560.7307965663967,560.7392466601123,560.7476177589069,560.7576239507362,560.7661894957691,560.7704116534278,560.7743967103852,560.777301497641,560.78100271937,560.7849096803584,560.7875133140133,560.7907917396915,560.7944721872555,560.7988202996366,560.8043014566101,560.8100332193007,560.8154424738696,560.8197362303254,560.8244036358665,560.8284710997414,560.8328414292973,560.8378588319647,560.842111868611,560.8385153547551,560.8305769318031,560.8245703278262,560.8136471731978,560.7998091848167,560.786992433661,560.7722214107216,560.7587552849109,560.7437733563129,560.7293316133764,560.7173174522741,560.7068307647223,560.6947572742047,560.6821188882386,560.6696928325673,560.6570087274195,560.6447561059576,560.6324894359423,560.6213811598827,560.6102469955622,560.6005948539841,560.5902087170398,560.5819782613198,560.5737569749981,560.5643368894944,560.5550933410123,560.5477540443626,560.5396892622593,560.5318747329002,560.5241843852218,560.5174198808982,560.512955404125,560.511442062023,560.5099020471698,560.5079040081164,560.5065190573423,560.5051336051292,560.5039146206982,560.5019309851305,560.5000126821778,560.4983925003799,560.4967896729249,560.4951227322035,560.4916902693367,560.4884226176891,560.4861327802355,560.4840082428,560.4806458625826,560.4776080982228,560.4742866382912,560.4704093986129,560.4659431641503,560.4611121184007,560.4569025430119,560.452326126293,560.4470869431516,560.4414938990049,560.4349106576992,560.4303721607721,560.4261687078379,560.4217819030673,560.408056150869,560.3940135509238,560.3789140266908,560.3652357987248,560.3514904371077,560.3357160788819,560.3202437891996,560.3059668046953,560.2919551376035,560.277590136704,560.264137618642,560.2512708148006,560.2381401234634,560.2238010816636,560.2095632024593,560.2057013164103,560.1993718041613,560.1939442462808,560.1883367394403,560.1818146922506,560.1752540495727,560.1691317722689,560.1627027326595,560.1561869873385,560.14889109867,560.1417116407283,560.1348532561769,560.1289488937273,560.123775510916,560.1188632472113,560.1141638357913,560.1090541995345,560.1038218490576,560.0984891608241,560.0941089312037,560.0897092896139,560.085822414876,560.0819432959579,560.0774929273284,560.0725670109277,560.0685741252564,560.0646884958423,560.0608584704078,560.0572763221098,560.054042710326,560.0514652533238,560.0484004033206,560.0462195662021,560.0440564944674,560.0414769357176,560.0402635355313,560.0410386743952,560.0428186553054,560.0453689375263,560.0476294568634,560.0496425499114,560.0514607634832,560.0523470071039,560.0532835688573,560.0530195982737,560.0528338589029,560.05218337523,560.052815229401,560.0526494755995,560.0522746919196,560.052671116784,560.05360133254,560.0541299003562,560.0535487135039,560.0527432152812,560.051868499193,560.049995522284,560.0491183068407,560.0481563417161,560.0463163026725,560.0428801652433,560.0384383558139,560.0332403452194,560.0277055835595,560.0219798461076,560.0165019305241,560.0107976611962,560.0044400595652,559.998352381881,559.9928203188065,559.9872201260805,559.9816057242006,559.9763706766553,559.971034899263,559.9653929740489,559.9584075930125,559.9505414539417,559.9426234978582,559.9351029068966,559.9283944451381,559.9222066503953,559.9159864673838,559.9098460509304,559.9036689064778,559.8973298732708,559.8911460842373,559.8842150288674,559.8763259198204,559.8683518907146,559.860665545033,559.852751706323,559.8458550980577,559.8391757510435,559.8324112874088,559.8249206818327,559.8159855867998,559.8086845502094,559.801173920041,559.7948626439775,559.7883266013487,559.781902610106,559.775391471403,559.7692030714788,559.7629642689026,559.7557755131165,559.7476028677393,559.7381785573143,559.7283007228561,559.7184037774914,559.709302766656,559.6996927638484,559.690061989586,559.6792921189772,559.6680161855074,559.6568273279772,559.6448052405322,559.6345583396542,559.623909908596,559.614183928792,559.6049376545488,559.5947902000571,559.5838283072153,559.573042767579,559.5617058272164,559.550604275737,559.537887974715,559.5172525420858,559.4960611541155,559.4741814929148,559.4537674588264,559.4328787785344,559.4121227262694,559.3921949473806,559.3731797235578,559.3541933525921,559.3361647902038,559.319512420423,559.3022207769682,559.2851617399156,559.2679052153289,559.2506199254112,559.2326493701112,559.2139086950756,559.1951531658488,559.1761778677737,559.1569785686988,559.1375376043579,559.1170979315139,559.0963166732108,559.0743057134259,559.0523725349085,559.0310000768186,559.0079113251959,558.9848865366494,558.9606319600789,558.9356170897008,558.9109126014318,558.8862803796219,558.8614072797336,558.8370254359252,558.8088081976657,558.7855113442693,558.7616158428136,558.7381258044679,558.7145795302786,558.6916063817498,558.6664841032962,558.6427163778899,558.6169964976707,558.5918974132237,558.5637905673902,558.537475777146,558.5114446172774,558.4861895790345,558.4611073835749,558.4363478231389,558.4140790141319,558.3937652508685,558.3727387774543,558.3552727243332,558.3371889735627,558.3193823327838,558.301502864113,558.2845100638151,558.2680883640023,558.2513357383759,558.235622086393,558.2187715055898,558.2013823056714,558.1839395245133,558.1689080341403,558.1538906014539,558.1383885380437,558.1235382024897,558.1088673860886,558.089886204396,558.0720196294042,558.0538714543436,558.0361531336348,558.0194076503649,558.0034765135351,557.9878508384845,557.9733937431884,557.9571394322011,557.9387607014978,557.9177696095066,557.8976911890422,557.8785019731622,557.8600269855251,557.8418321394947,557.8308140007048,557.8194714501569,557.8076051856679,557.7953466982544,557.7835639195091,557.7717835323438,557.7597164557155,557.7491572640665,557.737509471588,557.7275455598392,557.718070299472,557.7086714277721,557.6983392925031,557.6890121253637,557.6787716448234,557.6687693038239,557.6592609172185,557.6497198768029,557.6399656006597,557.6295408132046,557.6198525159161,557.6113856466745,557.6013153187268,557.5914995250005,557.5829860943213,557.5762423693286,557.5705400177812,557.5647366542344,557.5601238739182,557.5550732771426,557.5486835351458,557.5442224694343,557.5384206724539,557.5327404758482,557.5277588418703,557.5227205926549,557.5173991663942,557.5125564073242,557.5073177155828,557.5032522282454,557.5005868204516,557.4980591846906,557.4946397700969,557.4917108143909,557.4876910897692,557.4833531201093,557.4792605407347,557.4746549949978,557.4697625802401,557.465682829903,557.4616460281504,557.4573387821129,557.4527426453951,557.4477583846801,557.4423129560873,557.4363297656273,557.4312109236034,557.4250937811175,557.4189602777151,557.4128759015075,557.4076739427928,557.4023453821301,557.3981697139388,557.3941263721517,557.3904497128588,557.3862294188748,557.3825074146462,557.378245377753,557.3737939449293,557.3694186784269,557.3646897290928,557.3600802386482,557.3555658940586,557.3522718993645,557.3464285489608,557.3405201091518,557.3342901028809,557.3277238502196,557.3203109527949,557.3134301772207,557.3065053957143,557.300162546795,557.2935512817512,557.2878122218954,557.2811376203099,557.2731664129842,557.2648564874289,557.2562763726473,557.2480030531788,557.2386830716805,557.2289841992024,557.2193245096823,557.2088219465677,557.1982623581243,557.1874919370421,557.1761980919,557.1646676075998,557.1543940802294,557.1445295799222,557.1348888026787,557.1253153923117,557.1166668296792,557.1068292223081,557.0996163818927,557.0901666317841,557.0810169844244,557.0719769202933,557.0606305321289,557.0498304469347,557.0390288236031,557.0256241484531,557.0128862757483,557.0012014404383,556.9896182783359,556.978208230059,556.9676888503564,556.9582009110327,556.9483651843166,556.9382275252192,556.9272474805421,556.9177585735779,556.9072553688347,556.8980344785687,556.8888412118358,556.8799190144146,556.8721015570463,556.8646169666026,556.8572138846794,556.8493286778084,556.8411607434919,556.8325670210215,556.824723739921,556.8174552558485,556.8117177006061,556.8057860714252,556.8006928292325,556.792999032401,556.786333478889,556.7790960342336,556.7727289390623,556.7654949031585,556.7598396368794,556.7521225832152,556.7451119933339,556.7384181851303,556.7324461909975,556.725731914039,556.7189160386879,556.7154989097398,556.7123321114195,556.7112159159369,556.7118540468709,556.7120195694552,556.7107296728736,556.7109282579495,556.710978956291,556.7119741706738,556.71248413381,556.7123677653817,556.711859904568,556.7126400441994,556.7126302981269,556.7110065733323,556.7098964169363,556.7081240951738,556.7064474939743,556.6993615023384,556.6922106547954,556.6856894758184,556.6792672718657,556.6746575186371,556.6683774201356,556.6631232997042,556.6588487760164,556.6551070024761,556.6506951159881,556.6460233013258,556.641872963728,556.6387951222678,556.636575912913,556.6329858010413,556.629730864257,556.626767679767,556.6254672535797,556.6213326465768,556.6167733727088,556.6122822549842,556.6070881581054,556.6029535119833,556.600400588728,556.5984269585606,556.5966013056532,556.5967219746508,556.596541967434,556.596820567187,556.5963333933469,556.5957793099387,556.594680604765,556.5945749100538,556.5932124758347,556.58984114134,556.5872934410199,556.5847103937322,556.5823508563135,556.5803888544251,556.5796281956118,556.579325168801,556.5801800499976,556.5817515434046,556.5837370348854,556.5845560877187,556.5872255482482,556.5893805694723,556.5921561132855,556.5939463901868,556.5960955717928,556.5982285324735,556.5996208645574,556.6007696126926,556.6025207889234,556.6035133075238,556.6040208993818,556.6053677422769,556.6071304521956,556.6051501530328,556.6007739336746,556.5968495689303,556.5937007514203,556.5909711786571,556.5880141768066,556.5851889110636,556.582186681384,556.5783048181511,556.5740573029307,556.5699368710011,556.565730269127,556.5609710156186,556.5559008863038,556.551804630155,556.5476261247277,556.544840114333,556.5407152123244,556.537812562794,556.5337871714819,556.5274617818104,556.521027452045,556.5146683704897,556.5075983742609,556.4998097112584,556.491924577791,556.484755611993,556.4769991181038,556.4681098226501,556.4588865093883,556.4498994440364,556.44001370763,556.4296550209237,556.4197625837933,556.4100392612618,556.4009046725714,556.3921271259351,556.3850132769549,556.3765909142494,556.3674333456802,556.3570992325858,556.3465726545455,556.3358727095656,556.3267974614555,556.3175062692935,556.3083125506782,556.3010402515883,556.2936696396991,556.2859989445078,556.2786807809825,556.2720957286874,556.2652130013139,556.258265849292,556.2501384038678,556.240594542207,556.2304743702498,556.2208196199172,556.2108032088927,556.2003869613345,556.1905104188445,556.1797175924112,556.1685172723937,556.1570728635816,556.1454704090575,556.133397773925,556.1212486255135,556.1085776750224,556.096841981911,556.0856282718378,556.0736275768031,556.0601371591783,556.0455021193648,556.0342680735121,556.0232253735612,556.013288292761,556.0031439616068,555.9946686743806,555.9872743699416,555.9786749374525,555.9685143775769,555.9586502717411,555.9484588956784,555.9372927444037,555.9256916425966,555.9136793830767,555.900600261064,555.8872056001255,555.8736831136448,555.8598935530099,555.8467748521543,555.833225383647,555.8207802693214,555.8076200081086,555.7935083731445,555.7775788781055,555.7624956348063,555.7474312567902,555.7319697068633,555.7155636400221,555.6980297635873,555.6802898540882,555.6632651188102,555.6462137991966,555.6293143802704,555.6133164988041,555.6062522727752,555.5990775415321,555.5904019650552,555.580481420875,555.5720472907997,555.5659396037936,555.5605016015488,555.554400545845,555.5489618433912,555.5444272419772,555.538313543746,555.5320027249254,555.5244573256932,555.5167997388435,555.5088750543364,555.5015357631655,555.4942665798917,555.4879311060449,555.4809485335936,555.4731442500761,555.4663935050739,555.4595232867014,555.4532353122795,555.4460829104228,555.4387259997657,555.4322658408655,555.4260260883439,555.4197765698991,555.4140360088186,555.4079369320443,555.4011081570661,555.3929845554758,555.3826201452284,555.3719057107319,555.3595326841405,555.3460827314939,555.3330838608381,555.3195487306712,555.3068617217195,555.2923706701549,555.2799994210527,555.2661260467248,555.2515574187346,555.2353010066763,555.2195171675648,555.2038187347789,555.1876754744899,555.1703990306723,555.1524179755143,555.1334033666008,555.1131200770978,555.0937192373276,555.076315875509,555.0592995436837,555.0402109342194,555.0190804337435,554.9981241300866,554.9768227898912,554.9538219104961,554.9302644101645,554.906607284458,554.8824885008253,554.8610431027264,554.8397518932015,554.8184101970473,554.7957868583544,554.773211423917,554.7480352668263,554.7233440481432,554.7069126821752,554.6913585007005,554.6796373056532,554.6665608094409,554.6514856850645,554.6349824803201,554.6165133980394,554.6007507719569,554.5854141630189,554.5679343044376,554.5492001841176,554.5307530273803,554.5128795888195,554.4957796511153,554.4772966793171,554.4574602118664,554.437252447673,554.4179626196637,554.3972835342811,554.3743970307878,554.3527806299589,554.3301901139257,554.3071077301101,554.2836442454991,554.2596417618133,554.2325831584913,554.204816467276,554.1771667684461,554.1494031189886,554.1221678445891,554.0935167924126,554.0657394510927,554.0409772685707,554.0152563479205,553.9902135942739,553.9642775788234,553.9366421575851,553.9097818779537,553.8820882916352,553.8546238112667,553.8280326311833,553.803366975113,553.7787024506015,553.7554538238965,553.7323116633142,553.7111884661372,553.6903004144206,553.6676325993958,553.6436401136998,553.6211232021469,553.59628607991,553.5734838424778,553.552749270113,553.5337177822785,553.514593084099,553.495781102487,553.476330595362,553.4568534707178,553.4383095453122,553.4194089987268,553.3999198023084,553.3809385901368,553.3619187705608,553.3438525894962,553.3283193500174,553.3157228795008,553.3025486530441,553.2914313560123,553.2804446550072,553.2697075268661,553.2599500533834,553.2505690349044,553.2413267702741,553.2291050572785,553.2167561889328,553.2036281253295,553.1884986517034,553.1733734009831,553.1611973835297,553.1498054959775,553.1402438591012,553.1310335783746,553.1232199909591,553.1150763464193,553.1065442773652,553.0971971477684,553.0869425362398,553.078235263396,553.0713451002284,553.0647578982571,553.0586916151296,553.050874201077,553.0407877987254,553.0296881105623,553.0179610326686,553.008182846128,552.9983348737205,552.9908774704436,552.9828446398005,552.9757968753966,552.9664229681657,552.9569955061525,552.9483055965939,552.9409510796031,552.9339771666837,552.925427835984,552.9143942843311,552.9034501576662,552.8932082978172,552.8823709965527,552.8714466541987,552.8608515068172,552.849704550079,552.8379393185023,552.8253385071075,552.8125258769978,552.7989255826087,552.7876941069007,552.7762249987281,552.7646318054212,552.7532860830743,552.74011380708,552.7242804340931,552.7091164366775,552.688218822037,552.6653231181863,552.6404144222961,552.6127763306213,552.5799781593796,552.543489877793,552.5082399442708,552.4675635364492,552.4202752514011,552.3716985541942,552.3215833810027,552.2757516109705,552.2275411965984,552.1778540179675,552.1246207080712,552.0673360761211,552.0119083263544,551.95861608409,551.9063611344282,551.8512025475138,551.7968070494408,551.7383064039896,551.6774959572394,551.6108254817154,551.5411658819557,551.4701533374409,551.3948061410592,551.3126892610417,551.2282782421971,551.1391599317576,551.045662414579,550.945706533892,550.8388174284737,550.7262563657878,550.6075508733538,550.481383997434,550.3537328995153,550.2257685317381,550.0900015360821,549.9483914804878,549.8096850001166,549.6674435396744,549.5213665613319,549.3729891175626,549.2195288011499,549.056922462607,548.8893742714154,548.7150416829481,548.5299123369732,548.2927426332317,548.0484646759433,547.7837670254794,547.5205656447888,547.2659801953159,547.005896874145,546.7438907657852,546.4810981352566,546.2027920699711,545.9150044494672,545.6163336201462,545.3021903363879,544.9675814255752,544.6059654310247,544.2336753071286,543.8491281761544,543.4418132029878,543.0192640459609,542.5979127096816,542.1929737056798,541.7969139411161,541.3581805849717,540.9292497549704,540.502175601694,540.0655987075461,539.6095618657018,539.1397845255178,538.667685139666,538.1778443298699,537.6902484176753,537.1895891435379,536.6683674139349,536.1492630605389,535.6188984715445,535.0808231396259,534.5356600924442,533.985165731292,533.4236607275543,532.8468068950588,532.2742280020775,531.6913374023807,531.1095272569873,530.5254960505736,529.943897920195,529.35336665871,528.7645504974716,528.174608453457,527.5905078607811,526.9996317315254,526.4086392376939,525.8066844293753,525.1957091129607,524.5717563384715,523.9497134149497,523.3255910855823,522.6912535896809,522.0593305209186,521.4350226561091,520.8039529202615,520.1802352520353,519.5697698395379,518.9520139333799,518.328220814461,517.733973666689,517.1445188395883,516.5778147619058,516.011742024979,515.4461588836239,514.8393210454306,514.2235943861269,513.6117478498782,512.9910690067427,512.3652914137965,511.74905057984324,511.1354969017193,510.51845258465437,509.91240258585094,509.3232787824254,508.7009548222941,508.000757780992,507.2931186573787,506.6042440007204,505.91682053355544,505.22372379471017,504.52518382129347,503.82829688640413,503.16516483572195,502.4941706023128,501.8217580512064,501.1631743429389,500.51790868365606,499.8755490276253,499.2487854876308,498.6143428667401,497.9726807875868,497.32858900600513,496.6919496356386,496.0542380059833,495.4168367107468,494.78187256238743,494.14215434647303,493.5030018070429,492.87112489164974,492.23893003965713,491.61431573711525,490.9989920402186,490.3837999092066,489.7585833220437,489.11308838257537,488.4740566185228,487.84305187624886,487.2074168417239,486.5899726346561,485.9635992368476,485.3221619611668,484.6770554310897,484.0237823426596,483.3604371780948,482.69716223269097,482.03530875341494,481.3781588234797,480.7122945261417,480.053841633362,479.39135889801764,478.7393596934271,478.08772854905874,477.42333099460666,476.7693295335066,476.1232208513411,475.46958481021284,474.8129379899274,474.1636331345253,473.5109740638418,472.861759257823,472.21785186044144,471.55387796553623,470.8979251426099,470.22577717985405,469.5600017041925,468.88816150759703,468.22192993261524,467.55451757541414,466.90371976482675,466.2608510226728,465.5893217211669,464.9262961167351,464.2481899519498,463.58068042372906,462.93535503343264,462.2841076821769,461.65778102226795,461.04366702200605,460.4162441474364,459.8087877819562,459.1849872676157,458.56336949005527,457.95148593014346,457.3275456169504,456.71164621780736,456.103068098937,455.5230715452544,454.9355959539844,454.32670807829527,453.7002759578281,453.07327512326447,452.4743615842581,451.8600963077479,451.2675854408117,450.6719743038648,450.08386621855425,449.497605471046,448.90300149092036,448.3481191102328,447.78399078717484,447.208176164002,446.6615193225243,446.1244926518084,445.5781956622668,445.04052540291923,444.49526285927277,443.9518189053997,443.4050009860566,442.90279951272896,442.38292343685134,441.8590919816015,441.34726302102354,440.85268870856453,440.36473069395106,439.8690475321346,439.3641247382584,438.84401083076045,438.3417537655041,437.8614031424695,437.38641067255776,436.8987885357219,436.40955869229583,435.91525188286323,435.4188960242391,434.9015079458113,434.3724511434484,433.8310579088393,433.2820219947371,432.7334646127565,432.174486074764,431.6041808116388,431.0339982503483,430.46327094735534,429.9085437521371,429.3517598515882,428.79863133150866,428.2555818224264,427.715098632254,427.1774385329245,426.6350284601558,426.11465241098085,425.5947261529127,425.0857692058453,424.57437455534637,424.06583968927407,423.54278018234254,423.0310669679038,422.5117608251385,422.00086166814253,421.4987721206289,420.99903011488095,420.49360394079486,419.98890129138454,419.4936586667409,418.9998735797162,418.49604803130387,417.9709438830396,417.40775425915854,416.8428040638446,416.2839818700104,415.72274707012184,415.1308247349607,414.5485818019479,413.9340735561127,413.3248543318623,412.7166910317428,412.1385752662645,411.5996978900548,411.0433260191039,410.48693935432857,409.9449283639824,409.39358216613437,408.85131141925376,408.3201294919072,407.7840408496013,407.24393550227796,406.70697375286363,406.17957726627355,405.64848353011075,405.1298025653814,404.60857104232673,404.0924922262984,403.5679723129233,403.04743437637626,402.5190745153923,401.9963807697932,401.4692774547584,400.93375528020624,400.39558118619425,399.8575187998613,399.3123581951877,398.7660313478318,398.214976289948,397.64407278241924,397.06328578054854,396.4865276040691,395.91359280634424,395.34255248224144,394.76631292396996,394.2051999938067,393.65984257781383,393.1154055419247,392.5802153013901,392.03665034119695,391.4851512796995,390.94383868151635,390.3962857310107,389.8452345952028,389.2963537038049,388.7618409122533,388.23743487532556,387.7063397374932,387.1813303050203,386.6588683227328,386.1425492365124,385.6304475410525,385.11986940746647,384.60954777860934,384.1066598394809,383.59943225607094,383.1015093836395,382.6014400140921,382.1056130499419,381.61181591708737,381.11092533730334,380.6028954445828,380.0904606369422,379.5734429277509,379.06095965474196,378.5551905657121,378.05290623651854,377.53866914316677,377.02392100095676,376.5155131313968,376.01655451639635,375.5213225573534,375.0188469963996,374.5181012140456,374.02376409957105,373.53820208180514,373.06012810175343,372.59322818319924,372.13085183391195,371.66371907018583,371.1908461669864,370.724128900858,370.26090289988133,369.8014569567531,369.3316184917112,368.85370712314216,368.37609779799095,367.9043800887139,367.4353421329506,366.96610630207397,366.4904468157474,366.0179171607342,365.566098571966,365.1126830571611,364.66731128203537,364.23282493579427,363.79450322487173,363.3444944009061,362.8909087086795,362.4409032364747,361.9947814759089,361.5472147266755,361.097931101418,360.64902899365734,360.19662961504946,359.75120784453065,359.3150613920243,358.87737547221695,358.4430129592347,358.0116175986532,357.58293449070334,357.1539011168443,356.72231585108057,356.2992094669971,355.8715728774532,355.4527301605358,355.02888592589625,354.6138900722144,354.19624882060816,353.77947576968836,353.3597776189072,352.9399873522998,352.51825984588686,352.08677280322445,351.65221226755057,351.21716925034343,350.7858931303217,350.35882144678544,349.93842578174736,349.5249268468215,349.1188040510697,348.71107272153677,348.2930299526997,347.87805068305533,347.46327496610866,347.0474543861983,346.62863727617696,346.2142259221073,345.80095374522534,345.3904873323754,344.9871498561806,344.57687242348766,344.1668932499524,343.75909303935987,343.3561894194572,342.9529652706915,342.55488573404364,342.154943128955,341.756783421044,341.35652920504435,340.9579993351854,340.5578979969596,340.15883634061356,339.76433443524,339.3695457152062,338.9784654723462,338.5830118889171,338.18517985050494,337.79150130672497,337.39810999652764,337.0014161141353,336.6059288811957,336.20721670828425,335.7984669488178,335.38998731833817,334.9833847802929,334.56927793895557,334.1745223316193,333.7767890977775,333.3802178978949,332.9867690713181,332.5925035576165,332.1966257045806,331.79949219270384,331.3991248229122,331.0056733770725,330.6189802098652,330.2386358351723,329.8623359135272,329.49977135461086,329.1349559977971,328.765568996776,328.4018545609797,328.0394558863227,327.6799742662515,327.3220350141946,326.9620103046891,326.6042412557217,326.24281114145015,325.8802734325145,325.5173437088779,325.15938988492235,324.8052608706439,324.44906218442156,324.0977141082931,323.7470217539758,323.39673734285134,323.0429216232533,322.6913175787249,322.34023726062514,321.98890140338335,321.6292918496729,321.2655441941606,320.90477251883567,320.5458066551091,320.18655071636385,319.8268140860728,319.4686533424392,319.11198215265904,318.7554818309309,318.4017738667262,318.0471342980545,317.69227076213974,317.33691043696854,316.9916940786443,316.65333169130645,316.310280647931,315.977553417948,315.64853886713536,315.3193206541655,314.9842961313425,314.6458983246466,314.30641501919126,313.9666391321862,313.62190856734196,313.2822913344153,312.942340844982,312.6128050795305,312.2790370777657,311.9393092282735,311.5968936501922,311.2542793567336,310.9096493508914,310.56462219230525,310.222710420192,309.8814121996111,309.5444462862979,309.2040864126757,308.8612842210423,308.51840993790756,308.1724440197868,307.82517072475093,307.4787696587591,307.12740302743987,306.7836673437632,306.44128355614885,306.09958761226517,305.75680331491094,305.41239629360643,305.0667486660386,304.7209285186582,304.3734121518755,304.02222299584173,303.6772831623566,303.3376086696844,303.00021501392257,302.66473934896203,302.3317180309168,301.9994912215443,301.66744335186377,301.3359867108484,301.00502583772686,300.6711443084896,300.33638391720524,300.001244264422,299.666936036283,299.33170169399455,298.9960708154831,298.66001901499476,298.3204656941525,297.9795964352488,297.63818044363506,297.2984878671268,296.95828241403433,296.6155869150389,296.2726888970683,295.92569748313326,295.57901858642435,295.2331351160501,294.8890987249506,294.5429976686537,294.1864116168981,293.82521832174825,293.47567408831674,293.12503014562753,292.77499185465786,292.4243856809371,292.07695442715703,291.7289160834298,291.3805227189987,291.03916499400657,290.69701377457386,290.3516492500894,290.00103622220195,289.6471076905218,289.28915694203897,288.93137076522544,288.57332305755335,288.21344378459617,287.8525899880042,287.49272935354384,287.1359235769305,286.78065876640176,286.4243622385402,286.0701001896923,285.72194735797893,285.3786704041049,285.0408246712468,284.7065074057755,284.3736050062689,284.0431790079165,283.7111664006843,283.37908493751456,283.05058239392747,282.72153681456257,282.393510592301,282.0696718337531,281.7492934861002,281.43632966838413,281.1258059785614,280.816884421718,280.5060567717301,280.1933427000331,279.877837447857,279.5651458932225,279.2560728856224,278.95008113773656,278.6456396877802,278.3350869134483,278.0263388148742,277.7138736036286
Adaptive LB-FTRL,0.0001785537390065258,0.0008878122672101238,0.001573004669720067,0.005386760465628436,0.008714883055167807,0.011962472022341512,0.022157121253683763,0.025218330648281228,0.028216950834560987,0.041830145698000545,0.04618186994061087,0.05183574807101793,0.07372839496940654,0.08397922201986971,0.09310687300570444,0.1255073926647488,0.1378965712639726,0.15192420533974943,0.16004441762451194,0.19696464326230045,0.20501955393295274,0.2149068313623761,0.26657648104925724,0.28307505305238556,0.299927108749538,0.3667949539709826,0.39046080385075066,0.41577066456786715,0.5007595232576084,0.5166579809461178,0.5323713252200424,0.6171839951178959,0.6338909277748368,0.6506842052950188,0.6668057519433175,0.7638673412731223,0.7854516019490485,0.8009052556993042,0.9077976119752722,0.932962699280901,0.9589197339787032,1.073327956576856,1.0994933088743368,1.1271826888308114,1.2518918523245768,1.2842516903807857,1.3188593712250278,1.462100643592318,1.492897032638234,1.5359005688586316,1.5727130790500667,1.7408858724823553,1.7836058194864046,1.822037462386203,1.9912517462172628,2.03738515189283,2.085254804723157,2.2805654583867905,2.3310436752400667,2.3833702317032635,2.581087747320671,2.640336417602718,2.7001601750641586,2.9111087879979722,2.9793981652256734,3.043869533491887,3.261816068707058,3.3284020788374304,3.3909469281487783,3.462109113772048,3.6860725424530716,3.752873488059337,3.819495179581191,4.041469157502965,4.12235331932172,4.205753161816474,4.443886279130395,4.538490670507424,4.634091862125945,4.870378519701039,4.9565653745534615,5.053392450660638,5.302241283493103,5.410234038974782,5.518041312880931,5.625911081670644,5.878301504486902,5.9978206107132035,6.127108092548719,6.403482238078538,6.558990773844685,6.703071072658108,6.997385704105557,7.151865999851345,7.311618009408139,7.617733309133855,7.773862014647729,7.922287521097246,8.21457251422483,8.381688358903961,8.551610791242936,8.740866673412455,9.07028873739618,9.271799824356354,9.473298268510252,9.793251270364149,9.975793443738395,10.14778405170365,10.457577555628593,10.647676975342186,10.838527551309568,11.155205344692112,11.348343252930661,11.55135108822475,11.87688576948278,12.077440485633119,12.27532769876936,12.47530295660642,12.799627600903968,13.013109262725596,13.211852718690531,13.547756297017223,13.724209889791387,13.917539864366857,14.223537041287148,14.406005537358087,14.572062749044298,14.835076799658935,14.981659622147577,15.145200523161828,15.425542614917964,15.597065920950904,15.788301755522138,16.09272398396319,16.275546322131046,16.444380792991666,16.621241581887492,16.90518142391741,17.083837958311136,17.2741283028364,17.55532157875822,17.75316286252413,17.932684307732828,18.22161753849012,18.435094553492704,18.643350048503606,18.939878025119135,19.144150413739535,19.345489770017213,19.636857716275795,19.845515436070382,20.026617799257554,20.223872756132845,20.54066849105886,20.76674522298594,20.989395339234644,21.305895538119856,21.52984508295125,21.7479874704132,22.003058931528074,22.18615709512248,22.361576541594637,22.633751055088233,22.811351246173587,22.99035300581263,23.245323893029617,23.420859880934124,23.593021972766557,23.75658229401446,24.0034816784295,24.17737976628407,24.357260612692844,24.5945042159561,24.7726209196826,24.92209882731054,25.126814112633618,25.20093745246737,25.31881021325806,25.538151860846977,25.690652610675915,25.840893921883243,26.047073093368994,26.199432800522604,26.34827503607318,26.561326006133257,26.706233545736733,26.843691176714337,26.980722877975076,27.190512426778376,27.32324502378139,27.447135936754645,27.632640367635464,27.757858174748844,27.878939705048953,28.05887312562517,28.177144257266153,28.285768378791985,28.47614874308395,28.621096497842622,28.781801530239992,28.995680950028685,29.151751767409504,29.310615963903395,29.47080484621051,29.689457685922683,29.85238047733182,30.019985035064042,30.248110597736193,30.41284822951491,30.578016537071683,30.793506837140328,30.96656339279017,31.11169743373518,31.31661420888946,31.465443608963454,31.61325547325548,31.79777948857037,31.94440186067257,32.071328059919814,32.216610167136935,32.42870631162655,32.58550128652521,32.75982069504427,32.988504568411614,33.17776051330473,33.36412646827244,33.594899586733575,33.78151634959663,33.97500417142331,34.202286417933024,34.38052814977813,34.54720932516458,34.764229442343066,34.939999922846184,35.13497028101261,35.356160242475255,35.61523044712007,35.851100011732235,36.07112575214305,36.33218364531717,36.55672343445668,36.76772041290431,36.98954303591877,37.19380629949553,37.415021582111905,37.65298002928508,37.875014478667616,38.10350550785559,38.32346683796529,38.50813222555396,38.67314436187061,38.85706659768225,39.02751432636923,39.185547104029084,39.333898756815664,39.51397367765369,39.70906027300239,39.89793809591691,40.09934613085433,40.26475687060583,40.43278465230831,40.62054415311868,40.78336818724535,40.93802829116121,41.14744599381673,41.35342644725256,41.54529668865087,41.757241355270295,41.9412618211719,42.11423881260237,42.29950868547604,42.50271516998744,42.674277700667034,42.84971421013855,43.04047524676016,43.22653088522307,43.404300917841745,43.61392762533873,43.824042168433905,44.034063984805044,44.259525600910955,44.47939026109648,44.699908472347715,44.930130564218885,45.158483469261434,45.39114171763919,45.65182165862292,45.90835352848241,46.1601231116899,46.37859071549865,46.62322790882542,46.85723504054091,47.06760638314143,47.29587489226106,47.5299493573831,47.76186158397167,47.98975879643664,48.21291047007054,48.4535067629544,48.692292041645665,48.92000341659364,49.13631046599514,49.36715064463973,49.57913531195969,49.78575899436127,49.9792687985664,50.17338204922513,50.35149640551081,50.557075950376216,50.76276099529829,50.947453494409466,51.11137408363008,51.286013346132826,51.46477280149442,51.65242844428694,51.836536759917315,52.02788357583147,52.23728103755035,52.45177804226147,52.66574829494796,52.88020023082057,53.129081966662724,53.368896637986445,53.590569182031636,53.80839053133554,54.03458873661794,54.22527663643493,54.42115772144914,54.61247238833258,54.78992483006782,54.945589231632326,55.098783200217156,55.24070786657566,55.38529813911005,55.532497496331985,55.67817261856439,55.836823402521716,55.99254178211176,56.15732854228128,56.313527807060055,56.46395625889342,56.61540382499672,56.74932443864856,56.895035491222984,57.044301962083836,57.193328890740034,57.34376774564245,57.50105569441395,57.65354146419567,57.79162031916154,57.92820447727422,58.073627214937204,58.22271138015098,58.36822383626371,58.53124568940153,58.679138411654264,58.82882683401256,58.97600106967191,59.11184721430638,59.25815956954129,59.42661054404225,59.577193404339965,59.71611809935253,59.83376294445097,59.94817292180025,60.06672638805068,60.17472600747294,60.2900569807683,60.40887120674451,60.51978878786983,60.6239565223059,60.729828563666985,60.81019165605143,60.88177436297549,60.95651349716444,61.0263044604779,61.09429051265366,61.149676684967844,61.22493073759334,61.27856449322883,61.331219674647315,61.38971215456411,61.439656619317844,61.46547454356147,61.56184606428289,61.64009551911569,61.70429745467132,61.772938484012855,61.82530519657088,61.86364309887088,61.917578483948745,61.96044227468704,62.00709717159461,62.05347227275627,62.118557216255425,62.1890210427422,62.257114406731304,62.32686558755961,62.3943119256228,62.45325631973097,62.505195493814114,62.55866611726893,62.617446121089614,62.67465508543064,62.73966519273715,62.81383578603233,62.89982186710539,62.96981639979691,63.044886817518716,63.10862035451558,63.182773908565565,63.260564318687486,63.32791463025373,63.38535615067936,63.44107071992023,63.49471721003147,63.53146463211834,63.57500123782209,63.58779923027676,63.607341250080125,63.638666258330105,63.67581126309271,63.71517066039148,63.752164178480044,63.794914543769934,63.84026049548848,63.89471002041424,63.95734873036247,63.99455027230347,64.00502138901011,64.02990299205092,64.05590354146504,64.0966579485023,64.14120632591722,64.17649379334631,64.18904083598648,64.19768159415113,64.19484925186947,64.2071784161109,64.21018681414864,64.21561113860528,64.20106183685957,64.2133638554551,64.23073038102885,64.24189678209987,64.24035550883096,64.24692389469064,64.25435662710919,64.24619423280697,64.253705644441,64.24516413402952,64.22140291953022,64.22720599251599,64.23265671455209,64.23845703186362,64.23383946861264,64.25487891609461,64.27510977677645,64.32157584798225,64.37853845853857,64.4087405380136,64.44778935261002,64.51774721669722,64.55027117630354,64.59459403720254,64.62872842047443,64.67020755086597,64.72668241962467,64.83100776233792,64.91448079869474,64.9868118228961,65.06424584123178,65.13494927850402,65.20551985507657,65.25834499729694,65.31685195817693,65.37545341975579,65.42060590129043,65.4844762008091,65.57889016783179,65.65570201903145,65.72747377746788,65.78994597187929,65.84116990928769,65.90639135574699,65.95006884968561,65.98975628015239,66.05164725755398,66.09487628893683,66.13747578889593,66.19839754693072,66.26444986007951,66.33995893987063,66.4130922238891,66.47076967768257,66.52010837490371,66.57798278180115,66.64865447224494,66.71575454097405,66.77752751281301,66.83091465485617,66.86047989244813,66.87759508657123,66.89083207061356,66.91116782367408,66.93920024452274,66.97877488652799,67.00839714360583,67.02843927017761,67.04093905032542,67.07186188333336,67.12171056884048,67.18286495009457,67.2603786737925,67.32684638620981,67.3842474412024,67.42563836635622,67.45821761962654,67.49610287300706,67.54165899651963,67.5841360058279,67.64443670742733,67.71376257920906,67.7818945765639,67.84358952341046,67.90965087642076,67.97737065439838,68.03158856038976,68.08389309335746,68.15324240851874,68.21357558265268,68.28256896678246,68.35852589855278,68.43296552347732,68.51145502285368,68.59139793234266,68.66581154975759,68.73586007080058,68.81787753544216,68.89409220662097,68.96629838093872,69.04305749961526,69.12272673024111,69.20157561741024,69.28487797404418,69.37148855725334,69.45191166806524,69.53064157426937,69.61698490616828,69.70197387452137,69.79109053912953,69.90087877856328,70.00935781256067,70.1252381699237,70.24895450256147,70.37503335230204,70.5006412692232,70.61747065527504,70.74267103295495,70.86370298948833,70.98447893758919,71.12166503642703,71.25265533980354,71.37770415285709,71.50018103470853,71.62185646333222,71.74441187866628,71.86564801910822,71.97699665300394,72.09997911596693,72.2379663458828,72.37468373983867,72.50835786282909,72.64979958485046,72.80027953921166,72.9477613847204,73.10950175095044,73.2745340776651,73.43118499426657,73.59783226544619,73.77567653918234,73.94483432170804,74.10975899150955,74.27279952477156,74.4345882065328,74.59206749096387,74.75236237671666,74.90683394691175,75.05969900609222,75.2212461476407,75.38750909099116,75.54038126242517,75.69996168609214,75.86189218584082,76.01994546761631,76.17532205360027,76.33932213571626,76.50292217347169,76.66647911517839,76.82532684326162,76.97994438302925,77.13459585723712,77.28791487555492,77.4346511493859,77.57702969058028,77.72165924923377,77.85782327850916,77.98996488007197,78.1236514082143,78.2576643667337,78.3908993902972,78.52311244545308,78.6630166970316,78.79734918997354,78.92959706566972,79.06438825845879,79.1978291741022,79.32975197743576,79.46486679049991,79.59501136348655,79.72349895962878,79.85276575782149,79.97830734764506,80.10412934713082,80.23339000871113,80.36502391634929,80.49559870504862,80.62435116885382,80.75725606134608,80.89003679443192,81.02219404609633,81.15667464357352,81.29347241451262,81.43049640501016,81.56724804154965,81.70160999739358,81.84013541278733,81.97756362113353,82.11239699863154,82.25123749836195,82.39260092548574,82.53789239077815,82.6816328646799,82.82857839177262,82.97585756196344,83.12282170426869,83.27072191803,83.4205777498853,83.5754653138734,83.73660960129035,83.89975703358704,84.06039874806874,84.2190195052275,84.37846649257375,84.53263639050249,84.68404395705755,84.83873309771576,84.99558269401774,85.1546378689498,85.31196772237774,85.4728205105497,85.6385365420229,85.80402762190892,85.97652097783083,86.14564938297553,86.3191784095834,86.49130149763585,86.65711246963178,86.82159244015907,86.98585427097117,87.1468991270126,87.31098408014492,87.47877608725457,87.64715422855716,87.82497194295325,88.01264469659424,88.21792679012299,88.4175908613222,88.61017567308028,88.80880715177176,88.99226835799914,89.17048181907734,89.35113584794163,89.53318412217374,89.71105575267956,89.88438301779581,90.05171750961898,90.21429163766447,90.37908783061414,90.53841333335293,90.68234477359084,90.82357598478825,90.9732747189343,91.12386589624663,91.27511609658319,91.42657195428166,91.56995300478548,91.71217322876612,91.85321002824327,91.99915954590966,92.14809111804783,92.3044519746424,92.44752341158573,92.58595591812008,92.73028277041175,92.87657819360788,93.03717929209301,93.22351120680861,93.40090441225243,93.56530881377483,93.73153924911651,93.91101591396728,94.10859714744527,94.30181475788766,94.49383582907865,94.69197089753487,94.880484129818,95.06692716401204,95.24537112861412,95.42013967794821,95.59614572526209,95.76535811263568,95.93249062602462,96.10554488429796,96.27765885175955,96.44453578728127,96.60239639984354,96.75836428318019,96.90822606078905,97.05436484973029,97.20578275465124,97.35515984749566,97.50488637337008,97.65772352303145,97.80850332058765,97.96072538386039,98.11619596947799,98.26752612715319,98.4189684335065,98.56531138235977,98.70254693809233,98.83641106226901,98.96489295953876,99.0921970729874,99.21755076430674,99.33715820914261,99.45416128344084,99.564431672679,99.67506703205333,99.78481315832352,99.8946530937547,100.00428201658099,100.11159470891369,100.21364284652958,100.31532416598651,100.41954068502406,100.52166839830159,100.62456150165002,100.72779230140725,100.83301738888849,100.9405332960298,101.04608496998765,101.15474534710648,101.2663900091195,101.37341817615942,101.4799485289094,101.58378719030298,101.68389227508686,101.77999386356015,101.87788674034067,101.97869144627151,102.07804818904577,102.17691210631278,102.27570971674231,102.37564768938972,102.47054299036165,102.56732685013674,102.66106773680991,102.75783251559443,102.85797968408315,102.95603356809113,103.05350960081188,103.1492219083542,103.24832925361727,103.3499478181813,103.4505717793906,103.5495597089465,103.64906984555614,103.74691886718057,103.84403814508181,103.94397079989352,104.0419097767724,104.13800812672969,104.2321067387582,104.33077631196642,104.42603891925546,104.52455506905085,104.62218880166728,104.72023329909092,104.8181238360869,104.91359856897623,105.00619417432341,105.09870470772591,105.19146725968062,105.28184824927052,105.37229337403448,105.46328362738006,105.55308548966536,105.64118844069071,105.72815960703917,105.811701943407,105.89372639953183,105.97695363920775,106.06074125299142,106.14706617165757,106.23922877786322,106.33700423916616,106.43537341207457,106.53027312679876,106.62252298494514,106.71304471551571,106.80357757699699,106.8953304064778,106.98369003502194,107.06936969148569,107.15697796413144,107.24606741765126,107.33328610505328,107.42172263581142,107.51256528740123,107.60221436789232,107.69202108563059,107.78031047037257,107.8672455728688,107.95443561518437,108.04213744601066,108.12701389347524,108.20981305219016,108.29514623058355,108.37950441426847,108.46403801073416,108.54960197431922,108.63365193944162,108.71694897455598,108.79935891989146,108.88007107688952,108.95688982660397,109.03467917613102,109.11338211746909,109.1915323924444,109.26845787158254,109.34518362900428,109.42062609884601,109.49757284218458,109.57528540803071,109.6545753472302,109.7331369923046,109.81062489049498,109.88767266572233,109.96464623206236,110.04540586983296,110.12691920615237,110.21039192015212,110.29678585402428,110.38322786186836,110.46950763322513,110.55543921560616,110.63916331311236,110.72109822175901,110.8033580826816,110.88402544607038,110.96078816207466,111.03830197442994,111.11621639473674,111.1912108525238,111.26374888206772,111.33665672409666,111.40874990322595,111.48080092183477,111.5532052953314,111.62669691748397,111.6993485090004,111.77084141510966,111.84193462319195,111.91495079028209,111.98668654390599,112.05788119517229,112.12751755040892,112.19744210737838,112.26793361330192,112.33771489204355,112.40876163001019,112.47929708407094,112.55062719433863,112.61947935160526,112.6897621538858,112.76061986501622,112.83261695443537,112.90383337651042,112.97620514699031,113.04917186430737,113.12078539638662,113.19417129084775,113.26801973613408,113.34159460582555,113.41665863685682,113.49275184969895,113.56966300188913,113.64546803303301,113.7192748787121,113.79144095332538,113.86333833476385,113.93520104023003,114.00835314051619,114.08199459617185,114.15660490942025,114.23222603683473,114.30887773981715,114.387440541449,114.46744452494715,114.54617173492375,114.62316127684937,114.69996486433843,114.77535565143205,114.85166079115345,114.92763313239129,115.00307741655104,115.07673024439862,115.15075393510074,115.22345334345334,115.29690806715075,115.37154871281894,115.44682969099722,115.5240869056696,115.60020836999468,115.67559639740705,115.7520032686092,115.82855970305718,115.90542749148813,115.9807180922179,116.05535298792154,116.13129437419468,116.20524145875379,116.27806450883043,116.35129891251404,116.42543865103141,116.49954069309001,116.57389130044749,116.6465181901832,116.71697100435779,116.78780920389329,116.85817611953178,116.92970987956733,117.00163712862991,117.07266616218897,117.14229366491645,117.2110005213824,117.28144404697912,117.3528806498174,117.42251350600804,117.48990389347307,117.55752326139725,117.62190625910978,117.6865806802416,117.75218635706187,117.81753172346373,117.88332058985213,117.94965577160633,118.01560740824834,118.08251042881648,118.14966885622766,118.22165844004712,118.29430373380569,118.36577688372881,118.43558439078583,118.50557900643798,118.57555640115595,118.64480518074674,118.7141747138345,118.78194028583971,118.84824753410851,118.9134486185551,118.98152236459737,119.05089450806952,119.1192990983684,119.185746383935,119.25168956729908,119.31701522086462,119.38220988314708,119.44771164282793,119.51395278179155,119.58071928987124,119.64830728305344,119.7143070410583,119.78147918486809,119.84897684609109,119.9159035107291,119.98349402880876,120.04918009224525,120.11601551292028,120.18370076111944,120.25062743843694,120.31814038677669,120.38488219054989,120.45123233076868,120.51652947457262,120.58153849243274,120.64548905247807,120.70891527064794,120.7717215695053,120.83452684511929,120.89879963130545,120.96294440177098,121.02583972191724,121.09003303566897,121.15432434976208,121.21853805134003,121.28217788097038,121.34757301351829,121.41366519919995,121.48022212942487,121.54722104467487,121.61363113433458,121.6795258758466,121.74493182151275,121.80973812423326,121.87561327965318,121.94231686434773,122.00989146270342,122.0774258461164,122.1451917661783,122.21104212001194,122.27769749389836,122.34213793741742,122.4075112630062,122.47385051911124,122.53934960467154,122.60321839525398,122.66516168072565,122.72723415075882,122.78986178945581,122.8521212853243,122.91524317106337,122.9791749665394,123.04475949750929,123.1100316662579,123.1751103248422,123.23925873108169,123.30350541332928,123.3673731928028,123.43119955823761,123.49782636489476,123.56453410228858,123.63249971873404,123.69861770014859,123.76412340077036,123.8293928544698,123.89603163560082,123.96239841773797,124.02823913758459,124.09610590132081,124.16543925665098,124.2331361782816,124.2998315401511,124.36643114020524,124.4324542519995,124.4993435774619,124.56789702202889,124.63574129967492,124.70376642815563,124.77208775119459,124.84030674895712,124.90794527826404,124.97466516784004,125.04103737223727,125.1088715514303,125.17688387581848,125.24477543116654,125.31168542846456,125.37827552760234,125.44577162079531,125.51402640101071,125.58116521544048,125.64848738184094,125.71545331542359,125.78165878398852,125.84752168711259,125.91274948162174,125.97976177863734,126.0449209256484,126.11032356183284,126.17526694410583,126.241136161604,126.30708819346728,126.3717219905559,126.43699976030007,126.50181869905737,126.56724578388616,126.63364844918908,126.69959303977339,126.7661358578182,126.8330582218374,126.90022140230485,126.96802687974821,127.03541422165426,127.10276376848162,127.17046115815765,127.23683764479313,127.30397215464461,127.36998489244229,127.43508543909616,127.49881807603879,127.5639202966654,127.6289210024396,127.69254213572788,127.75685930757834,127.821044682398,127.88729732856814,127.95290171278691,128.0190776038212,128.0853049650574,128.15073202650024,128.21598461872497,128.2807332983167,128.34296269575248,128.40543109582336,128.4683082913515,128.53169380404313,128.593987267898,128.6557075696013,128.71727919996204,128.7797504860472,128.84383515648392,128.90737624140263,128.971231583835,129.03463371114003,129.09751727434139,129.15927872703674,129.22176380514952,129.2841741610698,129.34729397759008,129.41236376621544,129.47638642487254,129.5414983597807,129.60631116067987,129.67055052433852,129.73404309173657,129.79798077958935,129.8632187617195,129.92802751105228,129.99270806678942,130.0574703550733,130.12139029405148,130.18507131207502,130.2495720989482,130.31550790200447,130.38024944888878,130.44399761779857,130.506848773049,130.56929099293075,130.63021390580354,130.68955785405058,130.74937279931305,130.80801045372334,130.86584474302788,130.92319410792243,130.9805664235099,131.0385332754687,131.0973750786046,131.15695058192227,131.21637488755357,131.27500074024852,131.33316733992046,131.3891831972362,131.44476781876995,131.50037779861088,131.55492737711825,131.60915540773772,131.6641389290985,131.71781599398787,131.7711448815137,131.82427041912865,131.877107925342,131.92949041474708,131.980926215075,132.03209268561682,132.08460093924373,132.13656616614912,132.1889620286263,132.24080027846912,132.2934057984446,132.34628769277901,132.39916666040972,132.45261061298197,132.50650507315436,132.5602459055483,132.61397164006235,132.66679916387056,132.72300131686643,132.78054885418715,132.83763110027144,132.89379182581752,132.94992289430184,133.004649422566,133.0602128698099,133.11621417553306,133.1725232707613,133.22825828817713,133.28388319365285,133.3391741436135,133.39498414528634,133.4512019599797,133.5086478904277,133.56653282008983,133.62517221469102,133.68274402907014,133.74078375252316,133.79925018746167,133.8588427818636,133.91799612342902,133.97615185169593,134.0345602728737,134.0934908279762,134.15218396211776,134.21100160213427,134.26904811603913,134.32789954802138,134.38645305452087,134.44638693096908,134.50699897526692,134.56881076640434,134.62615913798004,134.68356087182406,134.74128588340727,134.79905152499805,134.85610794493255,134.9139498769448,134.97110390977332,135.02905055933638,135.08749012327667,135.14445809277868,135.2008292288101,135.25683019195571,135.31323902529766,135.36844008497724,135.42285894820702,135.47673524934294,135.53078850729662,135.5845598659896,135.63777697988144,135.69145057936385,135.74451266740357,135.7968724263858,135.85003300754306,135.90330652515786,135.9562134291357,136.00935688959498,136.06271020037843,136.11478740149596,136.16701594564984,136.2186363118335,136.27007681675923,136.3216601456886,136.37329698146846,136.42421252191525,136.47571287330243,136.52671797157177,136.5765642103231,136.62722841155687,136.67834543572894,136.7289053544241,136.7797026718356,136.83043195324353,136.8801705529463,136.92830670578292,136.9763023514986,137.02505175917554,137.0739372235298,137.12218471924348,137.17129136295534,137.21937520310394,137.26950800726104,137.32054697360627,137.37181691949058,137.42253602094365,137.47328066557043,137.52404308353698,137.5745823121249,137.62458992330153,137.67339017352538,137.72326128874943,137.77323979037237,137.82286015861496,137.87235038477843,137.921027070558,137.96921499053565,138.01813037240026,138.06632685756836,138.1146751673043,138.1623952217319,138.20917560704993,138.2548530626525,138.30005774572237,138.34549244695677,138.3897205129374,138.43421479171457,138.4785309768008,138.52303212021616,138.56799756166743,138.6118812976922,138.6544977121298,138.69700440829274,138.7391168839763,138.78026880873608,138.82260549651596,138.86546400097404,138.90889969006753,138.95191617902492,138.99373675118954,139.03518607172532,139.077194136157,139.11942240360213,139.16162499647544,139.20457546405282,139.2483534156222,139.29141251586657,139.33365551411293,139.37707630338332,139.4202857809198,139.46373126417484,139.50801913331088,139.55315136280524,139.59848903923694,139.64273383314685,139.68827048579692,139.7342748912556,139.77926805815764,139.82373195829382,139.86949006994905,139.91633527968565,139.96343441794602,140.01015315805057,140.05614187095898,140.10209267657842,140.14829535923695,140.19442915062655,140.2411331282949,140.28748264777755,140.33372543739983,140.37965605057002,140.42505786249967,140.47034506772798,140.51540216301714,140.5605422930862,140.60642195640435,140.65247589888486,140.69847820985387,140.74414970418297,140.79007545721038,140.83679000683924,140.88359726302815,140.931639518908,140.9794514119369,141.02743890775014,141.07616382809806,141.12694814769725,141.1763007161735,141.22583200923282,141.2754645440068,141.32557055693542,141.3747255147207,141.4235188084308,141.47178268525,141.51911556993332,141.56583419272124,141.61281356956147,141.66104160299483,141.7093350006578,141.75767386084544,141.80594942600646,141.854095398362,141.90192576649292,141.9504827313708,141.99979092929289,142.04801965767047,142.09706818202153,142.14691056104334,142.1973844081897,142.24863357283652,142.30021066432732,142.3513450742571,142.40237064011376,142.45316552567647,142.50347217634044,142.5539096198538,142.60479641064035,142.6558517078695,142.70583447069203,142.75578369941763,142.80599534469684,142.85613624862071,142.90665094968995,142.9569809199461,143.00726112877805,143.05763335640358,143.10909611386774,143.1608113103714,143.21311894634914,143.26459924842356,143.31666165576553,143.368822047805,143.42157002105205,143.47397947668946,143.52579221397718,143.57826469594488,143.63061455691604,143.68360493757154,143.73647181442539,143.78933911994977,143.84286119766762,143.89635227693566,143.94991648893074,144.00215085664126,144.05419999461833,144.1064357890482,144.15872250592201,144.21036846105198,144.26230691139676,144.31371501193598,144.365460385083,144.41740906404902,144.46946400956745,144.52119832006156,144.57325412305772,144.62484164952525,144.6762268127709,144.7272204906019,144.77844395315537,144.8297673233635,144.88100833435624,144.93172586392507,144.9824037140479,145.03346308033565,145.08422449426598,145.13439170159018,145.1828174642792,145.23142914181835,145.27993842313413,145.3280891453992,145.376621997028,145.4248945501131,145.4728763598564,145.52229633790944,145.572354255891,145.62147185823028,145.67027507938883,145.7190928743521,145.7673699430636,145.8157918694542,145.86377746688504,145.9132911301292,145.96295088337888,146.01292723659435,146.06287019193337,146.11318848859764,146.1638634994349,146.21398968490462,146.26305429550212,146.31259394521066,146.36156004409122,146.41052648541586,146.45986890263362,146.50879734237378,146.55761248411,146.60646547305373,146.65397518830878,146.70151677248327,146.74881332011296,146.79636227951823,146.844159585615,146.89232546336007,146.9404807137537,146.98879272973545,147.0372012397404,147.0860593937532,147.13491652602215,147.18440200342866,147.23402094036624,147.28345132326376,147.33287544644463,147.3819006279732,147.43061239938174,147.4796828958681,147.52860919173645,147.5770670130114,147.62557223317708,147.67434183654746,147.72261728353806,147.77093226552847,147.8188574022065,147.8669748979562,147.91493128018624,147.96237204954127,148.00982433578838,148.0581935930495,148.10628311716232,148.15379347491876,148.20120542005702,148.24833988880914,148.2950805725984,148.34170027109985,148.38912426623324,148.43656971096243,148.48445924393013,148.53237441229703,148.580356275771,148.62849491830116,148.67714810259758,148.72507914339462,148.7721414400064,148.8188314953352,148.8657374127108,148.9127095433521,148.95948737400977,149.00616800999273,149.05268424127735,149.09928034291488,149.14623057842505,149.19269829860514,149.2388530418291,149.28486712463564,149.33110966207073,149.37774384451495,149.42398393619374,149.4696420461819,149.51526999908515,149.5609085570295,149.60665238836577,149.65191093047724,149.69764308881872,149.7437574674193,149.78992596491776,149.83605467159714,149.88176463531045,149.92775520154396,149.97369529783236,150.01923988287172,150.0643130292765,150.10942811261884,150.1555197221087,150.201280188993,150.2470186909004,150.29236463781695,150.3378349863126,150.38351584620932,150.42909985589654,150.4748867628,150.52011887257618,150.56492269029013,150.61047411135883,150.65536951811328,150.69972576462487,150.74446181694066,150.78987165712147,150.83597217474562,150.88181416296516,150.92737432660533,150.97333244335846,151.0193779242934,151.06473784147647,151.1090057510521,151.15402701799735,151.1989658108073,151.24398550035835,151.2893183057497,151.33543664997728,151.38071107612063,151.4257542090868,151.47120738426997,151.51679313921795,151.56237191535206,151.60791459023267,151.65343076335148,151.69892869994396,151.74428758286217,151.78969450573572,151.83526280803244,151.88080757274884,151.92617665075613,151.9719769170615,152.0179523635377,152.06339144032972,152.10840956803577,152.15351195815833,152.19848310523867,152.2431708615295,152.28819522170852,152.33303821552067,152.3779382902926,152.42243009097592,152.4675353352477,152.51303006842,152.55909806164686,152.60549610726457,152.65256622810762,152.69933559681454,152.74612527954946,152.79338734802081,152.84046045587002,152.88743080794802,152.93448679656126,152.9816908604489,153.0293860045822,153.0768202593788,153.12449985073158,153.17183314394333,153.21905700228854,153.26593345895571,153.31248233079123,153.35875891649152,153.4042890773635,153.44898447693708,153.49304792358157,153.53716218838167,153.58141229439548,153.62547898074513,153.66957617070057,153.7136622511514,153.75793430522663,153.80284979660223,153.8473335169965,153.89195227282835,153.93667811052114,153.98096073300485,154.02518023129778,154.06930999736596,154.11318714151048,154.15714824870747,154.20202396744662,154.2470914164353,154.292180597693,154.3368565130247,154.38180755090502,154.4266279905189,154.4710808615714,154.5154339116009,154.5598755756721,154.60398727276493,154.6479866502509,154.69200845588716,154.73594015385606,154.78029239700663,154.8244304033326,154.86873938905865,154.91281606960615,154.9568554429752,155.00080880237397,155.0448894525141,155.08946352563248,155.13415935156968,155.1789605404067,155.22399034634805,155.2693313010061,155.31490951473643,155.36029171324117,155.40542096220952,155.45032256163245,155.49495113366083,155.53978626148046,155.5845023957654,155.62900136806957,155.6735364864178,155.71800593401622,155.76214490505458,155.80609492477834,155.8501918394893,155.8945650700416,155.93870821745963,155.98262043067416,156.0263725785453,156.06953447305318,156.11253498098085,156.15551127805247,156.19889748252672,156.2424416154172,156.2857793687499,156.3292616646304,156.372700400065,156.41627255610433,156.4600341211244,156.50442879275556,156.54894450281472,156.59368800154425,156.6382647099001,156.68261988380277,156.7268385873167,156.7716215725111,156.8161717634605,156.86070209100353,156.9054178328563,156.9497045028852,156.99403503374128,157.0380527044981,157.08206722614705,157.12578602127542,157.16967250541938,157.2135596516323,157.2575303252222,157.30160328592888,157.34573962218315,157.38953514011973,157.4333483968519,157.4772634517642,157.52074779442137,157.56438926249757,157.6078754250998,157.65117870552172,157.69439240219958,157.73745212226754,157.7809290163823,157.8245460137564,157.8680020264385,157.9117930184434,157.95574712161738,157.99914549829123,158.04302738389856,158.0865563518439,158.12976398353499,158.17383789176552,158.21781394437903,158.26200737305226,158.30645961265827,158.3506092516791,158.3945902258679,158.4381977083499,158.48159821319086,158.5255353116163,158.5700906856605,158.6150682716734,158.65949920046887,158.7044465960671,158.7492754209875,158.79537520342228,158.84100374061427,158.8866344758485,158.9325762525259,158.9777990629873,159.02331444961737,159.0693283630594,159.1152418747729,159.16151296156886,159.2077951296319,159.25395148250936,159.30026500246004,159.34657316125868,159.39264728758508,159.43845624660162,159.48393791024773,159.52902314068615,159.57407077240987,159.6192632110765,159.66432468704443,159.70955539977422,159.75468341010446,159.79990946040425,159.8446249245053,159.8896621994959,159.9348106704083,159.97944159735061,160.02409240179986,160.06874689323377,160.11359857228672,160.15823228285672,160.2026235430817,160.24692389175834,160.29112254316442,160.33486572975062,160.37821609711045,160.4214558398603,160.4641722272031,160.50659153624883,160.54868892326976,160.59088202959083,160.63284310705194,160.67512917048953,160.71757785024556,160.75961234497436,160.8013814163105,160.84333672605317,160.88545175794206,160.92760233016952,160.97018529638535,161.01205753514932,161.05442047480756,161.0966163204148,161.13821897316438,161.17971363761444,161.22106119684395,161.26250869718524,161.303642697741,161.34447242363603,161.3845885976507,161.4246398240016,161.4640258787431,161.50356125408416,161.5429056879666,161.58286897985772,161.6235345438531,161.66486846581302,161.70628223733547,161.7474953450087,161.78859545379964,161.8290776644908,161.86921536416094,161.9096428092821,161.94990971955576,161.99025981501882,162.03058619205785,162.07068488901496,162.11015968769289,162.14944462515768,162.1884825362281,162.2275994362135,162.26637115818812,162.30517974443,162.34359230753716,162.38194589464683,162.4208283030789,162.45976477455724,162.49819597773967,162.5364776743163,162.57506103464902,162.61355453947135,162.6524101568848,162.69086863893108,162.7292675734666,162.7677450237602,162.80630235022363,162.84499763394115,162.88392118397996,162.92279493647084,162.96165736007242,163.0004442687291,163.03830046652865,163.07573380221402,163.11269989179254,163.14981252588268,163.18667159463484,163.22260728516085,163.25876489901157,163.2949676812991,163.33088801836675,163.3670474830742,163.40327577203834,163.43939389187562,163.47593648977136,163.5125502927549,163.54896097137407,163.58560892857167,163.62227252512457,163.65878432448153,163.69518856207878,163.73151433822068,163.76754547919563,163.8035995263267,163.83955988942535,163.8759311411941,163.9121740639407,163.94850414570692,163.98561485280243,164.02237985921283,164.05883777960298,164.09572782373243,164.1323097327322,164.16921725571592,164.2055564403222,164.24195147212276,164.278657546874,164.31504050310605,164.35114170738325,164.3872889018021,164.42328351332662,164.45987262331892,164.4963132057851,164.532672007997,164.56922592450292,164.60538360162172,164.64186598855485,164.67842167102071,164.71615332340707,164.75324086750834,164.78949364150367,164.82563998818523,164.86161113382332,164.89810442072348,164.93445236315847,164.9708050450754,165.00714438302384,165.04413149295942,165.08099938037185,165.11798143873466,165.15460526065817,165.19098659139127,165.22733498492698,165.26336733953121,165.29952830824186,165.3357613988128,165.37200544550115,165.40797266016443,165.44375181401983,165.47989831380391,165.51580066047336,165.55180876960867,165.58851982863007,165.62472464470102,165.6607380331816,165.6969777803156,165.7330884271164,165.76958002849778,165.80625081299695,165.84266748819937,165.87880342111112,165.91514055251264,165.9512881365572,165.98755698782952,166.0236456528196,166.0600526313042,166.09667209751387,166.1327868315102,166.16885387039065,166.20476421078138,166.24071610970714,166.27647743648095,166.3122048241421,166.3482265207258,166.38402852617492,166.41924343150458,166.4540284035411,166.4885562074428,166.52258230076723,166.55622015073868,166.58983167793258,166.62400004859,166.657837669135,166.69139493559123,166.72464482069336,166.75793368168115,166.7910892444629,166.82393631627792,166.85651971252355,166.88900435286314,166.92147861556987,166.9534215563931,166.98603715823356,167.01888167860898,167.05085860482404,167.0820640932725,167.11267824448578,167.14380122758894,167.1754084297154,167.2070089957324,167.23824011411853,167.26943885276023,167.30042928411103,167.33177210032363,167.36265092136955,167.3932395674724,167.42389653897317,167.45472488320365,167.48613403613354,167.51799648287806,167.54884951199892,167.58065271155783,167.61094140492924,167.64085900337295,167.6705888272786,167.7002163808338,167.73074678925286,167.76125807176277,167.79206447814613,167.82265187010535,167.85374193194548,167.88486915798467,167.9156801822187,167.94610309922837,167.97568251493658,168.00517478401252,168.03462539909606,168.06460900501088,168.0956670079695,168.12720133356106,168.15861356249343,168.1901309017694,168.22192304586542,168.25395493642054,168.28567589073236,168.31728351413176,168.34838746194782,168.37918169387012,168.40999102518344,168.44095178436874,168.47147682535297,168.50216485682677,168.53294805029418,168.56387830547328,168.5945577836519,168.6255604524572,168.65662906118905,168.68821905326058,168.71967805972054,168.75138119657186,168.78319518089938,168.81461640711132,168.84591501694922,168.87699894547995,168.90774781605523,168.93890806024683,168.96958469832907,168.99930417114092,169.02879402982035,169.05822158937326,169.0875090742311,169.11663024064637,169.1457203186501,169.17504098473637,169.20419955392435,169.2328048609461,169.2612026451202,169.29020935776634,169.31966945195336,169.34867305790976,169.37811003987235,169.40637286318997,169.4343772990137,169.4622245528326,169.48990857713625,169.51806627439055,169.54657699273776,169.57534362839124,169.60009582136172,169.62342777916683,169.64745820615326,169.67166932839655,169.69568998147724,169.71816795434188,169.73969412026327,169.76222073276995,169.7835224662881,169.80494118569595,169.82652415461234,169.84896373678157,169.87214216317398,169.89562475369712,169.9190559244248,169.94144270275183,169.9635439759527,169.98600047560012,170.00784755050017,170.02987475692544,170.05278491996341,170.07569968970301,170.0986416235096,170.1214196147248,170.1451751541481,170.16808854281498,170.1908613071355,170.21314208871036,170.23522240379407,170.25737930214927,170.27940781368352,170.30274013851204,170.32565671405064,170.34879699885187,170.37148440211695,170.39364711705548,170.41517690020692,170.43620330226122,170.45712991514438,170.47780004668084,170.49948669488003,170.51923790926048,170.53956425228125,170.5587532198906,170.57823709372133,170.59846738185524,170.61840173570317,170.6374716463274,170.65796262233334,170.67855539722677,170.6992742613129,170.7200481441546,170.74033371710357,170.76134779544236,170.78198586056033,170.80235716457628,170.82209853289032,170.84274160932546,170.86501646055194,170.8886098770804,170.91161255057523,170.9333283697879,170.95586302690072,170.97858594359468,171.0019068347492,171.02545861194903,171.0484727362268,171.07147690973807,171.09513847496737,171.11897298850272,171.14254197335458,171.16560067899354,171.18818937533206,171.21103568469243,171.2336368174092,171.2556575827839,171.27751956060956,171.3002075242789,171.32371679804146,171.34716991795813,171.3705468401431,171.3939915300275,171.41701798645363,171.44006856919395,171.46288729407115,171.4860728554513,171.50849943323465,171.531408065287,171.5538975761133,171.57593014225267,171.5976897521009,171.6193710946991,171.64104925661513,171.66287254861027,171.68502588125511,171.70770865228496,171.7309049042351,171.75433500042072,171.77711088593696,171.80022535758735,171.8233580178944,171.84559590001982,171.86777929179243,171.8893911505479,171.9108193304055,171.93230149927967,171.95393524414294,171.9747658668398,171.99631841102928,172.01684622380117,172.03711505307683,172.05709367881036,172.07732783369056,172.0972732799146,172.1172335699148,172.13711034032121,172.1566983070761,172.17638010602923,172.19597033811078,172.21466932061549,172.23309913923867,172.2505343568896,172.26881749781978,172.28694557340032,172.30473345012206,172.32258682707197,172.3398729360938,172.357166093479,172.37299669989625,172.3884397807301,172.4043116141761,172.42022333659088,172.4363032915635,172.45254242113015,172.4685998682785,172.48468814439047,172.50058443461512,172.51591941382003,172.53060694701753,172.5446464886095,172.55837688995052,172.57290302978708,172.58860788833226,172.6055731215074,172.62294815235373,172.64004980946584,172.65704812342528,172.67315120061448,172.68905379708985,172.7059345302855,172.7231514924806,172.7392702251782,172.7552138875135,172.77122868228298,172.78887576551142,172.80629774223735,172.82323523836476,172.8396484745258,172.85613744461034,172.8721941807662,172.887580048186,172.90400834437605,172.92009936408158,172.93607065106016,172.95169167044378,172.96675893422662,172.98313334700288,172.9993516310974,173.0158119406933,173.03211222071332,173.04778485008592,173.06311143938137,173.0784192340634,173.09378213872378,173.10938122245625,173.12437612749954,173.13961042963774,173.15443844434458,173.16919510739854,173.18378251242075,173.19893618652713,173.2138877174134,173.2286864931898,173.24324458648653,173.25720537625693,173.27233891700052,173.28765934570174,173.30302387499205,173.31816581255362,173.33394802782914,173.34911586905082,173.36444882825435,173.37950248538073,173.39457350668636,173.40942674131657,173.42409782586128,173.4385218326065,173.45442123001158,173.47005894056701,173.48512352327043,173.50011877865654,173.51485132955895,173.5301704538747,173.54554507323292,173.5606288292861,173.57567559666722,173.59161081438924,173.60793117166122,173.6248936088209,173.642208272684,173.65828869593952,173.67496556736796,173.69183558359055,173.70853048604658,173.72466363289277,173.74123717214434,173.75743467336906,173.77349242917398,173.78971816714375,173.80603862253201,173.82217642150636,173.83792884217564,173.85322851098954,173.8685027533379,173.8833991615902,173.89828265270035,173.91360840840207,173.92903103106119,173.94493141431394,173.96103774309904,173.97710120105057,173.9930668934785,174.00928830835028,174.02610977411496,174.0428561661356,174.05926611994255,174.07534677700187,174.09120947906786,174.1077723128501,174.12494443164542,174.14328713963823,174.1611251858867,174.17921197537908,174.19713988190142,174.21485236797662,174.2321818690839,174.24980471048184,174.2672485962944,174.28480999351177,174.30251695111338,174.31949147666228,174.33618826032398,174.35233366702232,174.36843731317094,174.38556970911623,174.40255391426035,174.4189813855969,174.43571679548586,174.4527139031593,174.46951308898133,174.4862436711328,174.5030379406371,174.51906799689777,174.53497054054424,174.5503442357185,174.56591039959721,174.58183911420747,174.59764770730226,174.61220850708878,174.62661006267626,174.64027903356282,174.65411618388453,174.66780240344133,174.68099244287578,174.69408125048994,174.70708211132524,174.72042904913042,174.73395802301638,174.7472698041379,174.76087568014327,174.774252290013,174.78680909127434,174.80022826187087,174.81362502248749,174.8274983266624,174.8410285984678,174.85471909663602,174.86809205905138,174.88123559002042,174.89388676970657,174.90680728368943,174.91996476088252,174.93361721627798,174.94575555246638,174.9572731938074,174.96928658081606,174.981454021427,174.9938326582892,175.00654378439958,175.0189635946881,175.03168102002473,175.04394911659801,175.05700214051967,175.06943562537526,175.08169753231914,175.09451807932783,175.1069216566184,175.11948438048557,175.1316705814943,175.14340575534789,175.15446616338568,175.16621292325726,175.17721228211622,175.18952701230228,175.20326458605132,175.21721939015015,175.23057388517373,175.24372088624887,175.25592804384496,175.26723020242844,175.27992052112313,175.29213472979882,175.30396676010741,175.31581636997407,175.32826259368812,175.34083969298172,175.35413071580842,175.3668052118269,175.37944413901732,175.39189550570745,175.4047621338118,175.4177671905759,175.43007762181423,175.44218940914425,175.4538404934542,175.46545147560482,175.47798256574288,175.49018239036604,175.50240679659873,175.5145319181297,175.52680084638996,175.53890265453447,175.5511158232962,175.56400403106136,175.57659523002758,175.5893784009054,175.60202322875057,175.61586848015577,175.62915669936774,175.6423991335073,175.65552210128317,175.66862868118187,175.68121046769193,175.69362503006732,175.70625516026894,175.719144181714,175.7312364239242,175.74368853029864,175.75603165826215,175.76805885521844,175.78004468644212,175.7919006650459,175.80357451970622,175.8151123094649,175.8268041547699,175.8384777061283,175.8496564468196,175.8602174130151,175.8703272401899,175.88048240936132,175.89072720384593,175.90114978074553,175.91115934276422,175.92129138606606,175.93132670693876,175.94103992253713,175.9508137673838,175.96071578388228,175.9707459188262,175.9804764696769,175.9899931658797,175.9994572829064,176.0084120139013,176.01725262620403,176.0269407443493,176.03599955670734,176.04552173045067,176.05488598897045,176.06500482471392,176.0755294401347,176.08746435689272,176.09937171446836,176.1112376490123,176.12404873235937,176.13725374964815,176.15064472174345,176.16369925472281,176.17720358907582,176.1904149821853,176.20327335820366,176.21542677747811,176.22732596385777,176.23950312246598,176.25194250241975,176.26416322269597,176.27650205814234,176.2890732950168,176.30159434853294,176.3141653888115,176.32678027737256,176.33923324811803,176.35150529885595,176.36402835079434,176.37646518652627,176.38879006511524,176.40108435166894,176.41347073134784,176.4262060577007,176.43914702239,176.45233571576046,176.4654503680149,176.4788602242097,176.49215262557027,176.50629584790386,176.51991050542256,176.53333369158645,176.546980855705,176.56145995262386,176.57638003074453,176.59098539822116,176.60540013484933,176.62000635996674,176.63424154550648,176.6482560598456,176.66289655691799,176.67690396870967,176.6904855271905,176.70381855885853,176.7165784784147,176.72916022915524,176.7426821339718,176.7558810698124,176.76869540325197,176.7809173034384,176.79299375025403,176.80579318592663,176.81885904323053,176.83196409498214,176.84541864877974,176.85847494294103,176.87174682748855,176.88523049729338,176.89876713692547,176.91244975475638,176.9269944393027,176.94184031061468,176.956455972198,176.97109640562803,176.98516105127283,176.99946512907945,177.0138923576451,177.02901613998074,177.0437370057184,177.05806181711614,177.07254191726224,177.0875794362505,177.1028221589263,177.11814726298053,177.13355354174928,177.14917125070724,177.16516349126232,177.1810215694195,177.19698719124062,177.21307251592953,177.22885509903927,177.24504937432266,177.26161828940485,177.27802825079607,177.2940511632446,177.31000865371698,177.3260380075667,177.3422354428094,177.358636777009,177.3752474817561,177.39187342482637,177.40858187690992,177.42507483396275,177.4413069978682,177.45723253437882,177.47285357955252,177.4885266675651,177.50407247902103,177.51951415704434,177.53469674210555,177.54938619978975,177.5639429823109,177.57932478678413,177.59416893106118,177.60968946999492,177.62518112065027,177.6408439608149,177.65663144496375,177.67231218339975,177.6878034872543,177.7032369248127,177.71867175594707,177.73430377613113,177.7501431265655,177.76587233439477,177.78198023486493,177.79887872390327,177.815468869906,177.83191175913817,177.84802916473564,177.86458800244827,177.88071662912944,177.89699967963588,177.9136768769813,177.9301322842516,177.94641878700122,177.96265182693924,177.979154998563,177.99529181655817,178.01240209772004,178.02979254069305,178.04709609764132,178.0647175330373,178.0819469077278,178.09910172820219,178.11628917314374,178.13355030675257,178.15081541928794,178.16769565270624,178.18502992644744,178.20233858005122,178.2195020907975,178.23639097399382,178.2527533466723,178.2690599670541,178.28560366468173,178.30229323027788,178.31904568662685,178.3362532374249,178.35374215107868,178.37108457337445,178.38817621401176,178.40519990080293,178.42174632041815,178.4379159088794,178.4542782626886,178.4704697739121,178.48585014498303,178.5019355968834,178.51832537795872,178.53436740937013,178.55030123471715,178.56606982707626,178.58167249138205,178.59717877231105,178.61288436326413,178.6283809420852,178.64400279416213,178.6600709518998,178.67571528827193,178.69059743862226,178.70522081859417,178.72035109568242,178.73552471534094,178.75032752989,178.7652135769108,178.77992386997994,178.7946836012452,178.80959853731747,178.82429052784437,178.83925506780497,178.85450617503648,178.86983087742146,178.8846181232866,178.89914366629273,178.91262799696096,178.92626338540822,178.9397149435781,178.95305292372313,178.96650560162425,178.97964670125202,178.9930505452262,179.00671029423302,179.02040774651823,179.03384465974113,179.0485122035202,179.06388983691795,179.07938265134862,179.09481635920292,179.11069684088352,179.12678690042867,179.14323050341227,179.1607733036849,179.17861122870954,179.19582809070744,179.21294416120645,179.22985087545294,179.24694452313588,179.26402092143144,179.2808310326659,179.2976426983123,179.31436065504568,179.33070443450788,179.34667292110225,179.36317911788774,179.37973786840848,179.39617749426588,179.41246715961324,179.42854029023965,179.44524788688705,179.46213018170556,179.47868313681556,179.4953453923663,179.51191165687396,179.527733835243,179.5429068594408,179.55879497408205,179.5750112869705,179.5909091549447,179.60775484158603,179.62463430376192,179.64113404989257,179.65789479195337,179.67466229570346,179.69108857684841,179.7075059385752,179.7237550517675,179.73985714324226,179.7558828618021,179.77245934942857,179.78946820056353,179.80669897335883,179.8240293065337,179.8412152164983,179.85799258848056,179.8748363428258,179.89136363191574,179.90749242694437,179.92416619706182,179.94056134409948,179.9570021500831,179.97357611923871,179.98984970568836,180.00594274777905,180.0219324425616,180.03802820940473,180.05416075857465,180.07034877620026,180.08690897223732,180.10368218117037,180.12021392344195,180.13639584691828,180.1523895335322,180.16855058798046,180.18465988145,180.20087888002763,180.21744638922155,180.23409320579503,180.25106527609023,180.26811032384103,180.285195173823,180.3020380711805,180.31864547873556,180.3352922281365,180.3521246555947,180.36946143286605,180.38648349894356,180.40386221593235,180.4219815253764,180.44045559574352,180.45873268576543,180.47713900839608,180.49519698926906,180.51301314164812,180.5306229552707,180.54874931821996,180.56716624585806,180.58598880828958,180.60492388800867,180.6237965886421,180.6421707200061,180.66112776354475,180.68018246393876,180.69912497833047,180.71795217172075,180.7365258809241,180.7549223258202,180.77348102783617,180.79187587867636,180.81041571433798,180.82885276815068,180.84746130117492,180.86623594217144,180.8851268106946,180.90305370494934,180.92070299289207,180.93819092609374,180.95544868832167,180.9723758418022,180.9894089839263,181.00632632418365,181.02378950613092,181.04126251590878,181.05877502795738,181.0761639657294,181.09342815580385,181.11094567975852,181.1284899890452,181.14583484554714,181.1630249109321,181.18006741083536,181.19682698617453,181.21359653966465,181.23025193242756,181.24682702774862,181.26368694581197,181.2811000702859,181.2990274264921,181.31681809562724,181.33447745392277,181.35252206133737,181.3705096893027,181.3884634009073,181.4065475151674,181.42433913199693,181.44203164728697,181.46030987072663,181.4793430182608,181.49801171032504,181.5167236222169,181.53500824221283,181.55359315583064,181.5729116985667,181.59226125347595,181.61183778276063,181.63067087042145,181.65003037627503,181.66918788416478,181.6875747007225,181.7053240852938,181.7234057428377,181.74134233074074,181.75952053737092,181.77778604774812,181.79559848006738,181.81339070114427,181.83138202409646,181.84986463058522,181.8685134692787,181.88766527681946,181.90669948638424,181.92562879660272,181.9447550564355,181.96403305990953,181.98317589903309,182.00227819161955,182.02153550968433,182.04110845844298,182.06076862723057,182.08046689288767,182.10007064355523,182.11950343039643,182.1385468671915,182.1569062315748,182.17564050647252,182.19430757853206,182.21295617401756,182.2316663563397,182.25014334911248,182.2688001798515,182.28723368634473,182.30543015782314,182.3229353841325,182.34019332530806,182.35714503092458,182.37415477524246,182.3909074415642,182.40731591624353,182.4241431982291,182.44127766689599,182.45850179133777,182.47570096844993,182.49286614247194,182.5093254235444,182.52590738284198,182.54234116658154,182.558539008568,182.57396837203578,182.58888565986854,182.60415284660667,182.61936366166356,182.63462366711246,182.64983966264754,182.66509259851955,182.68158248153668,182.697197308853,182.71225765660256,182.72789565497897,182.74344651929732,182.75882154115243,182.77404055673924,182.7892714647087,182.8045001511773,182.81969298481727,182.83497078495202,182.8497703829671,182.86445522097893,182.8786895215535,182.8932070399369,182.9080248099126,182.92236993824918,182.93635676361555,182.9507074358953,182.96562590600843,182.98096379756134,182.99589999074215,183.01082513744586,183.02527974059467,183.03949944465512,183.05353544215086,183.0678429296404,183.08191361456375,183.09590469266823,183.10950118931487,183.1229340908776,183.13559852617527,183.14865305660442,183.1621753707459,183.1751961631553,183.18847836966597,183.20152591735587,183.2143674827321,183.2275771099421,183.2408679258815,183.25439586493667,183.26761093514324,183.28054551839796,183.2932001901745,183.30586293148008,183.31881151190737,183.33193805072187,183.34518902877335,183.35873225480282,183.37246587023674,183.38618701786254,183.3998095055067,183.41350488711396,183.426999561485,183.44073040116746,183.4544633500418,183.46748674253104,183.4804595938831,183.49374339481346,183.50697277251948,183.51998396881027,183.53305158685907,183.5461706779506,183.55971570329712,183.57300750084323,183.58537912996508,183.59817326593475,183.6109514099644,183.62393764070657,183.63647722725636,183.6494104898684,183.6623150542573,183.67541239690127,183.68850948014824,183.7019494907363,183.71519162445566,183.72833443271702,183.74132480627122,183.7544332523812,183.76750367245768,183.77978249029093,183.7928815874684,183.8060773054367,183.81953672335567,183.83346200889446,183.84677904650744,183.86072575645176,183.87415360591694,183.88726220924036,183.90027382309108,183.91334409061892,183.92624847650768,183.93927521627393,183.9521078291691,183.96507555102016,183.97818222047863,183.99103368268516,184.0039719526212,184.0179184112576,184.03210088295418,184.04633347299023,184.06009270876802,184.07406559678748,184.08800019749742,184.1019301672004,184.11558015691116,184.12950137606276,184.14312895909006,184.15649417924305,184.1694681916788,184.18226950461758,184.19541737619875,184.20839115565832,184.22116045043367,184.23347796575763,184.24620697996215,184.25913175620735,184.27124923980136,184.2838429367912,184.29645843080925,184.30912060988067,184.32183945510133,184.3343176541739,184.34675618409074,184.35945238779004,184.37227814475864,184.3851018646901,184.39811433474188,184.41150697279136,184.42465049677048,184.43777858150406,184.45158892019936,184.46533163133972,184.47905910392,184.49315916288015,184.5070489301279,184.52154207887816,184.53555441573826,184.54911066644036,184.5631804661416,184.57699893531753,184.5906434594026,184.60402039470864,184.61813650622844,184.63222518162638,184.6465938323563,184.66170664027504,184.6770008005542,184.69221619039945,184.70765751144518,184.72314998159072,184.73851600892158,184.75328434651328,184.76796080576605,184.7828610378392,184.7975023098079,184.81217904206642,184.82693227955042,184.84203333053574,184.85677959437817,184.87221588636112,184.88762024456082,184.90339124538878,184.91943814412662,184.93516342351631,184.95105232697188,184.96696675518615,184.98292008915632,184.99884652479705,185.01481923022857,185.03103832870147,185.04725731731378,185.0637008213116,185.08021471237953,185.09656907019234,185.1129850533962,185.1291849456993,185.14519142975223,185.16115045273727,185.17705868719713,185.19258308558346,185.20779861614938,185.2231678966873,185.23832598373065,185.25343439341304,185.2681965619795,185.2833901075537,185.29826859850982,185.31307975852906,185.32801143726647,185.34351376164068,185.35910664881976,185.37493511269167,185.390560337456,185.40564736476972,185.42044587621422,185.43522435488558,185.4498393472495,185.46477634802432,185.48015787531313,185.49568982331675,185.51072191888125,185.52568132366287,185.5406038465817,185.55562433295745,185.57058549661724,185.585349851327,185.599579728153,185.61409785751493,185.6286608810933,185.6430152969824,185.65729893082698,185.67206884549978,185.6868374998594,185.70166645849167,185.7163671805465,185.73214229167843,185.74787281879253,185.76372592367898,185.7795823969618,185.7948610655094,185.8104817344365,185.82603788851247,185.84214801009784,185.85844450122022,185.87448009296986,185.89038344054825,185.9066799846105,185.9236537627503,185.94014606951987,185.95665223606193,185.97271908017683,185.9887396596905,186.00423170718477,186.02014951039837,186.03593577924585,186.05199184028606,186.06694485859043,186.0815706509875,186.0967448719366,186.1114844002741,186.1268056494664,186.14154139521088,186.15637487723416,186.17154741281502,186.18606756429108,186.2003989452669,186.2149295543095,186.22874659216177,186.24326702705366,186.2576600447037,186.27270989341287,186.2879266174741,186.30315782689377,186.31778170500365,186.3327979337637,186.34798876445984,186.36314688236962,186.37752878308675,186.3924673263955,186.40720959650116,186.4220573734201,186.43686108730708,186.45180710687237,186.4661236299262,186.4789620505935,186.49271647198293,186.50686392339048,186.520735281807,186.53431294005077,186.5474294436808,186.56102751620801,186.57413889663894,186.5875993088075,186.60094460504388,186.61435377904763,186.62753525615062,186.64126018854222,186.65482345274268,186.66867464003553,186.68187195242172,186.6950814348911,186.70823545577605,186.72042272078397,186.7328122120798,186.74483781891468,186.7566836477281,186.76868558348997,186.78102915191266,186.7933852465003,186.80565036375447,186.81792472290726,186.8298373086709,186.84166277316854,186.8537013029354,186.86576538902227,186.87749120547687,186.88917288812172,186.90100841455478,186.9127744612315,186.92418568421635,186.9348870514632,186.94602427982682,186.9570422608249,186.96816505976585,186.97931876762323,186.99101139546747,187.0028475851659,187.01482615787427,187.02717501452935,187.03933788025734,187.0511681739481,187.06289624945111,187.07448538186964,187.08583954989354,187.09790725822768,187.110253365041,187.12300717336439,187.13659475463737,187.15045683834796,187.1639870153158,187.17739409866408,187.19129320325737,187.20556116049374,187.21941357803007,187.23311024003306,187.24659103631802,187.25993739341357,187.27295460618734,187.28565459172933,187.29856083847153,187.31122245273673,187.32372196883352,187.33525792338787,187.349569700561,187.3642067345245,187.37868592102768,187.39274973501324,187.40661815417934,187.41981255020255,187.4327798173017,187.44514067895216,187.45806380955582,187.47109488843398,187.48432190873245,187.49734379678648,187.5104988815674,187.52381739040175,187.5366387392378,187.54924171860785,187.5627680350044,187.5753024355272,187.58766107667816,187.59989716200016,187.61224003453572,187.6245820093709,187.6371804679593,187.65004492709068,187.6628032228591,187.67564969168234,187.68838348832287,187.7010806244034,187.71333870452327,187.72616900377125,187.73903515363327,187.7522132101567,187.76552130776327,187.77924700329004,187.79261567843332,187.80609089759946,187.81919519762414,187.83253038716612,187.84579700799713,187.85957453194624,187.87304308639978,187.8868249727011,187.9007452265314,187.9152281069746,187.92949429383134,187.94399868898927,187.95938974478213,187.97515950802972,187.9901245648971,188.0043512546472,188.01863325581962,188.03301099169857,188.04736453765963,188.06147824404798,188.07550198765148,188.0894855846691,188.10329981008272,188.11715398988872,188.1313545559815,188.14522087893874,188.15880616025242,188.1727060667572,188.18726211170633,188.2023453492775,188.21643243530616,188.2298667518271,188.24307965784374,188.25642664337283,188.2699580553508,188.28328762449655,188.2970563117824,188.3094389891121,188.3209891911638,188.33294357658906,188.3449949466003,188.35733057140897,188.36910920245555,188.37998989825155,188.3909141908607,188.40212974411497,188.41373330197894,188.4256447145508,188.43727615865737,188.44866906890456,188.4598670266032,188.47175598154718,188.48313226310256,188.49429617956866,188.50549317377045,188.51597307801057,188.5269712576628,188.53773272652597,188.54844013951697,188.55974180925568,188.5711369073597,188.5818886674706,188.59214075806722,188.60341362338386,188.61703125418808,188.630121044931,188.64400233718789,188.65798244647885,188.67180067184108,188.68577196690057,188.6994223813099,188.71295677102353,188.7266916606759,188.7406664313321,188.75459509300708,188.7675899507094,188.78128544325864,188.7949746235081,188.807842403432,188.82145550687983,188.83473243096705,188.8481119254784,188.86139343327795,188.87500990720764,188.88889119803298,188.90252372053055,188.91557739284417,188.9289391245984,188.942356288645,188.95588920461796,188.96940618927238,188.9841221240904,188.99895613402805,189.01361734116017,189.02942698472089,189.04498509919176,189.06046845690707,189.07644867537692,189.09283747217887,189.10919771619228,189.1260987815267,189.14279771186284,189.159418882522,189.17537904173423,189.19070248335447,189.20591946320565,189.2204796127453,189.2352278915032,189.25036217953493,189.26571787341982,189.28092424389524,189.2960490650612,189.31136853993485,189.32712077323686,189.34369318595873,189.35996857622195,189.37655083880327,189.39448154327692,189.41210289456922,189.4293007805436,189.44606429783562,189.4630583790149,189.48005226147689,189.49691113337485,189.51342841696805,189.52967770020587,189.54613234875524,189.56242837250102,189.57907097524821,189.59544124637432,189.6119773506107,189.62869069892622,189.64538006924704,189.66242820056323,189.6788001675841,189.69504592291923,189.71072764972723,189.7266609883145,189.74261803417357,189.7581703176611,189.77340084815478,189.788800000224,189.80303517797347,189.8179268728327,189.83252123493094,189.84740780586526,189.86222260975956,189.87749820010504,189.89266982515346,189.90731544960363,189.92132602124548,189.93527659304982,189.94906890016046,189.9627204293538,189.97593499171217,189.98876925859622,190.00251461621338,190.01586484549352,190.02889940610748,190.04244867852958,190.05534263869777,190.06775316624135,190.08092688489796,190.09382335405735,190.10715942622028,190.11924429041483,190.13111338896033,190.14299092360216,190.1548652357451,190.1667664278557,190.17915960520804,190.19131493027453,190.2031281141326,190.21491362888446,190.22686445893123,190.23883935171125,190.25145017392333,190.2636202727099,190.27564603487554,190.28715878576804,190.29863706791002,190.31020255194835,190.32218116569948,190.33392851321514,190.34535699978824,190.35626342799424,190.366669299372,190.37660271167078,190.38718960982715,190.39804527317756,190.40962548572952,190.42139544399106,190.43423200897723,190.44772357030797,190.46089468006994,190.47402011190297,190.48777827940376,190.50116289352536,190.5145001032124,190.5276954639794,190.54039709714925,190.55296610707046,190.56598395211222,190.57869479234614,190.59131416218133,190.60419496275608,190.61740660039322,190.63030309109217,190.64322079816975,190.65622865840305,190.66910096349966,190.6817716151245,190.69421963850345,190.70665062439457,190.7197167356262,190.73291995257932,190.7459539754209,190.75940963111043,190.77306181731728,190.7871778620929,190.79914271855705,190.8101865801873,190.82114105753044,190.83259409330822,190.8433152835887,190.8542993406545,190.86530459758433,190.87670938556403,190.8882794794954,190.8988993829098,190.91017956205724,190.92135664897978,190.93243308817728,190.94427804199222,190.95684863504448,190.9691930516974,190.98165876496932,190.99490967354086,191.00891822374706,191.02308751766668,191.03720365850586,191.05132227262038,191.0647331619757,191.0782263125693,191.0920724203852,191.10629423801674,191.1207192783395,191.1356379086037,191.15070377989832,191.16564818740517,191.1810778425297,191.19719257402176,191.21480045136013,191.23210964855116,191.2494173061432,191.26725748297213,191.2852903000403,191.30364432744682,191.3223134751115,191.34211098744436,191.36148058112758,191.38123662006637,191.40089752745462,191.42117004847387,191.44224449372632,191.4630239679609,191.48403067099207,191.5041438320868,191.5232856365983,191.542634536484,191.56208556115052,191.58120713997232,191.5999983456777,191.6183703171664,191.6360178335426,191.65316526422976,191.67034087225602,191.68817920410856,191.7063584748239,191.72423986410922,191.74161319354425,191.75865180763867,191.77567758577607,191.79242216367675,191.80880642509146,191.82566839703486,191.8419399968334,191.85735817510795,191.873071928223,191.88928669526194,191.9056965781583,191.92269294826747,191.93946205926022,191.95595062594293,191.97211820009215,191.98816693507888,192.00472613043075,192.0218757271614,192.0394557742702,192.05707729480582,192.07439657260147,192.09217211955547,192.11010731084207,192.12823452467183,192.14633717313518,192.1645677965971,192.18279140043524,192.20074786638997,192.218700073714,192.237537442109,192.25644586842282,192.2757374519042,192.29496964570353,192.3144468871833,192.334295621793,192.35411031219064,192.3740103138707,192.3939941689232,192.4142567678573,192.4338166368434,192.45287329404346,192.47243572589377,192.4920189005752,192.5108307953742,192.53025052217708,192.54966275772495,192.56839510103964,192.58700535271964,192.60569993148783,192.62397051242988,192.64216519661113,192.66034358537036,192.6788081393497,192.69724175520605,192.71568539306645,192.73455707334142,192.75319069769012,192.77176538178628,192.7903343301441,192.8092820783795,192.82820589695257,192.8469600266044,192.86573804224372,192.88462890416213,192.90348738232933,192.92266916666813,192.94229195335174,192.9621099289443,192.98098657432,192.9990346800505,193.0180885694972,193.0368903182807,193.05498610945506,193.07377719079977,193.0929721785442,193.11246864148598,193.13196963647806,193.1518092352144,193.1718714019653,193.19210794270293,193.2116690278899,193.23108422440237,193.25101443264066,193.27104238595348,193.2913762631224,193.31168174610502,193.33231997483654,193.35300087312226,193.37445441072032,193.39611521702045,193.4174174618165,193.43882099636357,193.46053136074624,193.48183358187816,193.50334968557127,193.5247503221426,193.54624934639924,193.56798309173882,193.58976876856832,193.61180416480238,193.6337060645874,193.65483955944455,193.6757028979382,193.6967349517654,193.7181638113425,193.7395219900718,193.76088524248007,193.78240767738407,193.8039075083734,193.82514697794068,193.84625774443612,193.86720585380317,193.88776950201918,193.9085809824419,193.92993954295798,193.95127105145184,193.97259901022971,193.9933978342042,194.01433753600304,194.03593488261777,194.05742523726622,194.07929484247597,194.10120185862888,194.1223928409754,194.1424227929765,194.16193498653502,194.18115811646476,194.19929792931907,194.21787700883033,194.23598232970107,194.25481423997098,194.2730667180358,194.29066068085922,194.3075685438762,194.3237964592263,194.33982737756378,194.35593056082143,194.37176457580608,194.38781684779042,194.4041346605727,194.42121709071398,194.43851851031286,194.45519902882734,194.47166462833684,194.48821564289028,194.5053409893835,194.52215666141456,194.5388953997981,194.55479900049522,194.5706648760888,194.58723627316613,194.60351994764005,194.61966504446718,194.6353029465672,194.6502023995463,194.6648597565736,194.680007158232,194.69508615295854,194.7099324811952,194.7252591820261,194.7410585439502,194.75674923806764,194.7724154337202,194.78863511460713,194.80434656456328,194.81993261016123,194.83528524240955,194.85130851500162,194.86753228888938,194.8839174510549,194.90034442058914,194.917413521679,194.9343812439165,194.95089292344983,194.96771250231086,194.98466881066543,195.00214367361605,195.01996003453314,195.0380343511024,195.05601252891847,195.07394065938115,195.0917252349327,195.10990533830955,195.12831196454408,195.14652464025585,195.16479527960655,195.1830729905605,195.20090741898184,195.2183749938722,195.2350732552104,195.25201476748953,195.26846158813532,195.2848484021124,195.30133781361383,195.31791754566802,195.33416240842962,195.35058802052936,195.36720398869693,195.38334891043996,195.40007673240598,195.4167692008259,195.43312057179264,195.44886667645278,195.46420877108358,195.4793920244074,195.49435271661514,195.50946786752775,195.5240470792951,195.53890043885622,195.55434121602502,195.57020014134469,195.58585256720835,195.601823247036,195.61812686495978,195.63482558963642,195.65217215766097,195.66907965306655,195.68592076192817,195.7023030424616,195.71852663694608,195.73505942287466,195.75152413816068,195.76858109763816,195.78565910327234,195.8035622815314,195.82157406983788,195.83956129380658,195.85756079876046,195.87577736246203,195.89379171941982,195.9117514913596,195.92973767955937,195.94815970517448,195.96637118291528,195.98492542469194,196.00337938164103,196.02249203889733,196.04166091581192,196.06008673684664,196.07837594619923,196.09660562973932,196.11489664814417,196.13343489489762,196.15275164269042,196.17250689554658,196.19243840299077,196.21200055332702,196.23122297566624,196.25085791861147,196.27096931297547,196.29122914354048,196.31141770197246,196.33159997060466,196.35147053824494,196.37152050283566,196.3917544037049,196.41219621570872,196.4330913627191,196.4539739544689,196.47439404235593,196.4947304475363,196.51483854072467,196.53481755663233,196.5547054621902,196.57475339890152,196.59469650445862,196.6148207279839,196.63510337041862,196.65529042132584,196.6750500116168,196.69479798104112,196.71443443587668,196.73403988094014,196.75326980135742,196.77212383529604,196.79085285167366,196.809809439128,196.82904184130348,196.84842502749416,196.86680726165196,196.88497141764947,196.90321966896772,196.9217901257025,196.94031925232866,196.9585621319211,196.9761270252502,196.99353970731954,197.01123896699937,197.02911045936435,197.04742462336435,197.06565122465236,197.08296406777663,197.10005659543276,197.11652721976952,197.13349195994033,197.1511922304726,197.16854425858855,197.1848228331819,197.20120814119127,197.21762483190014,197.23436312650665,197.25148718199398,197.26879117019143,197.2858962372802,197.30255378854235,197.31915831538208,197.33559590596815,197.3525982419087,197.36911206564037,197.38621244082424,197.40329632844077,197.42116220166554,197.43883931232176,197.45630155734307,197.47398248988338,197.49188414087348,197.50957538790863,197.5258872522163,197.54232110465455,197.5592394053656,197.57598507648618,197.5926566002936,197.60943230968041,197.6271606127184,197.6457788913376,197.66539652227584,197.68533172807565,197.70477691912583,197.72452692634488,197.74424990217085,197.7636342641572,197.7829883342265,197.80235205329245,197.8209416181653,197.83909493382362,197.85654777354102,197.87438355589256,197.8916450054121,197.90928815869847,197.9265631645785,197.94383344535254,197.96182499304268,197.97938576427532,197.99702553669704,198.01454235246365,198.03219707202152,198.04996889866015,198.06695525161012,198.0839706790175,198.10005870312307,198.11618955519043,198.13242156239812,198.14939682889235,198.16770555088442,198.1859189189663,198.20359025867856,198.22132012648217,198.2387549794512,198.2568629318339,198.27458246614333,198.2920391223679,198.30979197934903,198.32817363638242,198.3460257166007,198.363682755421,198.3815839209592,198.39964940815662,198.41794740727255,198.43579728291934,198.4534996749353,198.47167129158606,198.48946642928786,198.50820858327006,198.5265253882999,198.54481408257288,198.5633942848217,198.5817149127215,198.59912527359484,198.61703333202058,198.6348459255605,198.6522806445073,198.67017608549486,198.68866752772283,198.7071309268067,198.72593147060616,198.7446861205517,198.7636091629929,198.7826346922211,198.80142450944277,198.81982057696132,198.83851211237834,198.85677895674507,198.8747887576983,198.89335641584148,198.91175390881472,198.9296725160857,198.94711102649217,198.96440607870773,198.98182153681137,198.99940016009077,199.01762138783397,199.03575050642485,199.05373909381888,199.07220742193113,199.09069291346896,199.10961677776504,199.12821979118235,199.14697654701467,199.16558359340524,199.18429246187225,199.2030277805452,199.22123239487428,199.2388096535533,199.25649608252206,199.27431101776983,199.292155776061,199.30977557912593,199.3275837897736,199.34535242847323,199.36373283334706,199.38201344257595,199.39985150031043,199.41747343072439,199.4354965141747,199.45360406244617,199.47193879903807,199.48975014693224,199.50759007503711,199.5254192395214,199.5433105503398,199.56087093499355,199.57854827330993,199.5968667436964,199.61498452188698,199.6331892704502,199.65103759860176,199.66869848723763,199.6865225712645,199.7043884689956,199.72201713152208,199.73845746802908,199.75463478998245,199.7708836833881,199.7867567493122,199.80197408060485,199.8168369905743,199.83160663879244,199.8481341376082,199.864963208287,199.88178518433415,199.89886084054706,199.915725157618,199.932559793393,199.9495907154287,199.96674646487008,199.98382935633344,200.00070932956442,200.0174390947177,200.03395152092526,200.05023826421893,200.06646366381938,200.08259154231382,200.09863011640846,200.11490447151118,200.13131475962837,200.1480397184805,200.16429666640033,200.1805995954146,200.19727047101514,200.21381232167005,200.2304601742544,200.2474406969668,200.26420859311293,200.28086844881364,200.29796183679719,200.31500883309127,200.33160945042982,200.34731581659798,200.36302969252392,200.37914778067898,200.39526653657776,200.41175100005603,200.4281548036888,200.44488520065715,200.46171035343286,200.47860737023984,200.49525035829538,200.51224218217067,200.52963124458074,200.54756752807225,200.56543038205928,200.58304064820004,200.60014571556349,200.61759659700147,200.63500978491538,200.65275733547423,200.67016480241,200.6874906096691,200.70462617842531,200.72184486739025,200.7393733351928,200.7568018355105,200.7744554798428,200.79202529985741,200.8099558738213,200.82764182064966,200.8452526044657,200.86321692990714,200.8811497925908,200.89910337636866,200.91807573562255,200.9374162599688,200.95658215258118,200.97583808326817,200.994914824847,201.01406380677872,201.03296025056625,201.052052550398,201.07113290415145,201.09018170664785,201.10921053880884,201.12835158148664,201.1470721798887,201.1662671029626,201.1852338305198,201.20440199113,201.2234878539748,201.24278620940095,201.2620117935876,201.28102532951198,201.2998020736104,201.3193810838511,201.33919875631364,201.35853728914662,201.37775219226933,201.3971506266662,201.4165327509254,201.43591825198746,201.45504661865925,201.47387076067935,201.49268100062363,201.5112638908995,201.53001138331274,201.54880651417807,201.5675065211526,201.58664607122773,201.60589970760884,201.62516299219533,201.64436068604664,201.6639453354419,201.68310082875178,201.7022755256403,201.72179519513156,201.7408051668026,201.7595555782591,201.778380810214,201.79708555213983,201.81593991503905,201.83471352939887,201.8534854669124,201.87194575194735,201.88998905226254,201.90782037957797,201.92554678885608,201.94325814004333,201.96088089780096,201.9785432249264,201.99626445341164,202.01412514995172,202.03164110432226,202.04941396486174,202.06730925910233,202.08515999086376,202.10244624624465,202.11946039277427,202.13680560464672,202.15434077389364,202.17161634000513,202.18878193421187,202.2061063149613,202.2237265013664,202.24125701799858,202.25865730579244,202.27601303454503,202.29290983044666,202.30990725157062,202.32691905159663,202.3438239508705,202.36046855918903,202.37707571383726,202.39343384784297,202.40957869490376,202.42584483514656,202.44263757271256,202.45947636408528,202.4763839555053,202.49353087353848,202.51074901711763,202.5279359133183,202.5450522492847,202.5621854716792,202.57939551182972,202.59632527342,202.61262177753088,202.62873084794774,202.64507549409427,202.66154399717743,202.67787572852103,202.69433363620192,202.71122863058918,202.72759997730464,202.7440240887172,202.76036240742724,202.77668719404573,202.79341155749898,202.80992945659273,202.82688792451336,202.8439290447368,202.86129755501315,202.87861480874926,202.89610991608242,202.91333316690907,202.9307073973432,202.9481477518566,202.96558988061952,202.9832092285087,203.0010730391641,203.01891056804925,203.03666800650353,203.05465578139956,203.07243285377626,203.0903821750071,203.10785295498135,203.1251152308305,203.14166899518204,203.15828449189394,203.17487378387705,203.1914605954462,203.2080431275881,203.22469312580506,203.24152685518857,203.25806285916406,203.27448727216142,203.29107136469065,203.30769521942238,203.32444382524955,203.3411944132804,203.35812203543355,203.37487637970298,203.39162957775807,203.40840425975512,203.42504328462564,203.44155285915804,203.45813437573088,203.47449949033762,203.49091135594608,203.50709455112155,203.52305943007923,203.53872693612539,203.5545675282865,203.5706143071293,203.58659512629674,203.60258902057285,203.61873759146147,203.6348569271977,203.65110984941384,203.66725491938996,203.6836260383352,203.69997958305794,203.71600544230205,203.73204147084834,203.74820596300015,203.76464364855747,203.78115151406382,203.79781058240587,203.8145248006149,203.8310791953263,203.84756741464298,203.8629786321453,203.87830828817096,203.89341304090885,203.90839887784387,203.92295046105937,203.93730238986427,203.95161585970527,203.96603417853294,203.98045964157063,203.99497533207068,204.0096084001907,204.02410135083846,204.03813575541972,204.05179469869654,204.06551929998022,204.07958941555262,204.09384217720617,204.1088004892954,204.12362392301293,204.13829521111256,204.15310455734289,204.16793783771573,204.1826244219228,204.19726710129362,204.21207260344636,204.22712945717103,204.24232988639778,204.25760428075046,204.27285182161177,204.28810579292076,204.3033316005858,204.3186602523965,204.33392990803623,204.34918312969967,204.364549773225,204.38001275178613,204.39550797558695,204.41068553752484,204.4260858911457,204.4414197643764,204.45683101993745,204.47232908097612,204.48785750715433,204.50272545943335,204.51761251455355,204.53249804426196,204.54738154537336,204.5621865998146,204.5767529363584,204.591145222681,204.60533440400104,204.6198703153368,204.63417972160642,204.6483273482918,204.66278982923723,204.67770006989485,204.69298144459572,204.70830798661518,204.72380414410873,204.73937213027602,204.75419465469895,204.76861722583453,204.78331386984428,204.79841105320338,204.81347000157257,204.8288940396542,204.84428197743182,204.8595238650887,204.87476319069356,204.8900841120685,204.90542723597173,204.92061501603712,204.9357635172546,204.950839508203,204.96624316790985,204.981805663243,204.99723071773224,205.01271997248114,205.0275461451838,205.04191671747867,205.0564818586754,205.07101332588718,205.08557958404708,205.09995285042714,205.1141417748404,205.12839603941939,205.14274051762914,205.15697729154817,205.17102396978407,205.18517948992303,205.1993369419015,205.21332915551466,205.22725184383853,205.24134526034686,205.25525008498516,205.2691455803997,205.28292499902636,205.29663872887068,205.3102270663112,205.32387634020415,205.33742784852257,205.35093352625336,205.36482649551726,205.37867765689953,205.39285757884863,205.40706272650277,205.4211972914345,205.435523586646,205.44998240927634,205.46471039941753,205.47928093453265,205.4935817560472,205.5079798766019,205.52254469313266,205.53726323129013,205.55066612520022,205.56349526913618,205.5761904878891,205.5888994198558,205.60131201480908,205.6139326882585,205.62661091859263,205.63934596178115,205.6518985425082,205.66457747308414,205.6771896502123,205.68977974715563,205.70240225981433,205.7149403017338,205.72761077078394,205.74011444799362,205.75261894942378,205.76511833108816,205.77785483329535,205.79068845018992,205.80355917412635,205.81637363425398,205.82926023005894,205.84205577679495,205.85487916368038,205.86760611107456,205.88017713612135,205.89305777502523,205.90573406008298,205.9183000531939,205.9305299097341,205.94273731168505,205.95534924967433,205.96823549553483,205.9810443448623,205.99387131265757,206.00661307704468,206.0195382685106,206.0321187698646,206.04469027534105,206.0574057591257,206.07005904633843,206.08288299986816,206.09564544247223,206.1081416309862,206.12065162628824,206.13318690577034,206.1459794810562,206.15881869282566,206.17147666975507,206.18381845050135,206.19614274669038,206.20854060717284,206.2210222475842,206.23357320439754,206.2461037734338,206.25849768296393,206.27102961823766,206.28368534620859,206.29615181926783,206.30869530075688,206.32131432453934,206.33414455363345,206.34676365704763,206.3583442380841,206.36969486923226,206.38079696608293,206.39188550516883,206.40286056423065,206.41381266296412,206.42469434139275,206.43532571542164,206.4459205192943,206.45660981429683,206.46733283819594,206.4780318296689,206.48883029172976,206.4991746479136,206.50933313713176,206.51906557743132,206.5285787466928,206.53764485477768,206.5466518466128,206.55626347831276,206.56626844461607,206.57605799966223,206.58590220822953,206.59615095385925,206.60634480133376,206.6164904348734,206.62641153334334,206.6360861192843,206.6457850003262,206.6554203227497,206.6652181753925,206.6747354044328,206.6842237338642,206.6936996041677,206.7033022462474,206.71316517024388,206.72299031939656,206.73299923378545,206.74276503781402,206.75252584497503,206.76242448753328,206.77256903581292,206.78266225694097,206.79256793085005,206.80280199704612,206.81322469047518,206.82361544810192,206.8337218636152,206.84372102192356,206.85359830601556,206.86358270613346,206.8739409119462,206.8840337283891,206.89416090581472,206.90405933788134,206.9138245228005,206.9235796908597,206.9331297410772,206.94251004485704,206.95238975559369,206.96158909668338,206.97067819853146,206.97983768139966,206.9892260066099,206.9986898775951,207.0080259764527,207.0173080260247,207.0265135394311,207.03523210071398,207.04377877911793,207.05259900412784,207.06181810445742,207.07115904806778,207.08051955295014,207.08924090377513,207.09725140478076,207.10542419565354,207.11387419401944,207.12188434462223,207.1294727205077,207.13677092395847,207.14471839273392,207.1535385321149,207.1624630219303,207.17105442795946,207.17977166807395,207.18798470198817,207.1970699657959,207.2054411577992,207.21333162559858,207.2219030590386,207.23096900484234,207.24043156838889,207.2501296423343,207.2600334485378,207.26995114190868,207.27953834554864,207.28921406170775,207.2984283149508,207.30792203385136,207.31784374745257,207.32772885402846,207.3377485347155,207.3479155492205,207.35778735956774,207.3675874471137,207.37726743593703,207.38672962440614,207.3964705908329,207.40615192582118,207.41609998478089,207.42656809885193,207.4369203758797,207.44718910275333,207.4572671599435,207.4672045723437,207.47730038651025,207.4872076409065,207.49666258327488,207.5065166359127,207.51627642417952,207.52608230977603,207.53594444989722,207.54577042850178,207.55550286372272,207.56549727005768,207.57557293205537,207.5852613735242,207.59485221242903,207.60428943441548,207.61362159874625,207.62323366172313,207.6327520373834,207.6426309310864,207.65287706081835,207.66327417055982,207.67334961989218,207.68329846084998,207.69277968840288,207.70263041347062,207.71219581493824,207.7212941671205,207.7304285841492,207.74005691815182,207.74989548892881,207.7597484580201,207.76977600141618,207.78029079059888,207.79083495270243,207.80189045323095,207.8130376226418,207.82425377195068,207.83498587307258,207.84576513398497,207.85681937519803,207.86788893157973,207.87957613241997,207.89184374955948,207.90384162376904,207.91597884409566,207.92812468911143,207.94005930692947,207.9520377521858,207.96393399089175,207.97628186042675,207.98863695552063,208.00117911142115,208.0136131624713,208.0262540356489,208.0382076514834,208.05033127450042,208.06275515046582,208.07554272158632,208.08852684651902,208.1014019285467,208.11446933932348,208.12769238942383,208.1411385658921,208.15438007398188,208.1675770828988,208.18072126058905,208.1940773015831,208.20728457472433,208.2204203477795,208.23381482478908,208.24701005959287,208.26033686682058,208.2734565205228,208.28640796739637,208.2992158687848,208.31209028378362,208.3250896802292,208.33820833371828,208.3511150005852,208.36398187811392,208.37672985623794,208.38952063253237,208.40239057437248,208.41527304497686,208.42813018227753,208.4411247764765,208.4540773230783,208.46710245240138,208.4802891621457,208.49354421975477,208.50668661855525,208.51994986470163,208.5331890588477,208.54637147734138,208.559528051519,208.57266706511473,208.5858945830405,208.5989275152042,208.6119360249195,208.62475087284292,208.63741366466456,208.65004698548728,208.66255566333894,208.67486564654246,208.6877796828776,208.70105034022527,208.7143903257038,208.72760537669456,208.74090199754028,208.75403635445582,208.7671919109598,208.78037029392908,208.79343278988017,208.80656312354404,208.81977846974405,208.83289504797904,208.84575867994863,208.85872788087363,208.87174303720167,208.884736707123,208.89764539194402,208.91044755613984,208.92315465323554,208.93580384292727,208.94844634003312,208.9610820474736,208.97371443990414,208.98641451315598,208.9991152117036,209.01196084493677,209.02494458783258,209.03795876080585,209.0509195054492,209.0637109085892,209.07648913536286,209.0888911176371,209.10119823255445,209.11355075667962,209.12613727975258,209.13886573851596,209.15172132412772,209.16460006895977,209.17750036032157,209.19052915207976,209.20338933387393,209.21636238535757,209.22947090724847,209.24260407905786,209.25594687008743,209.2692471252103,209.2824687240136,209.29587060666017,209.3091849182456,209.32241112640622,209.33549567107548,209.34860792822838,209.36162875439913,209.37468184981117,209.3877632983258,209.40103675597493,209.4140951917998,209.42736292219888,209.4408426223199,209.45411061720733,209.4674143501943,209.48064289847025,209.49374862953118,209.50682994740237,209.52012923928123,209.53353154505567,209.54696089408753,209.56039081129893,209.57374000172786,209.58680026431102,209.59989611047058,209.6128175720878,209.62576980509402,209.63883965296736,209.65196349431062,209.66498638956364,209.67806850015768,209.69068727145714,209.70285930101636,209.71501427852854,209.72701430978668,209.7389882716161,209.75101220203214,209.7629428495311,209.77464192289335,209.78631896601655,209.79797072023393,209.8096758774791,209.82146585869486,209.83369994114582,209.84594202717017,209.85808125287258,209.87019640446852,209.88237584374292,209.8944993034802,209.90673105231144,209.91903861184437,209.9316713922235,209.94446790966867,209.95725685583966,209.97012926019306,209.98287137209263,209.99555095701544,210.00819279421012,210.02091189615203,210.03353514016453,210.04604801903588,210.0586745585715,210.07129877117222,210.08385585493306,210.09655804974682,210.10930104939507,210.12216352709402,210.13503849306107,210.14799425440287,210.16090925536264,210.1739630306438,210.187134569318,210.2000427626881,210.2129782666707,210.22560732750208,210.23773781804266,210.24986048780374,210.26185536082266,210.2737818695041,210.28563042895985,210.2972487270872,210.30882896531875,210.32032995779446,210.33168847438537,210.3429542802678,210.35426272243785,210.36576205607525,210.37751542285332,210.3891549186901,210.40064438969603,210.41196066692646,210.4230515763793,210.43405386924314,210.44507842821258,210.45611604868282,210.4672636365667,210.4787517433615,210.4900412120296,210.5011671858265,210.51220721633217,210.52321275515533,210.5342394109084,210.54508682868982,210.55604999314892,210.56705616981526,210.57802861550954,210.588876092972,210.59993456195843,210.61130577120457,210.6227546065511,210.63439418000416,210.64591343688699,210.65752600110318,210.66913010221106,210.68088899910254,210.69237776845148,210.70371531239653,210.7149140290112,210.72596193344907,210.7369279620798,210.7478936765565,210.7588429912248,210.76996682829486,210.78105055533342,210.7920934642898,210.80302126391325,210.81386435469904,210.82440370994846,210.8349195808696,210.84534782542505,210.85581543264925,210.86599496833878,210.8763654977338,210.8867197602758,210.89696502295192,210.90694709199852,210.91696904031596,210.92690391491487,210.93663868627482,210.94650458063734,210.95556906118145,210.96446162991197,210.9731308323444,210.9818349516172,210.99036775270724,210.9988384388853,211.00691738220485,211.01502708045155,211.02328388385286,211.0312294455598,211.03900552523555,211.04680166745493,211.05471423819108,211.06249445690264,211.0704761967063,211.07832707272064,211.08671014186257,211.09532134750953,211.10382481414854,211.11241069021526,211.12089214026128,211.1291708487879,211.13638689676736,211.14339966787884,211.15010038574837,211.15655090024666,211.16284735612317,211.169576174314,211.176501549573,211.18394285437898,211.19123882409804,211.1985254019255,211.2057628816019,211.21301101191239,211.2200693738523,211.22717441495115,211.23418883854356,211.24113567319182,211.24805849438962,211.2549966863353,211.26200341191725,211.26886724449832,211.27556898915282,211.28251772055955,211.2895864688744,211.29669468138854,211.3038585365157,211.31096448644712,211.31823562839782,211.32586089020515,211.33373134791145,211.34160253013943,211.34953610762386,211.35747115585764,211.36527194353584,211.37253121065623,211.37977979867355,211.38717448703756,211.39443551282602,211.40182597661988,211.4091485146073,211.41642407868676,211.42370444817607,211.43081291668932,211.43829054744492,211.4458902175702,211.45378071873347,211.4617212711073,211.46951134336814,211.47747402076675,211.48557047985196,211.49379162131663,211.50181898589835,211.50978522698279,211.5174487068798,211.52513762053786,211.53283393286438,211.54046884690615,211.54840159578453,211.55623720427684,211.56417601104658,211.57207461213875,211.579829241271,211.58763006129993,211.5955029459692,211.6031426440568,211.6106518306933,211.618278534841,211.62595781546588,211.63351590024104,211.64099061441812,211.6487633890465,211.65647337636437,211.66413571490193,211.6717198010574,211.67903800243766,211.686273257601,211.69359285867358,211.7010171860711,211.70839670351597,211.71532592675976,211.72226936819243,211.72902590213744,211.73597983385662,211.74306328706916,211.7497547226958,211.7565128717124,211.76335985404148,211.77021259963112,211.77677790713278,211.78333804551949,211.79006580264468,211.79676462948373,211.80349521246353,211.81010854998203,211.81668309871748,211.82320304692803,211.8297861753599,211.83635283473814,211.843134325527,211.85033845937505,211.85744183856514,211.86439559118116,211.87127275953753,211.8782223282833,211.88514540111646,211.89216798547386,211.89920341567267,211.90640867419097,211.91389343723495,211.9212687345098,211.9286163068773,211.93607498667552,211.94359363294097,211.9510688507853,211.9586483427247,211.96625984725688,211.9737243230229,211.98109510463473,211.9887927826694,211.9963357167071,212.00390196441367,212.01165195517387,212.01935555761156,212.02706302823754,212.03474793951136,212.04241971447118,212.05015249328244,212.05780913572198,212.0654311761773,212.07301073422968,212.08058461170185,212.088500147971,212.09623919745172,212.10408983161688,212.11195728035636,212.11958689898347,212.12729143394972,212.13496632498573,212.14260610452766,212.15001257887707,212.15777751836686,212.1655522464789,212.17342734022532,212.18125301217333,212.18896224664422,212.19652935766135,212.20403207565687,212.21162223499778,212.2191234821712,212.2265317152578,212.2339084824889,212.24134322089594,212.24873747486708,212.25610173003224,212.26342922485674,212.27067154701763,212.27780383239224,212.28476674320882,212.29167102934116,212.29853305658253,212.30538103928484,212.31196876987633,212.31853388434502,212.325035833328,212.33170213268386,212.33853075192746,212.345645744972,212.3531319247195,212.36069681645495,212.36822422539808,212.37574810143087,212.3834188504079,212.3910104461138,212.39853791410678,212.4059140631889,212.41330055156504,212.4207297876128,212.42804202181287,212.43553852475634,212.44309430999238,212.45060056007787,212.4581824743418,212.46568907301116,212.473195444456,212.4806322217246,212.48820412958776,212.49575216406083,212.50342598683346,212.51115580508122,212.5189235383532,212.52646907468625,212.53361663400028,212.5407180082493,212.5478421087737,212.55487986704793,212.56191753670464,212.56901669366562,212.57621940257923,212.5834301704981,212.59080344251925,212.59806900826152,212.60556960444592,212.61291530298877,212.62026073769084,212.6277831457719,212.6353258844265,212.64273260752088,212.6501805796379,212.65767539396984,212.66531443239728,212.67287942142866,212.68039812259485,212.6881273519357,212.69580710292757,212.70346352500565,212.70536097827244,212.70723475902014,212.70961034148968,212.71154005931203,212.7121249644424,212.71263726920188,212.7128126608477,212.71323521853992,212.71372201558916,212.71380331207183,212.71409320218118,212.71450940731665,212.7151331725454,212.71610193552988,212.71714805405827,212.7180928526468,212.71869602396873,212.71941425164732,212.71994489899407,212.72056183132372,212.72137829042367,212.72195619314334,212.72009171689206,212.71686679078448,212.71424973560715,212.71009914343995,212.70503379998445,212.7002894463967,212.69493131261515,212.6899830039274,212.6845635840673,212.6793178481821,212.6748341574439,212.67083048263157,212.66633240651572,212.66165840946815,212.6570508607383,212.65236162792644,212.6478070375979,212.6432479002251,212.63905245410024,212.6348464845869,212.63110675081043,212.627135675737,212.62383203762693,212.62052716845756,212.61684631913158,212.6132173936694,212.61018293382585,212.60691985700396,212.6037372149458,212.60059283086775,212.59773444147686,212.59559443095895,212.59437879472353,212.5931535451764,212.59178773185886,212.59061609622768,212.58943984048346,212.58831567430934,212.58694912643477,212.58560302830665,212.58435137198467,212.58310323841215,212.58183318449846,212.58000912947682,212.57823778348575,212.5767690225166,212.57535015974827,212.57354327647954,212.571837469015,212.5700407733293,212.56807141680474,212.5659184296619,212.56365291555994,212.56157989819076,212.55939015946933,212.55698878947624,212.55447675680807,212.55164983320174,212.5494632191494,212.54737605223272,212.54523032407087,212.5401512189128,212.53497315948516,212.52946260733188,212.52439616665288,212.51930968009583,212.51357934097177,212.50794226914695,212.50267832171994,212.49749136514038,212.4921982360902,212.48719102235737,212.48236732276382,212.47746304697648,212.47216989925255,212.46690718102582,212.46491038482418,212.46213271916895,212.45964217989604,212.45709800372788,212.45426585050336,212.45141927135592,212.4487063404249,212.44589714502035,212.4430588138057,212.43997586170008,212.43692534054026,212.43397631066,212.4313241237487,212.4289011120345,212.4265601718089,212.42428688453947,212.42188204804552,212.41943594770783,212.41695701872777,212.41478155617006,212.41259633336267,212.410571415312,212.40854768675126,212.40634472771308,212.40399090938809,212.40192308445512,212.39988753559737,212.39787181159045,212.39593349173083,212.3941025288459,212.39247463948595,212.39069474254757,212.38919068512223,212.38768806739245,212.38605457887024,212.3848467734515,212.38425804375038,212.38397726683615,212.38393873532186,212.38381108046087,212.38359471653166,212.3833156527835,212.38275077383696,212.3821966693722,212.3812624045022,212.38034281152068,212.37927631710954,212.37860892699246,212.37768857335686,212.3767034960947,212.37595784464065,212.37538385980042,212.37467845708306,212.37362200250573,212.37249331333987,212.3713396905423,212.36987154196868,212.36870933446153,212.36751665458542,212.36604905339118,212.3640804407296,212.36179677804466,212.35927091771555,212.35663759982344,212.35394547157375,212.35132834155775,212.3486368252852,212.34574007018637,212.34292657813785,212.34028607025357,212.33762777374068,212.3349608734734,212.33241317256397,212.32983533985134,212.3271599042655,212.324059436658,212.32068005524343,212.3172815543021,212.3140094643586,212.31099362961504,212.30814237459526,212.30528105989288,212.30244287292226,212.29959038614652,212.29668550530369,212.29382929497115,212.2907301532996,212.28732882236181,212.2838962967926,212.28055648721056,212.27714475616995,212.2740570773185,212.2710345739888,212.26798333960323,212.26470078029524,212.2609609998508,212.2577352098142,212.25444622695431,212.2515352469636,212.2485506741923,212.24560090597697,212.24262280286166,212.23974668965275,212.236851774358,212.23365894778,212.23014383499867,212.22623134578316,212.2221734365139,212.21810624229875,212.2142871064989,212.21030474526196,212.20631778254756,212.2019659828402,212.1974487059997,212.19295076953495,212.18818349503272,212.183980520389,212.17965170389834,212.17561272470084,212.17172588269204,212.16755162804293,212.16311885584946,212.1587421908098,212.1541824759788,212.14969803390886,212.14469135985382,212.13714002131383,212.12940923142196,212.12145074528053,212.1139595765817,212.10631230999388,212.09870476239485,212.0913580384822,212.0843036692495,212.0772534763364,212.07050889634775,212.0642029559367,212.0576874926428,212.05124401834473,212.0447325586174,212.03821470174262,212.03147268999055,212.0244789203116,212.01747517121294,212.01039591921472,212.00324527958037,211.99600646484214,211.98844070811174,211.98076250444865,211.97268980451918,211.96463802383005,211.9567609235346,211.94832449914975,211.9398977979854,211.9310669948245,211.92199020451153,211.91300492496885,211.9040334142028,211.89497385858704,211.8860676827171,211.87592384647542,211.86736745042072,211.85861382818985,211.84998674213602,211.84133852043124,211.83286834721912,211.8236920676609,211.81495193886258,211.8055760647112,211.79639007875812,211.78622210405592,211.77663693366776,211.7671312967941,211.75787273973765,211.74866540456787,211.7395547819906,211.73125073898518,211.72357299763462,211.7156647609463,211.70891018107613,211.7019548056287,211.69508648455667,211.68819058831104,211.68157808972137,211.67514600698632,211.66860275856197,211.66239102133295,211.65580596097243,211.64904386444687,211.64227567465423,211.6362895889888,211.63030569841249,211.6241550157065,211.61820709265885,211.61231286898328,211.6050147476144,211.59807263930088,211.59103253639296,211.5841315057587,211.57754008044503,211.57121035682758,211.56497869793202,211.5591213474927,211.55267892998927,211.54554877615192,211.5375668241595,211.52987637272054,211.5224735519114,211.51528508641786,211.50817844325502,211.50339574078862,211.4985053644068,211.49344392326566,211.48825282485632,211.48321567962557,211.47817655350627,211.4730458522954,211.46839905938396,211.46339393814742,211.45892957614524,211.45462045865315,211.4503333357152,211.44573898709132,211.44146781675954,211.43689519327745,211.43239525573517,211.4280478292294,211.42368762433398,211.41925744627406,211.4146048155435,211.41019028603478,211.40616810182473,211.4016217353219,211.39715466337657,211.3931082646577,211.38963288867672,211.38648967060544,211.38331372421453,211.38052683067508,211.37759314548748,211.37422629047796,211.37148275853906,211.36830336022285,211.36515136535127,211.36222356077815,211.3592748849096,211.3562318555596,211.3533439370185,211.35032138627685,211.34767344173088,211.34548179176454,211.3433320989643,211.3408913868243,211.3385929803826,211.3359351253257,211.33317141657608,211.33048293857973,211.32762827120496,211.32468081084153,211.32199639951978,211.31931998657456,211.31654787163097,211.31367577920355,211.31066796640516,211.30750245134732,211.30415858846754,211.30109066135446,211.2976892767656,211.29428845621806,211.2909038515645,211.28780487965741,211.2846606697749,211.28189320100137,211.2791654422581,211.27655724826218,211.27376657401328,211.27114089885072,211.2683308141659,211.26545535097284,211.26260525606085,211.25963824926657,211.25670630570312,211.253805059785,211.2513021289942,211.24796749327652,211.244605734797,211.24113152766586,211.23754147877116,211.23367188677366,211.2299729340466,211.22625705062273,211.22273663186024,211.21912752698154,211.21579409557307,211.21214366714594,211.208059762841,211.20385593765423,211.1995661674282,211.1953655962625,211.1908062759485,211.18612741963625,211.18145619603456,211.17650153943214,211.17152174512375,211.1664668716312,211.16123700771823,211.1559191427441,211.15101792041605,211.1462490689937,211.14154772107213,211.13684922009452,211.1324477997823,211.1276416466735,211.12369372772991,211.11899778933912,211.11438868398,211.10980573023335,211.10444384735274,211.09926294115394,211.09407620087222,211.0880177349536,211.08216772327614,211.07666905175756,211.07119515580234,211.0657647748394,211.0606157388902,211.05580142843792,211.05086279677016,211.04581496562787,211.04046883479896,211.03561260383503,211.0304159929692,211.0256507591621,211.0208804738577,211.0161834712544,211.01183766237955,211.0076046405684,211.00338794826712,210.99901661815238,210.9945413988953,210.9899030693614,210.98550546314436,210.98130264327483,210.9776108647311,210.97384393757056,210.9703521394058,210.96594256226308,210.96186019926608,210.9575850702422,210.95358330759154,210.94928364014777,210.94549569637456,210.94099450510112,210.936723072311,210.93253738941166,210.92860639699938,210.9243944058453,210.92012685700502,210.91700965734162,210.91396622480352,210.91160566806684,210.90982080218237,210.9078694083637,210.90542753076443,210.90347255885536,210.90147231948504,210.8997891936524,210.89794027690186,210.8958816496597,210.89367017623044,210.89187994588428,210.8898185515318,210.88719882420628,210.88474817345195,210.8820748160524,210.87944365612566,210.87497487669134,210.8704369955267,210.86609728233998,210.8617834947072,210.85806852531096,210.85376751379408,210.84980743026063,210.8461742379477,210.84272665676144,210.83903235950493,210.8352536493694,210.83164337306334,210.82840270242923,210.82543563690342,210.82199783414399,210.81865730371283,210.8153977637121,210.81270929820312,210.80904301163537,210.8052211088634,210.8014080821813,210.79734811365597,210.79364332243313,210.79046757027209,210.78747939865207,210.7845228864171,210.7823035303445,210.78000429679196,210.77783385740804,210.77540081933694,210.77294115550285,210.77028820570013,210.76797993674154,210.7652286319244,210.76176363780905,210.75856904596912,210.75535285961269,210.75221774324928,210.7491943444329,210.74657719845345,210.7440970907246,210.74201814469416,210.7401892555863,210.73850036410477,210.73637381797744,210.73488311675828,210.73320599711406,210.73174215947074,210.72989990902715,210.7281860933981,210.72644343893444,210.7244377836687,210.72234412471335,210.72043990388556,210.71827018309523,210.71592532304203,210.71387328645505,210.71197536474756,210.70875775428976,210.7046986343321,210.7007836682842,210.69712899502338,210.69361076719542,210.68998847731018,210.68638021307197,210.68267834449034,210.67865468059426,210.67450412247672,210.67038871264776,210.66623137612623,210.66185090951512,210.65734997132859,210.65318484189993,210.648977293009,210.64524175911174,210.64102488036588,210.63723511892567,210.63304342694755,210.62801841423243,210.62294333903992,210.61787458506478,210.61253643631426,210.60693846112736,210.6012952386136,210.59588339966467,210.59023064485154,210.58415969649104,210.57795423462267,210.5717949968057,210.56529408019014,210.55859573175803,210.5520514799664,210.545533051054,210.53920183713853,210.53296390574724,210.52727550793315,210.5210978089617,210.51462126906154,210.50769936049983,210.5006627558705,210.49354620361373,210.4870209098499,210.48037493933953,210.47377405040243,210.46785545485182,210.46190235914946,210.45580934844838,210.44981581678803,210.4440684863912,210.43818333595664,210.4322451872722,210.42585242762107,210.41894450547989,210.41181390682505,210.40483776392284,210.3977220773686,210.3904164231044,210.3833072111538,210.37583515917322,210.36820697358053,210.36044618576125,210.35259186166695,210.34454095708134,210.336425044281,210.3281072631853,210.32009398627451,210.31225688544328,210.30410271092478,210.29537486389017,210.28617530525844,210.27820130315922,210.2702797640195,210.26269368047906,210.25497990482654,210.24784471685234,210.24110589275733,210.2338556333052,210.22596568918016,210.2181385465501,210.21013407822284,210.20174672928624,210.1931730384349,210.18442207524458,210.1752115798772,210.1658359812518,210.15638945229875,210.1467916238871,210.1374353330375,210.12787890807158,210.1187277365516,210.10928192160281,210.09939926698462,210.0887119498875,210.07828130526832,210.067780055615,210.05697233978935,210.04569761478524,210.0338937358647,210.02194711477568,210.0102790080382,209.99853583094773,209.98680892806624,209.97538092735522,209.9674476401069,209.95946350403756,209.95085905535962,209.94168537319274,209.93308183005502,209.92536738358467,209.9178717249033,209.91002933352866,209.90241140165563,209.89517216213608,209.88725150922073,209.87922126391277,209.87067228529122,209.86203819620096,209.8532328757101,209.84467603392113,209.83612701579113,209.82793010544992,209.8194481879982,209.81054063968986,209.80200625728503,209.79335222692498,209.7848461003723,209.77592829569767,209.76688118351194,209.75816725023833,209.7494364741542,209.74058559591685,209.73190923162656,209.72306629560262,209.71386457829976,209.70402941328211,209.69323166507456,209.68224543395627,209.6704611344212,209.65815569572624,209.6460176050805,209.6335168228561,209.6213071582024,209.6082420557359,209.59599409149268,209.5829672342461,209.5695821309764,209.55539109977508,209.5413331318614,209.52726103487657,209.51297702643933,209.49816345025647,209.48294753997652,209.4671325956042,209.45058444413007,209.43422279026163,209.4186112012285,209.40309353640077,209.38650791548935,209.36886683857847,209.35118539837822,209.33318392260298,209.31423461787563,209.29488191216478,209.27534858977378,209.2554479383598,209.23660708597345,209.21775407457426,209.19878829758818,209.17902270140075,209.15921563691882,209.13803678771365,209.1169025905656,209.09957734901582,209.08256753966816,209.0672912119644,209.05120156649718,209.034072350707,209.01612178356118,208.99692090617282,208.9789321147291,208.96096806380228,208.9417021490881,208.92148625721893,208.90117318150806,208.88100701020994,208.8610947512243,208.84034267667448,208.81874813916147,208.79666668119899,208.77484849662505,208.75198078469475,208.72769638783575,208.7039481913489,208.6793600631063,208.6541898784999,208.62845982861472,208.60213950247635,208.57360811886429,208.5442948779546,208.51471102493633,208.48474515642556,208.45479866190908,208.42375125064063,208.3929187000649,208.36654225063285,208.33936171206187,208.31233892620185,208.28463105006085,208.2556165263868,208.22697344204425,208.1976538320996,208.1681183667115,208.13897088194426,208.1106333959924,208.08204071254477,208.0541042397872,208.02596419428846,207.9988599708704,207.97166718459812,207.94293055344133,207.91299102568337,207.88370303331976,207.85258849621277,207.82227200195302,207.7929761647756,207.76448469464594,207.73545766312964,207.70610034161837,207.67568729943014,207.64462587243543,207.61367169417645,207.58159609289578,207.54816414175002,207.51438635189334,207.47987942796863,207.44486598638468,207.41063032148668,207.37774861914295,207.34341541446156,207.30978931285244,207.2752015403421,207.2398768393523,207.20406625991745,207.1675536640596,207.1298069732602,207.0878603393794,207.04391747472073,206.997486828428,206.94690327957687,206.89419229190753,206.84203218245966,206.7882743018472,206.73479709865933,206.67954866904438,206.62324884236295,206.56362296381303,206.49954009361136,206.43117231023461,206.35807683582607,206.283093226215,206.20736085125463,206.12685071124724,206.04287872971508,205.94862796758753,205.84168343237798,205.72464564707116,205.59758169091947,205.46556790157774,205.32345774992973,205.1789052933509,205.02089556644205,204.85269029025767,204.6632848623376,204.45766170616662,204.23775422557628,204.00335905970678,203.7521906262973,203.47262249615778,203.15722733172151,202.82324490645078,202.47150594740015,202.09914280884914,201.71100286931687,201.3114477148938,200.89465627742175,200.46262461086735,200.01455567267112,199.55539177083483,199.07861633083849,198.6059096238223,198.12837288340233,197.64813855569992,197.15907825891009,196.65867272714058,196.13506328403855,195.61541097087684,195.05457711307827,194.48176110531676,193.89744452984814,193.29940039922258,192.6642784454416,192.00734364884556,191.36085162578456,190.6797363115511,189.96066806614544,189.24623164275727,188.53172361619363,187.84571628371486,187.1532348835117,186.4594766229893,185.7498230647161,185.0292873738108,184.32946272114896,183.65040048461924,182.98404944582762,182.30751541816971,181.64318103725054,180.96607742221022,180.28763371788045,179.5885081538927,178.88582792788293,178.18831187649084,177.48361246206514,176.76009310172776,176.03982943563278,175.31059912289675,174.5784199702157,173.83229226097137,173.07259792372497,172.30736072183208,171.52485563802838,170.73137036276785,169.95288958129095,169.1939559672137,168.42802903444863,167.66246784557552,166.92579716356704,166.1966663300318,165.47300773467214,164.76221441746202,164.05226170483002,163.3325069467137,162.61734362744755,161.9018196896759,161.17580955948142,160.34751713886544,159.5291204217101,158.68981614111544,157.87902420055616,157.11110283365633,156.35282033510703,155.61322645136715,154.89370151611365,154.16141335462635,153.43074543347393,152.69961094904465,151.9600548837061,151.2057765623449,150.42555515426102,149.64840521592305,148.8678260594752,148.07083958432304,147.268893271068,146.48579418156805,145.74470306021794,145.03150371081756,144.27516613975968,143.54600056821982,142.8307669687656,142.11303760277042,141.37895087101606,140.63683852008944,139.90104831402823,139.15067563505,138.41266440211075,137.66563329756173,136.90033666834643,136.1454609899265,135.38379555409665,134.6197219071655,133.85365331962566,133.08749831403475,132.3138742436986,131.5273809917726,130.7488392108644,129.96321795473523,129.18412825844825,128.4071930291575,127.63793976801935,126.86284334893026,126.09376133673686,125.32703923215013,124.57108394155148,123.81089395198433,123.05438114925892,122.28880123225463,121.51598840871156,120.73121359049037,119.95146747575018,119.17265226752716,118.38501194172386,117.60248758431953,116.83074569829114,116.05374924748503,115.28722435868076,114.53719712147358,113.78096478135376,113.02286556696345,112.29968696731521,111.58339452163091,110.8942238297168,110.20709016772162,109.52149727915094,108.79135316439351,108.05242158900364,107.31903511173914,106.57743163003579,105.83170292798604,105.09797406829239,104.36880777994702,103.6370182760711,102.91808839132864,102.2188930333632,101.48499867329883,100.66806460325279,99.84379820502363,99.04097444368017,98.24076483249883,97.43548375906903,96.62510956410551,95.8174366989897,95.04802887140067,94.27066543088404,93.49247131840457,92.73004449145265,91.98288492376923,91.23975773895472,90.514357052165,89.78122745031396,89.04066363811398,88.29852368553293,87.56511969666462,86.83109245942978,86.0980597042344,85.36855760353319,84.6347326117284,83.90231067923378,83.17835863123037,82.45452110447695,81.73943210544894,81.03509870378184,80.33108162724238,79.61667706744629,78.88101056414962,78.1527115965946,77.43368149542039,76.71008458032338,76.00653999119095,75.2939219132495,74.56593528286612,73.83432615470883,73.0945529595956,72.34444765487751,71.59527608618009,70.84833430273466,70.10701686997709,69.35695543956535,68.61501439562562,67.86929260242323,67.13481731310821,66.40091693929935,65.65366500732489,64.91811724467516,64.19154155934302,63.45665259035741,62.7188140633134,61.98849593271916,61.25526437493136,60.52593675691787,59.80264437865844,59.05801468032041,58.32187755642917,57.568475619278615,56.822246880283274,56.070395377084424,55.324742283097294,54.577787322141376,53.84834272590888,53.12798251755703,52.377488055455615,51.635850327764274,50.878609796202,50.13294997666162,49.41105746944959,48.68331124679389,47.98202964885422,47.293808151211124,46.59203413121759,45.91167614787446,45.214681297722564,44.52017603413515,43.836260513304296,43.14016288996572,42.45270076291308,41.773208665155835,41.124695919119404,40.4683648673672,39.78976312792656,39.09265900084756,38.39483026225753,37.72765190892278,37.0446630085371,36.38508088894923,35.72213549206754,35.06748689978849,34.41502743379715,33.753790922452026,33.13452083017182,32.50572371932685,31.86494252798184,31.255073004969745,30.655706983334312,30.046525655887308,29.446571588241568,28.83867021426886,28.232485253924096,27.623146989953966,27.061766305934725,26.481794666178757,25.897042097081794,25.324710533268444,24.77060258309575,24.223335050963215,23.66801646087697,23.10317435209072,22.522434206513935,21.960544263787597,21.422091153131987,20.889574435577742,20.343790440359953,19.79679527681583,19.244379998423028,18.690062421841503,18.113406967893752,17.524137181420883,16.921870213485818,16.311379155666145,15.701427769370639,15.080477082947255,14.447223058910822,13.814668966409954,13.181523233441112,12.565020246693166,11.946783055738706,11.332466055559053,10.72912935747081,10.12830631374527,9.530473069135041,8.927570359011952,8.347626047188896,7.768251901416079,7.200679069457692,6.630536003385714,6.063529815466609,5.48132942639495,4.911153384300633,4.3334788625943474,3.7650523641350446,3.2056314140882023,2.6487119895264186,2.0857939105681,1.523770656755005,0.9714660331519553,0.4208419596634485,-0.14029894442319346,-0.7234147155286337,-1.346342536731754,-1.9712925253297726,-2.58955988236994,-3.210306601904449,-3.8635918172058155,-4.506741599680026,-5.183383178586155,-5.854613817400605,-6.524286603706059,-7.162765950321045,-7.760737934517238,-8.376734930232487,-8.992819260460237,-9.593680083220534,-10.203924317143901,-10.804758894237239,-11.393717111301157,-11.987745282291144,-12.585726344797877,-13.180175347622935,-13.764276165597039,-14.352229685464408,-14.927044980280698,-15.504421904171977,-16.076017763567506,-16.65628507109068,-17.232371122703626,-17.81678756592919,-18.39525312812475,-18.977909885556073,-19.56937843810556,-20.16354568859424,-20.75766007245693,-21.358831196454048,-21.961005606943218,-22.568261812248238,-23.19565227062776,-23.833196221021353,-24.46653646087907,-25.09575230698283,-25.72303276767161,-26.355682288576645,-26.972396108048997,-27.572257775860635,-28.171053924936132,-28.75962735885514,-29.357163178567134,-29.963115709142585,-30.558580662576787,-31.160186077058825,-31.765469578369448,-32.36849698318656,-32.956844873553564,-33.534426176052875,-34.11880761426619,-34.69637787582178,-35.27107919905393,-35.83939388748695,-36.4034126584811,-36.96578851655977,-37.527899485941816,-38.08235254863939,-38.641355917316105,-39.190471403529955,-39.74158888515558,-40.28809450567678,-40.83254651387142,-41.38413441779994,-41.94307793173539,-42.50667532048101,-43.074995945187766,-43.638453282024784,-44.19488179259679,-44.747485819671056,-45.31257397130139,-45.87802993019977,-46.43687405769015,-46.985961775641044,-47.53119804154812,-48.08413701630707,-48.635203077550614,-49.17958574891054,-49.714957303332994,-50.2424786296815,-50.75841068565569,-51.26965478838065,-51.78583608518784,-52.30786466585414,-52.82370490728135,-53.335811772119996,-53.84404031244594,-54.36280524447102,-54.8898897442632,-55.4165580650606,-55.93701862424314,-56.45452967020901,-56.97214328615701,-57.4966152123543,-58.01770044782097,-58.51753119633213,-59.01907383787329,-59.512125573690355,-59.993664391737184,-60.479181776798214,-60.97687094353387,-61.47832500743425,-61.97577428540171,-62.4691203458915,-62.96387523428348,-63.460322906797956,-63.95633085282316,-64.4560567162298,-64.94860776288806,-65.43141572604873,-65.91586958196785,-66.39692360561457,-66.87488636094713,-67.35000367061002,-67.82556390348509,-68.30373345825683,-68.77301560174965,-69.24699591906028,-69.71186710883012,-70.18214998537769,-70.64318474521133,-71.10692208064029,-71.5697944585445,-72.03556778045822,-72.50153338958262,-72.96947062137588,-73.44747588309838,-73.92848538284852,-74.41005321688863,-74.88759275063421,-75.36080959317223,-75.82702577288546,-76.28604731071027,-76.73722203828402,-77.18995728022855,-77.65336238739837,-78.1133525888672,-78.57293984176795,-79.03374535474359,-79.49743376976585,-79.95651661618467,-80.41429200182756,-80.869170542348,-81.31664000435194,-81.77148588473938,-82.22590568592204,-82.6780754579886,-83.12519951206741,-83.57260207646323,-84.01472654049212,-84.45857648190577,-84.90056721116707,-85.34474973688339,-85.78709860862364,-86.23105537772426,-86.67399596533869,-87.11218917423321,-87.55074481060365,-87.98546850527418,-88.4250403668666,-88.86678247887903,-89.30402642124318,-89.74095399804719,-90.18136032084294,-90.62068497895234,-91.06342345024314,-91.51636467150456,-91.96910608267353,-92.4198670442056,-92.87850447875098,-93.31722237365466,-93.75889869469029,-94.19919976947858,-94.63627650801936,-95.07422997943286,-95.51370963330555,-95.95446413037644,-96.39862378602265,-96.83551576931131,-97.26536184149882,-97.68876623534379,-98.10797206024654,-98.5128715394967,-98.91998660258105,-99.33188672163305,-99.73783151245152,-100.14240173538929,-100.54379055518802,-100.94361614052832,-101.34558893123904,-101.74523271502039,-102.14873193916719,-102.55339788170022,-102.95846430831443,-103.35842451622739,-103.75433090914521,-104.15233112947317,-104.54536433540488,-104.93781285635123,-105.32977195863714,-105.72549488198638,-106.11893575961949,-106.51181771356642,-106.90498284102068,-107.3067778504701,-107.71287879963711,-108.11588262424993,-108.51686683815569,-108.9181334863315,-109.3198709511671,-109.71999698194122,-110.11867446226097,-110.51730940956259,-110.91300181906263,-111.30969201209155,-111.7065729164351,-112.10384496031111,-112.49069775680255,-112.87054984724818,-113.25538462551049,-113.62943801117217,-113.99978751201343,-114.37031803785067,-114.74680891420212,-115.12681441515087,-115.50792326056035,-115.88929762480257,-116.27578313344202,-116.65698025863821,-117.03844716108506,-117.40903609963789,-117.78394264836606,-118.16497337154942,-118.54877216744353,-118.93283124688969,-119.3188054048369,-119.70515245150818,-120.08831741755785,-120.47091273061596,-120.8489213050998,-121.23036925575798,-121.61431222281317,-121.99838400816952,-122.38570906725727,-122.77430739562988,-123.16207241104348,-123.55516929463192,-123.94029077594678,-124.32397928083446,-124.7069925220967,-125.09103296579633,-125.47671934167374,-125.86373215249478,-126.25092660994414,-126.6398316426239,-127.03253255349046,-127.41876280132783,-127.79943516019557,-128.1778131206338,-128.55416913826411,-128.92788253117033,-129.3008608938435,-129.67352148089049,-130.0455662048662,-130.41702565227752,-130.79157840194603,-131.16704718451,-131.54283715347628,-131.9178310104544,-132.2937434265259,-132.66998170660736,-133.04671923428396,-133.427069210662,-133.808823239724,-134.1910591474334,-134.5714525823205,-134.95238822366446,-135.3359469346724,-135.7196489486305,-136.107533818893,-136.4950323682133,-136.8816374026719,-137.2662474753779,-137.65313567671546,-138.05086907089208,-138.4532100523429,-138.84360441340323,-139.23503914500907,-139.62584762610277,-140.01721077041657,-140.4053436581089,-140.79420165933334,-141.18336764360356,-141.56540083753134,-141.9482194167431,-142.33434434524315,-142.72593588102973,-143.12095010968915,-143.52008997775556,-143.91896792918124,-144.3181382597977,-144.71930738304945,-145.1214960342877,-145.52261536138758,-145.92060220259373,-146.31701690109912,-146.71455869653073,-147.10997514440533,-147.49895638008093,-147.88289102296767,-148.2612065123867,-148.63588869423256,-149.00904516318042,-149.37958124823126,-149.75181646141573,-150.12411175861052,-150.49272060312796,-150.86195070091344,-151.23011561730527,-151.5938728783549,-151.95412279773154,-152.30650408604197,-152.6564261025669,-153.00462772975516,-153.35484377666944,-153.70704585136627,-154.06207102831468,-154.41418368147424,-154.76254393239287,-155.10778763592316,-155.45163403869083,-155.80198675689098,-156.15043835169126,-156.50279928960663
Last-Gradient Optimistic LB-FTRL,0.0001785537390065258,0.0008915448196392187,0.0015913852618502644,0.005442437335176457,0.008849414635168779,0.012209178887157758,0.02308422785623497,0.026690512841645118,0.03017067314484779,0.044192860997009635,0.04896417501818495,0.055058828072233945,0.07737807287579844,0.0881121486852437,0.09769792057217647,0.13055803834854163,0.14345455283927783,0.1580736039601171,0.16667854000322768,0.20402545593743487,0.21259871230396404,0.22307708380068358,0.27544605496337904,0.29270093498609706,0.3103331395954769,0.37806807060958025,0.40266971007426167,0.42901159362652386,0.5150915633414263,0.5318514004357853,0.5484429069773373,0.6342376147458573,0.6518735102762334,0.6696434169696273,0.686783521629869,0.7850020828464597,0.8077034386260022,0.8242139251693765,0.9330574328454693,0.9600811176555868,0.9879116169982953,1.104155143766982,1.1321426296137904,1.1617161177068156,1.2882329019135055,1.322484971649041,1.3590106449998003,1.5042209452772446,1.536928012470442,1.5820364545975019,1.6209621032905028,1.791484039673811,1.836473799849641,1.8771806990021451,2.0487919191018067,2.0974233396522837,2.1479106247950077,2.346086328720967,2.3992826366863755,2.4544594660513956,2.655213191598406,2.7176655849824667,2.780820052976888,2.9946252912026523,3.0658842986216595,3.1333712007277112,3.354472939182269,3.424220251516371,3.4899822947612855,3.564760354557447,3.7923698342407914,3.8628269278729612,3.9332584828657886,4.1590785896545395,4.244337257210168,4.332415615871945,4.575461321740271,4.6755642779134945,4.776885282957712,5.018676796325173,5.110699513451537,5.2137743586915,5.468890757592448,5.583498859875602,5.698276261211178,5.813374443289949,6.0731058270377245,6.2006772647679504,6.338608895672985,6.623821915716292,6.788797901352557,6.942365421173789,7.246765195421276,7.411640682797047,7.582161102925378,7.899391851930807,8.066331108860506,8.22546033556732,8.528960484484838,8.708063497280975,8.890352153295957,9.0924713660731,9.434707824323551,9.649642615870047,9.865300794018236,10.199876616588242,10.396951042662234,10.583355994777495,10.907885244847549,11.113004365137794,11.319091415260619,11.651034413043512,11.859568249216697,12.078707322989908,12.420448338013898,12.637927562695175,12.853366289024155,13.07269531599188,13.415891554595241,13.648384869902754,13.86591227936393,14.221409835225941,14.416432946308896,14.62925659898826,14.954694308290087,15.156062160614841,15.340355430732894,15.62130761995596,15.786091535433277,15.968908805398712,16.269814155797246,16.462137430423763,16.67549930152005,17.003455337487676,17.20999693763615,17.401199066043844,17.600247370580725,17.906382015433543,18.10766920014099,18.32133137670962,18.62584575963877,18.84742165146904,19.050103240086205,19.36150640173406,19.598350292893777,19.829125545325255,20.14811368373929,20.375495399596538,20.599935716846133,20.914306149541552,21.147190073261967,21.35168297789944,21.574043179825168,21.91688022087024,22.169695105240915,22.41979637784948,22.76418283292343,23.01571433466249,23.261761288551458,23.543234790850093,23.753876391734885,23.957328061532337,24.258738707208813,24.464956262845703,24.67242620884874,24.956244386773843,25.161366931927816,25.36306354244577,25.556452857992802,25.833714837523274,26.03897817218062,26.250491621845384,26.518791415065202,26.72810723532173,26.907283558076415,27.14174114615454,27.243487098922706,27.391578095796113,27.641498825229377,27.82563145859732,28.00830020826079,28.24787056003828,28.435240803226414,28.619671399924435,28.868918323940164,29.04956284091339,29.22265508863409,29.395744247341764,29.6432230956122,29.81235468658435,29.972052830189476,30.1929247272444,30.353416882492027,30.50959649746021,30.7250625007949,30.87912031696355,31.0239526022311,31.252407259329523,31.436047509201956,31.63798141820169,31.892923236932337,32.09065606134164,32.29167859181579,32.495988586921044,32.76028103235941,32.96854704010787,33.18244404407752,33.458726484561076,33.67077304813983,33.88420102855276,34.148871513054644,34.37227590961275,34.56637030646638,34.82024188311408,35.016147791674584,35.21193244514352,35.44507686795103,35.6408577135973,35.8158199562905,36.01195429418712,36.27726138123261,36.48670068646224,36.71501261380233,36.99979028911195,37.24530026557257,37.48816679880633,37.774010738119365,38.01472152427989,38.262699676442985,38.545320051278125,38.78020637708727,39.00320796841309,39.27872814946017,39.51246126074412,39.767530515729476,40.05350055720584,40.378324848971424,40.68182452402007,40.96671674095106,41.295404456965315,41.587310979948626,41.8639151635509,42.14954894761389,42.4201882247393,42.70972917721454,43.01633758660342,43.30960886899461,43.61099662132466,43.8995636023612,44.150461008310394,44.37984170653414,44.62764811607411,44.864364951774945,45.08624794376161,45.296816484049074,45.54143248105639,45.80739887511295,46.068733521647346,46.340857761530316,46.5745077992669,46.81176806637154,47.07045970069751,47.30305998896023,47.526300371321014,47.81164344069138,48.09912387000871,48.37098862826494,48.66367068146026,48.927310278076234,49.17712982519493,49.4425008386186,49.72811395027752,49.97926545945026,50.23704003569582,50.51008753000494,50.78059426282093,51.04325318894497,51.34226261365092,51.64665522219675,51.9506010678361,52.270606728318796,52.58763532227552,52.90459241347193,53.23356327537879,53.562318363968295,53.89889139075705,54.274661786201236,54.64522318105203,55.01754727218806,55.348943954504804,55.711875284859865,56.06263695381932,56.38604527122676,56.731483455830755,57.08904072712788,57.4433568135041,57.79116339198391,58.13597859592165,58.51018045749518,58.88126704957228,59.24060215664837,59.58650388508139,59.95085661751886,60.29483697563564,60.63169501762414,60.95117961500874,61.271189264552774,61.57135320287682,61.91149313528663,62.249280563586844,62.56076686393689,62.84655665705397,63.14733156820785,63.45689269979505,63.779332750380924,64.09436231483785,64.42348390606199,64.77811530746595,65.14031768807823,65.5070912823127,65.87573399615162,66.30035664910359,66.71057558816918,67.09544285255123,67.47670929654012,67.87273763387064,68.2202022599916,68.57942436038189,68.9306522413825,69.26440227119758,69.56379688103607,69.8607734259906,70.142590029682,70.42957165102389,70.71975975256485,71.00844101092972,71.31736821086628,71.62239558914487,71.94768259293198,72.26099075348637,72.56445167945499,72.86807322634354,73.1476399448988,73.44656350672214,73.75275963503125,74.06297303910277,74.37645139672418,74.69902874373932,75.01708733164062,75.3116873049391,75.60433703059662,75.91489603066839,76.23278132704726,76.5449832831088,76.88545187416364,77.20346894512834,77.52508925298204,77.8404935831544,78.1397449730247,78.45873122636203,78.81523815653337,79.14643616543361,79.45962329760056,79.73522016424575,80.00868080332906,80.28911610343577,80.55124209355797,80.83000615762585,81.1186672566149,81.39071868820326,81.65228580023347,81.91565340289216,82.13968398536832,82.34634931226611,82.55951971270582,82.7641963456453,82.96448146742308,83.14731093155358,83.36394213179702,83.54298548787867,83.72206224275548,83.9075282437747,84.07713416233452,84.20940651786076,84.45618057277721,84.67219502718862,84.86839838082318,85.0775861484869,85.26066545586588,85.42109837526417,85.61156021157247,85.78285347881804,85.95868645942407,86.13943272639364,86.34804295347122,86.56121245377477,86.77310911283756,86.9888578653051,87.19776738583396,87.3983880489104,87.58801415742582,87.77491271389555,87.97011622478948,88.16225459239566,88.36489545245064,88.57946751762998,88.8186022928385,89.0330265489773,89.25598225708765,89.46557366865233,89.69313030799688,89.92468902231529,90.14170160134465,90.34163433815247,90.53861262512964,90.7342044166464,90.90221958899299,91.07637391169237,91.20866851692958,91.35586181702843,91.51958770332816,91.6962585166284,91.87647951575117,92.05364181728892,92.23750232555327,92.42947720078516,92.63508059519741,92.85011356101525,93.0247980572314,93.16368777645756,93.32284971221327,93.48901014586137,93.67893419649035,93.87217944450936,94.05653997429842,94.2060998506131,94.34657383740208,94.47739685550346,94.63171701176876,94.77131550859971,94.91223539433243,95.03003707798275,95.1902587393745,95.35563054405829,95.51594570067104,95.65907217806534,95.8111099114634,95.96638553963083,96.09999599458236,96.25171257997118,96.38513408130778,96.49989247811183,96.6583321141976,96.81281742272216,96.97125107292925,97.11496786900052,97.29169686153021,97.47261284212237,97.68916679801772,97.91620775316754,98.11020966838983,98.3168257949913,98.56462473635592,98.76630509457787,98.98486665162216,99.18356778870276,99.3969643004391,99.63017845800282,99.93254445254829,100.21386527801525,100.47803579740142,100.75082613823871,101.00772576946511,101.26683849055956,101.50241635502717,101.74465316310456,101.98973315349548,102.21859011590753,102.47149999550989,102.77744166220081,103.05663566042548,103.3247338681967,103.5795922004005,103.81949699935032,104.07613512908534,104.30617180519629,104.53613308388692,104.7966785822779,105.03366443411089,105.271969505673,105.53532358953363,105.80160419382871,106.08579300255985,106.36879841550771,106.62532611229757,106.87563321222953,107.1367911320762,107.41342098380608,107.69333362335853,107.96669831376772,108.23043369575373,108.46437453539667,108.68445324889757,108.89541831069755,109.12203057693989,109.35629800045714,109.60909195543005,109.84853050026791,110.07554796907331,110.29070764101544,110.53310482474305,110.8044210647115,111.08754525276615,111.39088014435657,111.68137601908705,111.96675511886761,112.22937063325818,112.48284416161965,112.73784721583269,113.00236945987078,113.2619089308352,113.55155961691722,113.85653325501693,114.15783924269502,114.45321786548973,114.74888259369806,115.04615826501461,115.32484257669299,115.59854671740126,115.89528418193026,116.17676948313485,116.47508402333594,116.78005741802389,117.0831071416641,117.39022287478187,117.70238792114881,118.00836934691037,118.30945485778895,118.62517919558559,118.94399383009906,119.26040052517052,119.58324701412315,119.91485186869008,120.24913568035831,120.59120537985956,120.93532929972852,121.27186216818515,121.60718905090121,121.95250468146722,122.29837358062508,122.65224895595989,123.03300554689736,123.41202740187262,123.80010435130433,124.1963338797841,124.59424103035184,124.99702470097321,125.39153924182872,125.7949363247451,126.19376712107848,126.60178645828461,127.02752125540337,127.44774862329623,127.85646194730742,128.26394038578783,128.66925190809135,129.07314040231577,129.4771412277801,129.8673375929168,130.274759598888,130.7007443887118,131.13031062665442,131.5545404605253,131.99373855130983,132.44600972391285,132.89455158894435,133.3599050771965,133.8355598765663,134.29560441562288,134.76814273555004,135.25235032825407,135.72352299242976,136.1932330750994,136.66342398219444,137.13440305793227,137.59386467536666,138.05598178039435,138.50678386721913,138.95455270777563,139.4104150539674,139.86891070384254,140.32112703005922,140.77550667669178,141.2348957852599,141.69173327901697,142.14327648924268,142.60610430243776,143.0678278387275,143.53140671478218,143.98710170452998,144.43947850604292,144.89313859935288,145.3462601020744,145.79827366307381,146.24451733897396,146.6853702980687,147.12171666299275,147.5600721496525,148.0064099589943,148.44733954506466,148.88711366767924,149.32842611036222,149.783124534341,150.23416562967543,150.68234847880854,151.13389676854834,151.59133613304851,152.0438576766839,152.49866005090993,152.9475138383059,153.39112133142706,153.83328405845137,154.2683298453707,154.70926601829046,155.15980909389373,155.6187967953121,156.07651814352755,156.53090553255058,156.9956998718776,157.4610506494683,157.92624665219304,158.4012167371048,158.88370419727943,159.36307761373905,159.83802275868592,160.30884530278507,160.79120824632466,161.2683086987747,161.73770299328942,162.2164491191771,162.6990607009735,163.1898877067876,163.67581135121037,164.1704597914857,164.6648611743863,165.1596560598464,165.6569097296172,166.155941651399,166.67169547124837,167.20055262184806,167.72943111137687,168.25698470200126,168.78410122425723,169.31001132999262,169.82623503928616,170.3371893696042,170.85155018553994,171.37504395941886,171.91018442085223,172.4414370988648,172.97881414744444,173.53240756073635,174.08579145820343,174.6514646713487,175.2130661992549,175.7841249968659,176.3524396126539,176.91052414887264,177.47016340796563,178.02966591347916,178.58968932047975,179.15616170582337,179.7245810265046,180.2961522979939,180.8907223321096,181.5089136532486,182.16733919363384,182.8185379445905,183.46664422135535,184.12204519777066,184.75456787007295,185.37318611781166,185.99093091610467,186.61709645997172,187.23456591111875,187.83364253670112,188.42844833030261,189.01503959443943,189.60387778286196,190.18467809265348,190.74435791582545,191.30299650211225,191.87513307446392,192.4553626821928,193.0375843090697,193.61406340667878,194.18301737875873,194.75175347151827,195.31877989009718,195.90058863363947,196.48727663192824,197.08589038078014,197.66021022064274,198.2300023639151,198.80427469877077,199.39687172848596,200.00638655456873,200.6959716145413,201.3356000304364,201.95774793345134,202.58388511838945,203.22449111684375,203.9034147067312,204.5901958457742,205.27391794044934,205.98876996667497,206.68843837150143,207.3790239270901,208.05383997425895,208.72983788063726,209.4143418469199,210.09237185583498,210.76583103191842,211.45922020046754,212.15344200866173,212.8331336313367,213.49081637780802,214.14016375410506,214.7753843499409,215.40201056310218,216.04775298660894,216.69083572752538,217.33508574689364,217.98982519649167,218.650806117049,219.31613186197796,219.99201965974822,220.6544195346831,221.3193996722025,221.9614798873218,222.56934800973954,223.17458552507674,223.7576214593591,224.34034453874955,224.9269531499702,225.4939391882125,226.05365966542655,226.5951739215244,227.13733328992026,227.67939644677438,228.2233729390358,228.76489488368998,229.29977847260398,229.8250739465713,230.34984485046135,230.87484266521784,231.39992959315845,231.92923777500704,232.46105164188901,232.9932574005997,233.53762585392792,234.06906088563323,234.60636694039755,235.15755279308388,235.69310524564906,236.22359943500413,236.74382146541961,237.24951081231393,237.73328666246692,238.22714692047168,238.73547838802227,239.228588240063,239.72750872873195,240.2257814127558,240.72502409251535,241.20642694189974,241.69210859990432,242.16640866975052,242.64766631725774,243.15018994792575,243.65062781421915,244.14287322756672,244.63475075960213,245.13769376311228,245.6489554026885,246.15873897325196,246.66851109314604,247.17603912867423,247.67927230181226,248.1796100391927,248.6899494971346,249.19707142875438,249.69903804601648,250.1962515235972,250.7075551004612,251.20696543501901,251.7154390776559,252.22019609786025,252.7304207768862,253.23755166727886,253.73626005106348,254.2308656852697,254.72653925682454,255.22061499694695,255.70834168745648,256.1934314970545,256.6790829198039,257.16006602672377,257.63054125153917,258.09555943205515,258.5455794228289,258.99674530823035,259.4536443889968,259.9098845239516,260.37864781258634,260.87220238301614,261.3844720146251,261.9009931964245,262.40654871808124,262.90040312299124,263.3858992090087,263.8717235151528,264.3588694467385,264.8359501411458,265.3049849565576,265.7854392826877,266.27224089862455,266.75494594869207,267.24205297103674,267.7353345544671,268.2272556558928,268.719863486942,269.20377728961944,269.6897720444075,270.1775149450448,270.6597907897328,271.12888357753627,271.58967206220103,272.0580369957198,272.52395146949993,272.9920984205189,273.46084656639147,273.925809540609,274.3897816240257,274.85240480310557,275.30854201325667,275.75101374499764,276.19566236395195,276.6407864647986,277.0847471133742,277.52429297675593,277.9605809902024,278.3938437187666,278.83512920220545,279.2779764230056,279.728469101994,280.1761653822955,280.61719959937267,281.0593048122159,281.5005692069762,281.95793015579574,282.416917987516,282.8870685110849,283.3707583597317,283.8523966070224,284.3354820153544,284.82005859820936,285.2946927123802,285.77481302995227,286.2576119060387,286.73350625251305,287.1921565266253,287.65967701549886,288.12731483219613,288.58317205430626,289.02872524720226,289.4719349355984,289.91165330708793,290.3537261529982,290.7963672202662,291.2429237313969,291.6871758666644,292.1288631866137,292.5688378291569,293.01944408800637,293.46443498264193,293.9069619631907,294.3433946416545,294.7789415437038,295.21333480873807,295.64704616908966,296.08596083038213,296.5232621437819,296.964109150218,297.3979356825535,297.8366924270976,298.2760298941194,298.71944271433694,299.1602088405811,299.6046311831291,300.0530116186436,300.4964229542364,300.94488597552237,301.3968896306641,301.84856799185627,302.3077849098652,302.77426295013,303.2435682799723,303.7077494231544,304.1626695301456,304.6113943614972,305.05889585044997,305.5066221724483,305.9604303519078,306.414962986847,306.8741040962846,307.3380620894921,307.8066774473425,308.28396157372566,308.76892826408744,309.24990307922366,309.7201935738576,310.19183138368555,310.6559806543037,311.1254840611995,311.59473878674453,312.06175612252395,312.51978633062157,312.97856359305797,313.4331464822978,313.8929216155246,314.35871418446874,314.826554738621,315.30567037515937,315.77844733573926,316.2489156471662,316.72445229631626,317.19989787111825,317.6788152183741,318.1505900681212,318.61966880493236,319.09609056202436,319.56316504885376,320.02409292817134,320.48568727731964,320.952018522583,321.4195653870707,321.88877622357444,322.3481957649226,322.79770124219306,323.25148110863427,323.70301551757166,324.16257247821034,324.62292078652405,325.0794942436123,325.52881221535057,325.97223218222246,326.4267106399567,326.8852503474266,327.33518856290317,327.77468701332225,328.2173799705872,328.64114032410777,329.06608311570307,329.49403426822454,329.92194107248747,330.352471719768,330.78599105322616,331.2180628700077,331.65364756952545,332.0893935372366,332.5499037539518,333.0127239112681,333.47294958134466,333.92319935066223,334.37325342294173,334.82359594966033,335.270001739785,335.7167303358369,336.1559615786597,336.5880458077378,337.0126397616872,337.4533977310458,337.90118081208936,338.343509587017,338.77566113802357,339.2045622906711,339.62997812873266,340.05339506755195,340.47840632276757,340.9093038128402,341.34366270618125,341.7809370533181,342.2107707892927,342.64792371665567,343.08484782760684,343.51907866299894,343.95649285146726,344.3836186973243,344.81705184041255,345.2558417830942,345.68997252503186,346.12817318600617,346.5621246074793,346.99364202337324,347.4191396625906,347.84259930367114,348.2584986455224,348.67262159979657,349.0870165643879,349.5031102200071,349.9275799517227,350.3522275147561,350.7685290610933,351.19192026455573,351.61683499109006,352.0395812100837,352.4592614939219,352.8905505434151,353.32704712881196,353.7678938954864,354.2118416562789,354.65229799011047,355.08945971389096,355.52611966077575,355.9582335353391,356.396120845881,356.839693081424,357.28931035145354,357.74102655580464,358.1948319968601,358.635958712773,359.0828572848353,359.5183615059286,359.9595910750037,360.40734482225764,360.85026363004806,361.2839484440427,361.70544911649836,362.127612149167,362.5516271957222,362.97287021017996,363.4002870823015,363.8327864102274,364.27506287202834,364.71500950843745,365.1544419323611,365.58825527060264,366.02295943032107,366.45577654060185,366.8880278097513,367.33681632019614,367.7863580804943,368.2444769028973,368.6905921310964,369.1333475550672,369.5743794580709,370.0238785238556,370.47132140414806,370.9151182079603,371.3709180147148,371.835455274878,372.2899091869957,372.7389270843802,373.18740111891975,373.6325617959044,374.0822994741459,374.5422274659485,374.9984915757477,375.455767625302,375.9152589360135,376.3758241301539,376.83365413892125,377.2855982863106,377.73473499142597,378.19340274910746,378.6526701041911,379.1105417996264,379.5614757738655,380.0109072612837,380.46734033964003,380.9294659265048,381.38578737147054,381.8441429407568,382.3004067768791,382.75129718867504,383.20049167187767,383.64551966674435,384.10304341555604,384.54859190479954,384.99606800082324,385.44125769783057,385.8913364935198,386.3421961198703,386.784616590945,387.23153550359166,387.67502458068316,388.1232489701316,388.5767378270526,389.0272812013262,389.481775600629,389.9390816159238,390.39819600187377,390.861781882577,391.3231997143455,391.7842792150125,392.24771784266125,392.70397661348125,393.1654495228265,393.6189262872264,394.06572889062033,394.5024309540602,394.94871435702214,395.3950968240256,395.83225288406925,396.27364245708486,396.7145968792495,397.16919001064457,397.6193370628108,398.07364949773023,398.52795937180053,398.9771967175252,399.42525792792276,399.87016698407444,400.297603218825,400.72447135190623,401.1550949182166,401.58997714814825,402.0176738424668,402.44173468482734,402.86478984899713,403.2934638211915,403.73244510941345,404.1677479124478,404.60533188556303,405.0405875577003,405.47286885398034,405.89773012673925,406.3283503481613,406.75944130441167,407.19558078444595,407.6459338208035,408.08917791451915,408.5407582164895,408.9910363961002,409.4381613935328,409.880319477683,410.32600496123405,410.7796744907281,411.23174837419776,411.68413125978907,412.1378554187145,412.5851433368198,413.03050257614814,413.4817329615273,413.9437947234393,414.39696295419526,414.84210230826534,415.28054134812203,415.7166971098293,416.1425033361736,416.55783979762043,416.97798210514634,417.3906174669312,417.7969849379572,418.2008328912052,418.60597620380156,419.0169749024774,419.43482694997124,419.85796714300693,420.28005311595143,420.69678886221675,421.11137964139607,421.51175276021524,421.90981883173515,422.3069548132645,422.69597966843367,423.0833596230874,423.4766165732856,423.8603606081459,424.24146719978353,424.62047730479514,424.9975472010211,425.3714161920484,425.7381391739099,426.10321764795935,426.4786233661381,426.85000663789174,427.22491105065535,427.5962999611562,427.9734137420903,428.35243998878127,428.73130272266224,429.11486169754744,429.5021681607858,429.8884458601734,430.274605377214,430.65397272721054,431.05831236407334,431.472348978927,431.88294233780607,432.2869803426338,432.69214407433014,433.08778892397925,433.4892838705491,433.892510144972,434.29717960539745,434.69852028352375,435.09891092921475,435.49693057587353,435.8985144700748,436.30356381227386,436.7180378013185,437.13639667721407,437.5605729296095,437.9782360478025,438.3993309185663,438.8236992982107,439.25673661559904,439.6868448684677,440.10979172411123,440.5355001025804,440.96575009466574,441.3938627953894,441.8234520504502,442.24709106781575,442.67713794783845,443.1045484930871,443.5426000129802,443.9859365291662,444.4389741764014,444.85700920374916,445.27587091181374,445.6972914700008,446.11904554478315,446.5352436002473,446.9579708391003,447.37590845472914,447.8003203209921,448.2290806356616,448.6464739171323,449.06024423679287,449.47149280943324,449.8857516198931,450.29071257837904,450.6888956434399,451.0827269709547,451.4779539723377,451.8713579523642,452.2609763793205,452.6542135958456,453.0425384434294,453.42561135042286,453.81496229319066,454.20554332707627,454.59437167488306,454.98534301189477,455.37795857472463,455.76179546630385,456.14810022792415,456.52964686816756,456.91011922695543,457.291261177759,457.6726811188021,458.0490300004135,458.4308226100402,458.8085290483232,459.17727474301046,459.55233343095483,459.9307912992912,460.30481935210094,460.68069700220315,461.05613435350597,461.42334436864667,461.7785769464789,462.1325613372089,462.49244653445055,462.85399506744704,463.2102895891612,463.5733691335864,463.92893392834867,464.300625040025,464.6798396351652,465.0611092450912,465.43867331105537,465.81481345791155,466.1906647448636,466.5653374092112,466.9352973586423,467.29607994899493,467.6650854359958,468.03463293574043,468.401891687217,468.76816739734943,469.128132405932,469.4843553954362,469.8465704311468,470.20345734302543,470.56162214205744,470.91493652893314,471.2611629019526,471.59900862369307,471.93309899112876,472.2690017007808,472.5958243439035,472.92547261783807,473.25380941824596,473.58325832800256,473.91645968181103,474.2413559857181,474.5565142467465,474.8711871155956,475.18275798875345,475.4866587150466,475.79955288404403,476.1166320726568,476.4389194655415,476.7582089212415,477.0682739517928,477.3752429070141,477.6863082949785,477.99951112885265,478.3125038007855,478.63106178970656,478.95614105499055,479.2754657297585,479.5884380310789,479.910524968893,480.2311823379681,480.5533837609987,480.88241317895995,481.21836833852046,481.5558250504996,481.88470185727545,482.2236069681194,482.56614594050654,482.9007528131357,483.23123735855575,483.57173986232965,483.9208211646859,484.2723029614534,484.6206951019532,484.96311810756436,485.30539633581964,485.6500602252929,485.9943535192617,486.34302883902046,486.6885318247024,487.03299648667735,487.3749558862411,487.71274766954525,488.04990194445907,488.3852864091532,488.7219348308952,489.0647105295392,489.4087297065139,489.7524800276575,490.0938714648436,490.43741073268893,490.7877358736238,491.1389317795308,491.4998935786899,491.8588965945014,492.21928119204915,492.5858230728551,492.97017775910206,493.3425899752207,493.71633435264937,494.0907123862231,494.46930699982465,494.84044979182545,495.20913991229304,495.5734888981557,495.9301668151371,496.2817441799622,496.6353997391161,496.99954475551135,497.3641159849493,497.72907369040513,498.0935908280129,498.4572294373231,498.818227280217,499.18512437373295,499.55847217075564,499.92294426735225,500.2940971385982,500.67178123709186,501.0548570180539,501.4449427978269,501.8378791857523,502.2269773211083,502.6153709002183,503.00173765514717,503.3838659776727,503.7671740429181,504.1544360257361,504.5440422018694,504.92434674910044,505.3048081945269,505.687635193849,506.0698828912332,506.4555427471987,506.8398408753858,507.22400855078104,507.6091222465227,508.00233377444556,508.3978595337246,508.7991849613909,509.1935701995983,509.5932225086408,509.99370111159055,510.3993094141242,510.80154351393116,511.1993161376349,511.60278097278365,512.0053971222112,512.4137504195176,512.8213685678352,513.2290022259647,513.642691840673,514.0559902219147,514.4703195946161,514.8728269244637,515.2737384376774,515.6766085444597,516.080728680188,516.4790937370569,516.8802006103701,517.27661599299,517.6762930780828,518.0777329662733,518.4803566182152,518.879973131581,519.2829234687442,519.6820007587339,520.079003286781,520.4727661672896,520.8687600915168,521.2657343591177,521.6623709748803,522.0542722140392,522.4459308619519,522.8413602872492,523.2342421806636,523.6219225253899,523.9937740224698,524.3674599584197,524.7406565852364,525.1108408035286,525.4844666924769,525.8558813005493,526.2250743612976,526.6076042613145,526.9966440814317,527.3773369258422,527.7556407813049,528.134429346276,528.5084221468805,528.883681272375,529.2549630345613,529.6402532063555,530.0271392969248,530.41726251663,530.8072589689236,531.2008068294515,531.5977980229723,531.9901613014495,532.3728172880017,532.7600523490444,533.1423017443772,533.5248360794853,533.9109294637235,534.2930720186043,534.6744024571449,535.0562255914665,535.4260108389731,535.7961336119754,536.1642315016177,536.5346579557233,536.9075170663252,537.2836324986968,537.6598045208223,538.0377926891831,538.416889668915,538.800179665868,539.1839301695777,539.5734985439608,539.9643716697115,540.3536542289607,540.7430404456386,541.1288856053125,541.5121109487263,541.898697834253,542.2840354924399,542.6652572609632,543.0469666352337,543.4314238528102,543.8114408024169,544.19182421764,544.5688285445674,544.9478336745713,545.3253810551739,545.6985635380224,546.0718152781762,546.4534566341047,546.8327839782501,547.2068673372071,547.5802355882133,547.9512001040266,548.3187679877783,548.6852538542514,549.0590700015,549.4331497225032,549.811429674327,550.1900320092857,550.569508483986,550.9506596116864,551.3366835720947,551.7160412063347,552.0876652310781,552.4559799386584,552.8263768826159,553.1975068405795,553.5671176336423,553.9360314836358,554.3034273528112,554.6716386428768,555.0431155306724,555.4104614248952,555.7750871183048,556.1384949454371,556.504017326278,556.8730671153546,557.2388089839017,557.5993970478912,557.959771322714,558.3203929945985,558.6820954700709,559.0395367621541,559.4011762812975,559.766306686719,560.1321875544238,560.497719418998,560.8593758143875,561.2236486570471,561.587577825255,561.9480964004385,562.3044592411097,562.6612856444335,563.0270941132499,563.3898330196141,563.7522966733541,564.1112755996201,564.4713977020742,564.8336178068546,565.1950446138692,565.558353475905,565.9167459000248,566.271328881609,566.6328622189926,566.988447107459,567.3392067910929,567.6934867725486,568.0539022489811,568.4206600881616,568.785215150886,569.1472579876406,569.5131084191412,569.8798969318098,570.2403142125186,570.5908380487301,570.9483200654938,571.3051385738872,571.6627232653177,572.0233265230879,572.3912491726296,572.7515117987398,573.1096973341371,573.4717487759588,573.8351556345419,574.1987320850762,574.5620479893862,574.9250980908942,575.2881366448057,575.6498962065752,576.0120702893403,576.3758379084748,576.7394564636863,577.1016979162139,577.4678372671058,577.8357970241657,578.1989045599742,578.5581364962463,578.9182124322833,579.2770885319533,579.6334395760773,579.9930119128696,580.350975192712,580.7095862626593,581.0645555588844,581.4252394641196,581.7896527508929,582.1594840033783,582.5324435365671,582.9117328269915,583.2882921723553,583.6651164916655,584.0464025444578,584.4260536744314,584.8048896397199,585.1846184093356,585.5657956677778,585.9516898170523,586.3352951984546,586.7212667025847,587.104074248422,587.4858707940757,587.8644261978491,588.2399146754815,588.6128507804972,588.9788726347304,589.3371875834771,589.6897614532907,590.0429558258768,590.3974850380168,590.7503157606709,591.1035566449802,591.4567748050802,591.8116962423703,592.1726124375991,592.5296079675106,592.8878973509145,593.2472148760432,593.6024560047729,593.9572290317685,594.3112662158267,594.6630364266216,595.0156213878804,595.3767511020731,595.7397420466209,596.1029865297412,596.4624038637251,596.8244132405418,597.1852656264005,597.542768968048,597.8994323793249,598.256965204999,598.6114846075011,598.9649764391618,599.3188073837875,599.671858653488,600.0288573278631,600.3839221307599,600.7406419038939,601.0952385697246,601.4495364419347,601.8031337913264,602.1579916911298,602.5174870049748,602.8781844783346,603.2399151203376,603.6038332422861,603.970700977354,604.3398589279664,604.7072444435414,605.0722729031877,605.4351844470414,605.795628935783,606.1580086451049,606.5192965450628,606.8785958220997,607.2382943685154,607.5974143548672,607.9535009163253,608.3079205183747,608.6637338599251,609.0221651600734,609.3785075898859,609.7327443634322,610.0855697108298,610.4329419586022,610.778884975402,611.1246535605706,611.4743023627148,611.8254441548843,612.1747203233581,612.5254116619601,612.8757433449689,613.2273985625536,613.5808755942758,613.940310407492,614.3009114498052,614.6636914797032,615.0249246196088,615.3841322890164,615.7421327110876,616.105479068897,616.4666897807731,616.8277706037634,617.1906440497403,617.5495223261469,617.9088325097489,618.2652839280659,618.6217510564265,618.9754782838263,619.3308422212674,619.6862917786007,620.0425550445439,620.3998085050287,620.7576798598534,621.1123726942465,621.4672701603329,621.8232176941783,622.1751912363459,622.5286767672753,622.8807879812166,623.2312106940815,623.5808221014436,623.929023872734,624.2812087664006,624.6347460868287,624.9868394323307,625.3421755706554,625.6990687943239,626.0507799274678,626.407102690076,626.7601430096136,627.1102318644121,627.4685411569765,627.8259646331228,628.1854739651708,628.5474695674977,628.906658928259,629.2642866492138,629.6184442433062,629.9707323459454,630.3281075958405,630.691337944535,631.0586042180687,631.4207263648825,631.7878095958135,632.1538070147872,632.532009496462,632.9057261949883,633.2795297370849,633.6563496363449,634.0263364674345,634.3991716818905,634.7768153675945,635.153548249682,635.5337347039965,635.9140693297018,636.2932373640733,636.6739508575706,637.0546626528981,637.4331652962896,637.8091658919782,638.1820480622953,638.551202831316,638.9200640261056,639.2903495083065,639.6594313998905,640.0301656471222,640.3999502004488,640.7707008818929,641.1366082290988,641.5056467975644,641.8757737691315,642.2409689531546,642.6063641138151,642.9718263404618,643.339206881797,643.7045264456592,644.0676204703639,644.4298944044488,644.791216344096,645.1482771782141,645.5016554933181,645.8516684924964,646.1967606781361,646.5391593013896,646.8785841538527,647.2189300831947,647.5571781250712,647.8984976682934,648.2413715901182,648.5804325859513,648.9170452437384,649.255436281984,649.5953481932227,649.9357088281763,650.28017881027,650.618057513577,650.9605764011981,651.3015781674319,651.6371289995161,651.9717188428285,652.3050047469656,652.6392241362603,652.9705729004529,653.299145462493,653.6211774447468,653.942593116494,654.2579364264113,654.5747191212552,654.8897989620486,655.210627206071,655.537993442289,655.8715960412314,656.205981361999,656.538543676847,656.8701087127522,657.1959848313641,657.5187479653746,657.8442330761281,658.1682768072501,658.4931385141081,658.817828333254,659.140473238368,659.457419404612,659.7726745717828,660.0857238399758,660.3995575885306,660.7102554133025,661.0213214802257,661.3288083385023,661.6358278205846,661.9477342803762,662.2601630034592,662.5680277587833,662.8745947942618,663.1839328349531,663.4924975966555,663.8044008171619,664.1127226179985,664.4205811184363,664.7291928865541,665.0385531374184,665.3492348371306,665.6620455329701,665.9744549264419,666.2867765518552,666.5984313099084,666.901641011541,667.2010307822043,667.4961946004435,667.7927107461171,668.0869605509904,668.3729442374208,668.6609772546747,668.9494773455331,669.2354905805632,669.5236711823284,669.8125090942465,670.1004034023806,670.3921498423656,670.6845690305017,670.9751701506104,671.267961726073,671.5609119881501,671.8525464041277,672.1432520204983,672.4333009813438,672.7207503019861,673.0084490797772,673.2953536571001,673.5860210410165,673.8755676328049,674.1659336351479,674.4633897393846,674.757725219006,675.0493370185109,675.3449147042611,675.6377201001269,675.9335077217042,676.2241739704875,676.5153610065822,676.8093757776664,677.1005243527652,677.3891681396526,677.6782616626879,677.9660041639556,678.2591713454324,678.551010730575,678.842137437088,679.1350397580891,679.4244290216081,679.7167884643659,680.0098472389977,680.3136513878835,680.6115983098125,680.9019948126936,681.1914975485213,681.4794683185451,681.7721948120409,682.0636295159425,682.3551558297679,682.6466380151535,682.9440514436728,683.2403919445185,683.5378080646033,683.8319921471318,684.1240031304069,684.4157407523142,684.7046315442674,684.99468173891,685.2854169268812,685.5763143490465,685.8647541377065,686.1515358094102,686.441684636181,686.7296515889084,687.0186269466128,687.3140093915797,687.6048266293108,687.8939679137488,688.185186851829,688.4752701623577,688.7688567610471,689.0641158058177,689.3571057456247,689.6476095109238,689.940000417213,690.2307110827833,690.5225565306962,690.8128051833842,691.1059706908363,691.4010988123221,691.6916714673257,691.981854461377,692.2706558772934,692.5598781282868,692.8473977218382,693.1346644657938,693.4246084735805,693.7125992432318,693.9953371239408,694.274260724523,694.5508991378695,694.8231063079136,695.091885212973,695.3604898135757,695.6340878472229,695.9047672012239,696.1729697460942,696.4384597310211,696.7043358862204,696.969018848047,697.2310171522627,697.4907239430838,697.7495853259688,698.0083932493799,698.2625443596542,698.5226524234458,698.784775116794,699.0392665311849,699.2870244991091,699.5296535418374,699.7767551993093,700.028107183221,700.2794315264864,700.5275447604618,700.7753936367426,701.021438245687,701.2705968114778,701.5157320769767,701.7583878093119,702.0016530360022,702.2464487548245,702.4963612964712,702.7503002776257,702.9954120057364,703.2488899888563,703.4891375709681,703.7261937559474,703.9616257006919,704.1961708338604,704.4386006903933,704.6809079663713,704.9258289410282,705.168881002925,705.4163529865805,705.6641623121104,705.9091932907072,706.1508502634038,706.3852229487611,706.6188759298834,706.8521946765513,707.0901684724977,707.3375754346853,707.5891716047163,707.8397405808532,708.0912530180822,708.3452346908357,708.6013555643663,708.854748325411,709.1071586461449,709.3551600953942,709.6004835026074,709.8459360481684,710.0927263974654,710.3357025251748,710.5801340085054,710.8254313556458,711.0720580066668,711.3165071498229,711.5638280589828,711.81175993449,712.0642940127423,712.3156973366381,712.5692756238209,712.8238665763884,713.0750382368306,713.3251684633487,713.5734632258268,713.8188734388746,714.0679217849247,714.3127496798852,714.549233521137,714.7837406039648,715.017741637801,715.2505407731855,715.4819064640142,715.7130146310301,715.946130112542,716.1778063059655,716.4047116362794,716.629836714917,716.8602635690322,717.0946488241675,717.3251108307131,717.5593613359738,717.7834823041067,718.0053827356928,718.2259414769942,718.4450793114124,718.6683344708872,718.8946536045237,719.1231776849099,719.3434851514926,719.5516097202053,719.7657280771527,719.9813835122823,720.1954309679468,720.3963175143208,720.5891448588427,720.7904260027722,720.9812920731824,721.173137331326,721.3663563239334,721.5668123432283,721.7735506057415,721.9828655728766,722.1917526735315,722.3917713790429,722.5893733964344,722.7900122864962,722.9854557702415,723.1823551928892,723.386772917263,723.5912551858833,723.7959582500985,723.9992733022264,724.21091205436,724.4153622792837,724.6185890859947,724.8176360385764,725.0149441394337,725.2129046097784,725.4097701064607,725.6177396178828,725.8221760357947,726.02851271278,726.2309863106698,726.4289987656512,726.6216383951032,726.8099963937634,726.9974932058303,727.1828239257984,727.3766989624964,727.5543260770955,727.7367794105894,727.9097232935737,728.0851346001336,728.2668424388676,728.4460772489624,728.6181272396775,728.8018840537898,728.9864488699914,729.1719721026134,729.3579063157867,729.5397329008538,729.7276789527727,729.9124543438352,730.0950030203253,730.2722580193645,730.456992697249,730.6555442815265,730.8654039376847,731.0701990407529,731.264004458073,731.4647577837959,731.667144593363,731.8746331318639,732.0840716383618,732.2889148696336,732.4936703069302,732.7040569227033,732.9159132094906,733.1254759265366,733.330649112881,733.5318158804062,733.7352168391194,733.9365415839097,734.1328638746809,734.327836061535,734.5298720446617,734.7389369345715,734.9475131489771,735.1554728902538,735.3640279334977,735.5689719401735,735.7741127482504,735.9772635792533,736.183543451365,736.3833029074044,736.5872090797084,736.7874945687386,736.9838754663074,737.1778997453353,737.3712479044025,737.5645545152843,737.7590926727294,737.9564191443524,738.158325795343,738.3646807857626,738.5730415181615,738.775805518193,738.9814788353106,739.1872892260535,739.3854078378681,739.5830291523416,739.7757719162678,739.9670033303983,740.1587206038566,740.351733913612,740.5379385252099,740.7302731263635,740.913906461014,741.0953742422389,741.2744030258564,741.4555695621598,741.6343354057362,741.8132212625533,741.9913873709793,742.1671853301395,742.343743748153,742.5195575422617,742.6879457208138,742.8540695823317,743.011990222496,743.1769127513194,743.3405107554258,743.501296566028,743.6626302325535,743.819254192098,743.9759258522522,744.1206157693146,744.2621644424135,744.4071930120572,744.5525362623507,744.6992438811476,744.8472351805281,744.993769772087,745.1405641371844,745.2857924226059,745.4264333150959,745.5618637660737,745.6920355733732,745.8197531090291,745.9538323095571,746.0975185724537,746.2515537591748,746.4089982299829,746.5642003293092,746.7185592254837,746.8655567332744,747.0108475148686,747.1641343397773,747.3202070806487,747.4672905780599,747.6129531818028,747.7591513535053,747.9187766820805,748.0765716699952,748.2303879414239,748.3799086524123,748.5300507861903,748.6766864168662,748.8178591220649,748.9675471169071,749.1144331811647,749.2603368072982,749.403412976033,749.541965644476,749.6912096054411,749.8391739928743,749.9890968861187,750.1376930326355,750.2811596442439,750.4218263864623,750.5623539349604,750.7033248141743,750.846186710638,750.984133402867,751.1240145947304,751.2605993130637,751.3965861487727,751.5312172325876,751.6704974100003,751.8081429690437,751.9445795908418,752.0791643159773,752.2089217747111,752.3481096570558,752.4888233992647,752.6299144836353,752.7692074353063,752.913682701344,753.0531386812013,753.1939183258737,753.3324194454085,753.4710341160207,753.6079269804391,753.743326450508,753.8766766467697,754.0220108296166,754.165217225865,754.3037535613089,754.4417156737827,754.5775262165298,754.7180302298325,754.8589799226024,754.9975933896362,755.1359398816899,755.2815477925014,755.4303319921532,755.5843624195759,755.7413407784534,755.8881698168466,756.0398929599814,756.1931796672429,756.3450379956616,756.4922851704705,756.6431382232704,756.7908788213213,756.9375025310346,757.0855086442652,757.2343338127075,757.3817034955168,757.5258944775469,757.6664004825197,757.8066868569513,757.9438978881494,758.0809931542194,758.2216744225566,758.3632099698502,758.5085910314883,758.655676088395,758.8024301561568,758.9484089779858,759.0964619392103,759.2494742379536,759.4018815430686,759.5515558080338,759.6985287190801,759.8437396038466,759.9946801107608,760.1505912100693,760.3161117722689,760.4773453494768,760.6406641809417,760.8026499487842,760.9627978346894,761.1198161758525,761.279241315262,761.4371540385723,761.5959713021566,761.7559496919253,761.9099063581084,762.0615608216799,762.2086718975515,762.3554149197075,762.5106818193681,762.6647299794013,762.8142054346058,762.9661962401929,763.1202703945919,763.2727691489804,763.4246657355543,763.5770967875987,763.7232495333546,763.8683165840243,764.0089985666004,764.1512673925658,764.2965715417204,764.4409536395742,764.5751210386647,764.7079766813886,764.8349495919379,764.9633199095197,765.0904726621957,765.2137032722176,765.3361639928034,765.457937630486,765.5824927449357,765.7085453760378,765.832839488899,765.9594556686675,766.0842080804596,766.202328473174,766.3273799149433,766.4522100646873,766.5808635225221,766.7067593367706,766.8339468162535,766.9586608392301,767.0815188035426,767.2004124911041,767.3214974795587,767.4445310608944,767.5715859579927,767.6864912485025,767.7964178251823,767.9103636630989,768.0255728189095,768.1424987390733,768.2621430919298,768.3794537827239,768.4991073944025,768.6151449912018,768.7374140730503,768.8547754136071,768.9707627629132,769.0912682330204,769.2083396950702,769.3266506807427,769.44206903738,769.5537703902341,769.6601582957232,769.7720517606294,769.8780799270157,769.9946440842687,770.1226361451054,770.2523502857343,770.3771833041378,770.5003168801927,770.6160385292328,770.7245956107631,770.8441343655068,770.9598308495438,771.0725146637092,771.185305911406,771.3028207269376,771.4213179742846,771.5455269336335,771.6648538084833,771.7839279323844,771.9014226397912,772.0222651024269,772.1442536523136,772.260695146204,772.3755659414951,772.4867714225866,772.597634304685,772.7158057184101,772.8313167132455,772.9470580347897,773.0619938941436,773.1780455177909,773.2928409812166,773.4086114105326,773.5298230616563,773.6486889402918,773.7691176697731,773.8884238620844,774.0172652537221,774.1415580536227,774.2653385789768,774.3881558813573,774.5108599029468,774.6294333018136,774.7466143002061,774.8655890789355,774.9866809863283,775.1014672692536,775.2191283813495,775.3359297242037,775.4501840984403,775.5641305343029,775.6770987151617,775.7886458227745,775.8992112341457,776.0110097108541,776.1226732578712,776.2303780645907,776.3331903792755,776.4325145120984,776.5321770307119,776.6325041031309,776.7342495613075,776.8327623206592,776.932227574313,777.0309828643008,777.1272011846186,777.2239445079526,777.3217050287358,777.4205379512882,777.5169796014993,777.6118358124099,777.7063515199643,777.7968533343465,777.8864600746583,777.9826817916119,778.0739480777856,778.1689253232994,778.2626802267505,778.362342257265,778.4652013964474,778.5792140727376,778.6930082473145,778.8065609583123,778.9276276610972,779.0519523442572,779.1778511412726,779.301279929784,779.4282144808544,779.5527889785108,779.6745221305669,779.7905234333107,779.9045148622304,780.0206941868596,780.1388966694558,780.2553242518902,780.3727434361713,780.4920195678114,780.6109654950437,780.7302427067002,780.8499498182327,780.9683318528091,781.0853008087574,781.2042544520991,781.3225868279033,781.4401560193119,781.5575877752567,781.6756902345951,781.7967597415341,781.9194977821862,782.0442636559947,782.1684859186721,782.2951007130773,782.4208754959504,782.5533732546251,782.6815484789472,782.8081993784008,782.9366153211322,783.0718426418398,783.2106310106656,783.3469162872011,783.4817011019686,783.6179862220938,783.7512725145416,783.8828362709878,784.0194190839484,784.1509676207752,784.2790596622444,784.4051346643823,784.5266989795682,784.6467966236341,784.7744274733691,784.8995431629623,785.0215441288342,785.1389419966267,785.2551560172615,785.3771754703921,785.50123438625,785.6256375124544,785.7529584660383,785.8770929812595,786.0029133069729,786.1305485387293,786.2586355144881,786.3879053052169,786.5241183515332,786.6627598307641,786.7995850332295,786.9366587075451,787.0691430185702,787.2036482595477,787.3391492661826,787.4803804875955,787.6185246770551,787.753548301725,787.8897762370634,788.0305116999789,788.1729093181943,788.315945748981,788.459503959331,788.6047636162466,788.7531302724929,788.9003877870614,789.048480393842,789.1975578383658,789.3442786709488,789.4942291515758,789.6472084221805,789.798925260427,789.9475059844494,790.0955693891506,790.2442422278982,790.3942697885759,790.5460519984676,790.699590682184,790.8530041727213,791.0071425790434,791.1595256244295,791.3098276618252,791.4576327775344,791.6028568285151,791.7485441116446,791.8930051258926,792.0366202609625,792.1781204824933,792.3155365669909,792.4518379148376,792.594810353894,792.7335245032041,792.8776893512222,793.0216673552231,793.1670764330411,793.3134790389631,793.4591488716233,793.6033424892753,793.7470890178038,793.8907868182805,794.0361022201469,794.1832901764924,794.3296913101494,794.4792414720555,794.6351925977674,794.7886170819406,794.9408284523283,795.0904269807597,795.2436126699422,795.393358228428,795.5443190612332,795.6984048762715,795.8507357426342,796.0015621206417,796.1519029392134,796.3045212575871,796.4542845519181,796.6119601222877,796.77196283893,796.9312286632785,797.0930825487353,797.2518037575633,797.4099510279211,797.5683733016713,797.7274928175648,797.8866340685299,798.0426389390714,798.2024831275917,798.3620767607035,798.5204948624691,798.6765972297012,798.8285449977066,798.9800136180666,799.1333912541936,799.2879869064209,799.4432546577441,799.6021945292941,799.7633625533235,799.9234208546036,800.0814930489773,800.2388872204169,800.3922620609674,800.542499837994,800.6942115899337,800.8446266163169,800.988305039115,801.1377320514712,801.289802535287,801.439088519985,801.5875085516213,801.7345846516273,801.880387240476,802.0253463568292,802.1718427877995,802.3166948335888,802.4625115562449,802.6118618715668,802.7579646640352,802.8977810742676,803.0353802645013,803.1771591426664,803.3192250178099,803.4583441213485,803.5981061315329,803.736439281482,803.8751542848663,804.015057978364,804.1532273661592,804.2935849796991,804.4363474240067,804.5797795162234,804.7189898740903,804.8561015224527,804.9848884890434,805.1148139077454,805.2430004432931,805.3700924994664,805.4980083255464,805.6236199795221,805.7513961152358,805.881348668855,806.0115633104992,806.1397816062918,806.2778036832783,806.4216454142847,806.5664700595698,806.7108888555058,806.858962499964,807.0086313206584,807.1612135462933,807.3226374369851,807.4864682194238,807.6452710814297,807.8032927948698,807.959590160619,808.1173980557805,808.275092482831,808.430666477605,808.5863213425669,808.7412970540918,808.8932132365894,809.0421717103086,809.1955733834498,809.3494328248312,809.5024049048684,809.6542824129165,809.8042852890935,809.9594088014446,810.1159051252816,810.2697004705838,810.4244403019748,810.5782984093426,810.7261047447628,810.8684514192969,811.0166041973475,811.1674962379252,811.3158967001782,811.471910728008,811.6281352459491,811.7812029474844,811.936569467096,812.0922017401117,812.2449529588075,812.397733827313,812.5491407432137,812.6993471271712,812.8490885105489,813.00325996107,813.16089694127,813.320320904134,813.4806990000261,813.639802903318,813.7955767795465,813.951917006983,814.1056046095723,814.2561175074052,814.4111977507646,814.5640653704145,814.7172539067915,814.8714612004683,815.0231856515684,815.1732987632931,815.322604424653,815.4725672574991,815.6228405271481,815.7735603938331,815.9272522387669,816.0827940399022,816.236481647355,816.3873726268657,816.5366771536901,816.6872998588647,816.8375123076125,816.9885272008805,817.1422302457518,817.2966475561466,817.4536451448321,817.6111387057831,817.7689092744545,817.9248675991871,818.079100463045,818.2336560129193,818.3897142735036,818.5499240992181,818.707672923159,818.868538690479,819.0355212788022,819.2055730001894,819.373917913982,819.5432791077001,819.7098254832604,819.8741398420575,820.0368262051234,820.2037517658741,820.3733268136257,820.5463191586741,820.7200385097567,820.8932356973655,821.062524794349,821.236550731674,821.4113279943681,821.5850627723594,821.7578290995539,821.9286202027974,822.0978376874418,822.2684944022026,822.4379869173417,822.608546678563,822.7782609665474,822.9493678211761,823.1218156146174,823.295182488404,823.4607096085133,823.6239834012981,823.7859686897405,823.9460868039041,824.1034678042365,824.2616014369851,824.418719812807,824.5803758851325,824.742256907371,824.9043064795469,825.0654871128245,825.2257762228164,825.3881064728071,825.5505570244795,825.7114263721796,825.8710748913322,826.0295736717298,826.185927728865,826.3421111344974,826.4974235913733,826.6519631383576,826.8089081076232,826.97033112494,827.1360161312664,827.3005850383665,827.4640318878714,827.6307179606988,827.7971397021211,827.9631801255064,828.130329120268,828.2951703624858,828.4593258771124,828.6281301880749,828.8029240809824,828.9747639357761,829.1469809424934,829.3156547554222,829.486444103934,829.662963831192,829.8396122986551,830.0184104526179,830.1911035932162,830.3681677728669,830.5434432952216,830.7124318334681,830.8762102848436,831.0426698697593,831.2079550921603,831.3752449156436,831.5431918770214,831.7074782733898,831.8716773569281,832.0373266023576,832.2070788109636,832.3782629655097,832.5533662760972,832.7275527227685,832.9007816416301,833.0754398007462,833.2514223996332,833.426324821954,833.6007900145928,833.7765548980683,833.9548376268035,834.1338242143006,834.3131345484453,834.4916499822721,834.6687207754162,834.8426590691888,835.0110369074359,835.18260155082,835.3537859167109,835.524702399829,835.6960435036149,835.8656056204277,836.036722518988,836.2061369404064,836.373534598566,836.5354620114745,836.695446068959,836.8530671747799,837.0110348312628,837.1668788755865,837.3200052574803,837.4764212110576,837.6352794844997,837.7949356502763,837.9545110214822,838.1137448015634,838.2672208450317,838.4216704341447,838.5748251317923,838.7259892202169,838.8710436302122,839.0121169695485,839.1560803759253,839.2994541581352,839.4433382537691,839.5869553577077,839.7310791370119,839.8850122573199,840.0320040853512,840.1746816363616,840.3219724066921,840.4685800298707,840.6137214129476,840.7575155302357,840.9014378955812,841.0452739485431,841.1888393110007,841.3329817909776,841.4733279033176,841.6127420467483,841.7483779794334,841.8864907624366,842.0270141391497,842.1637200332984,842.2975352476356,842.4340778399069,842.5749942283192,842.7191826908797,842.8604237762897,843.001627955583,843.1390964811485,843.2748685379338,843.4091640154352,843.5455314437945,843.6800713322436,843.8139633836659,843.9447797179614,844.0742433763699,844.1979227588886,844.3247549847911,844.4553729145878,844.5820983930957,844.7109917835041,844.8382258814363,844.9641818616237,845.0930915197287,845.2229311265469,845.3546359360239,845.4839199675262,845.6109991870244,845.7360508597772,845.8609745332724,845.9883642737109,846.1168553070174,846.2464074043128,846.3783874653127,846.5117832403571,846.6451692029655,846.7777613494727,846.9112541845398,847.0430152288795,847.1766435512645,847.3102723881825,847.4384851969639,847.566103702301,847.6962222105972,847.8257620311492,847.9537866218761,848.0823949033429,848.2114498118035,848.3438761042912,848.4745670993057,848.5984318027031,848.7254757649675,848.8527383548571,848.9815015959789,849.1068971657146,849.2352796243827,849.3635662468273,849.4932940496824,849.6229019502516,849.7552005179887,849.886017221751,850.0161302806737,850.1451482687216,850.2750451310358,850.4044408069758,850.5279746830656,850.6577272517043,850.788445925572,850.9212174354898,851.057742432341,851.1895583842615,851.3259207287456,851.4583020666296,851.5884074575961,851.717604192233,851.8471589792352,851.9755172900277,852.1049764210366,852.2331664355779,852.3624115924067,852.4927571640565,852.6210635846255,852.7500079023757,852.887014424874,853.0259191885207,853.1656131434474,853.3017447714019,853.4397502165712,853.5777132069206,853.7155805083366,853.8511554876359,853.9888427002952,854.1245928716426,854.2582344495377,854.3888493426102,854.5182305867875,854.6501825447531,854.780737659089,854.9097588493196,855.0356449418341,855.164614813144,855.2949997537626,855.4196453602053,855.5479021359379,855.6765190123024,855.8053839878166,855.9346649733288,856.0623214616035,856.1896572738688,856.3185735048919,856.4484900527241,856.5784678237587,856.7095193026644,856.8435328127589,856.9757881868627,857.1079099648005,857.2452467860421,857.3818232428985,857.5183156175144,857.657358831043,857.7946261300667,857.9362708913413,858.0744993005173,858.2093796052523,858.3480713098143,858.4849012207778,858.6202028498865,858.7535985108843,858.8923914681191,859.0307513514736,859.171114956901,859.3172485132172,859.4651440933712,859.612389599496,859.76158149001,859.9112257082979,860.0600666357886,860.2042970468456,860.3477838512681,860.4928998675878,860.6363819883718,860.7800641997947,860.9242452792296,861.0711935176942,861.2154987480562,861.3647611866008,861.5138911568592,861.6658894308739,861.8197840837529,861.9710371355086,862.1236691697222,862.2764060456748,862.4296095606114,862.5824498833226,862.7353862713799,862.8901375115765,863.0445673562372,863.2007305421685,863.3573762366204,863.5128573224019,863.6688325746791,863.8231123978012,863.975835986992,864.1279475691135,864.2796699729433,864.4282877394589,864.5745491811049,864.7220937164439,864.8677568382909,865.013000257064,865.155508283101,865.3013451105289,865.4451472905357,865.5885491608233,865.7326230957678,865.8816627086771,866.0319781217986,866.1839490878592,866.3345244939019,866.4810703304838,866.6256468816218,866.769760490557,866.9127717880629,867.0580159155661,867.2068162751102,867.3565330992697,867.5029133115868,867.6484801777196,867.7938042170535,867.9398888211872,868.0855188700261,868.2299720236433,868.3710220809708,868.5143517988863,868.6582576551109,868.8005601182731,868.9424786358159,869.0877759481864,869.2328247079331,869.3784408670745,869.5229861794141,869.6753709354207,869.827514071826,869.9804903176382,870.1337131741293,870.2830267339123,870.4347493521018,870.5859285964589,870.7409058761941,870.8972658009216,871.0517668709126,871.2054703425292,871.3621587247444,871.523971200636,871.6821292534296,871.840304774898,871.9953602776823,872.1501228034831,872.3011982164107,872.4553682643791,872.6084655394225,872.763170045494,872.9099297504181,873.0541902764762,873.2021673466834,873.3467762474429,873.4958355202025,873.6408525507577,873.7862543134179,873.9341088881138,874.0774012774709,874.219198859495,874.362691279769,874.5007020129369,874.6441298020027,874.7868624385274,874.9343885319422,875.0832593021541,875.2327065905229,875.3772937670792,875.5247363023773,875.673247793442,875.8215171285174,875.9639626297576,876.1105112817095,876.2556685715008,876.4015752892201,876.5477274852092,876.6945861287331,876.8368628054859,876.9687748901051,877.1071783367943,877.2476586249204,877.3866874664709,877.5239731431138,877.6574036046804,877.7945226431748,877.9281455946366,878.0641621199093,878.2001007686295,878.3362046981783,878.4705405270688,878.6088473397613,878.7465113262588,878.8864151256948,879.021889874939,879.1571598947103,879.2923243936002,879.4203996290234,879.550286387187,879.6775812628885,879.803269534169,879.9301252892892,880.0595689510756,880.1892540956906,880.3184825275002,880.4479480954651,880.5748772804754,880.7014781860225,880.8297105430356,880.9577215912277,881.0830625482058,881.2083988867344,881.3351561686359,881.4612239837852,881.5850288789079,881.7041674151378,881.8263829197467,881.9478305550338,882.0697501284767,882.1917133776624,882.3176507856078,882.4447829886885,882.5728522666741,882.7033973741118,882.832633519004,882.9599070244312,883.0865037913063,883.2121803492737,883.3363774081263,883.4651914659325,883.5962114425565,883.7303065891565,883.869919737388,884.0114938838315,884.151021160912,884.2899431465848,884.4312359655523,884.5753924845149,884.7169460206869,884.8571706361772,884.9957432601741,885.13344568702,885.2688148224415,885.4019911332298,885.5366485702152,885.6696162280923,885.8015190657843,885.9268333806504,886.0714205746726,886.2186081404016,886.3645918808743,886.5075810045046,886.6488507036574,886.7856029062177,886.9207840808695,887.0516536866226,887.1863594554698,887.3216714491746,887.458133660487,887.5931750552645,887.7293293603752,887.8663012985271,887.9996298819206,888.1310530072351,888.2679817081098,888.3974639607623,888.5256787221788,888.6529882189843,888.7806161669641,888.9084917043883,889.0386844577924,889.1707404121889,889.3019662524748,889.4337245538318,889.5648369972714,889.6953031065341,889.8224726248263,889.953608444438,890.0852142587682,890.2188291865587,890.3537310333741,890.4911789885491,890.6263867521648,890.7626561666857,890.8960971679426,891.0308134818215,891.1650482437508,891.3025570874133,891.4380007802647,891.5761310990956,891.7153571004183,891.8586409163663,892.0001966302552,892.1434847104656,892.293045201819,892.4453952643562,892.5926712847959,892.7351013833486,892.878086339535,893.0217136064775,893.1646706444126,893.3061357951165,893.4471390550252,893.5876420387913,893.7269781117275,893.8667698306972,894.0088005996004,894.1482398786038,894.2856963221384,894.4251599209965,894.5690888554309,894.7164759643629,894.8567899944655,894.9926280649142,895.1268873769741,895.2620489747205,895.3981532167581,895.5325729360193,895.6694112649047,895.7973762911497,895.9205622493891,896.0461304390401,896.1722162408778,896.3003318352767,896.4245006786923,896.5423049375377,896.6602878605581,896.780500573961,896.9032358500763,897.0275670770152,897.1502806970693,897.2719426039675,897.3923662038605,897.5173540293417,897.639345628696,897.7601556098316,897.8822126391715,897.9996665526769,898.1205579558173,898.2397138908327,898.3590501903782,898.4818627924069,898.6051883378586,898.7247416896062,898.8414663051262,898.9648124321238,899.1036448655705,899.2391081490068,899.3790913179837,899.5198403665718,899.65954265462,899.8005275503365,899.9398812953805,900.0786688292592,900.2183921826509,900.3600682515016,900.5011341754807,900.6366520482725,900.7769575595821,900.917113951441,901.0516835637081,901.1911885896816,901.3288751367209,901.4670434690597,901.6044542145873,901.7441093345406,901.885314464942,902.0249476529643,902.1606029799223,902.2987813731115,902.4370730908895,902.5763010395958,902.7147586097299,902.8609807337134,903.0080554062051,903.154214813917,903.3082922318818,903.4605422264003,903.6127716153824,903.7677883918695,903.9251942549945,904.0822603596416,904.2433494528041,904.4030737081366,904.5623537304518,904.7172947869431,904.8681033991452,905.0182349059723,905.1640074822899,905.3105853009074,905.4599433453677,905.610891146458,905.761314597491,905.9112023341659,906.0622661831258,906.2160198901856,906.3754713505514,906.5329076707194,906.6926102234984,906.8613750344766,907.0278287894971,907.191215823038,907.3513596706789,907.5126525654396,907.673751789519,907.8338004795623,907.9919593888253,908.1487762548268,908.3067166840365,908.4643504601536,908.6241381218733,908.7819743926339,908.9409403224072,909.1009783526633,909.2612035941456,909.4239988276049,909.5829653798337,909.7411230725584,909.8959697166447,910.0521276597392,910.2082383128072,910.3618087660161,910.5134638304999,910.6658474959186,910.8115254412278,910.9612274989822,911.1100961598004,911.26073347087,911.4106713286474,911.5634857762607,911.7157517479391,911.8641222798906,912.0081606924823,912.1515197867848,912.2936959239032,912.4344793630826,912.5720518303233,912.7076220743029,912.8488277361612,912.9872022166182,913.1241068639229,913.2642283876867,913.3998484464773,913.5323446229913,913.6699812575544,913.8061152590071,913.9455314724028,914.0768481511213,914.2065070602193,914.3362985402537,914.4663428024851,914.5967013070767,914.7303287278119,914.8627663300022,914.9929645972461,915.1225187898435,915.2536202610472,915.3849751163707,915.5206385200008,915.6536455022606,915.786067058154,915.9149369725201,916.0434180515749,916.1722952161799,916.3042068453342,916.4347779691179,916.5633725584985,916.6889794512444,916.8113896702853,916.9311404741102,917.0551912204892,917.1809166128269,917.3107639726586,917.4419450017676,917.5801826609386,917.7226493204089,917.8633648288533,918.0039180081649,918.1481616297497,918.2897547403454,918.4313453661089,918.5719905102114,918.7097649277757,918.8468943978969,918.9870798173806,919.1257316776519,919.264044615592,919.4040862156007,919.546003926218,919.6858176093983,919.8257771828057,919.9665837645052,920.1064154084388,920.245563107771,920.3834328071907,920.5213775270959,920.6631767310637,920.8057311643815,920.9471915570621,921.0907749597218,921.2353630103671,921.3823957793693,921.5163556613452,921.6443274817366,921.7718987705666,921.9027545564959,922.0293924518046,922.157171120768,922.2844939123461,922.414279039921,922.5450395424705,922.6708910829775,922.8004526427912,922.9296983263694,923.0587182709614,923.1920414152764,923.3298706585465,923.4665915808846,923.6037572250116,923.7458273379007,923.892109115568,924.03977009347,924.18681386135,924.3338687053856,924.4770370361493,924.6206483970664,924.7661759412495,924.914224033425,925.0631951264222,925.2144446513503,925.3658876801983,925.5148989085583,925.6675909813721,925.8228781277103,925.986613805916,926.148707276322,926.3103738229474,926.4752421170297,926.641334378598,926.8099196529029,926.9801337266736,927.1563971147662,927.3302701341408,927.5065957665747,927.6823921764708,927.8607787235223,928.0429543676064,928.2232925099015,928.40495616113,928.5805144402048,928.7498060215839,928.9210112080618,929.0931604232155,929.263116240114,929.4317285752259,929.5988673197489,929.7616337881946,929.9214643487157,930.0821904970335,930.2463766723149,930.411823298432,930.5762397938706,930.7372403172949,930.89647603495,931.0558620049178,931.2130604240492,931.3673422055872,931.5244101691078,931.6783448905662,931.8274870281466,931.9782496760217,932.1314078771866,932.2857102850576,932.443424439829,932.5992486627738,932.7543117081395,932.9079251008925,933.0603070398829,933.21592599006,933.3752688445356,933.5371534089136,933.699371702156,933.8594881811441,934.0222666244026,934.1855578982431,934.3500224172403,934.514425504598,934.6797962378396,934.8451018383694,935.0088043552296,935.1728927895865,935.3421204642764,935.5118673858387,935.6836176091929,935.8548748866633,936.0274246766867,936.2023199086261,936.3770015222062,936.5521621128037,936.7277226757633,936.9054478223188,937.0780811624436,937.2475148545655,937.418807651804,937.5908338270974,937.7581128015609,937.9291247615101,938.0998603591061,938.2666324636375,938.432666646987,938.5996362197793,938.7640994275553,938.9277628999644,939.0911002127068,939.2561449499453,939.4204914837974,939.5847213422721,939.7520668348752,939.918069450172,940.0838353476393,940.2493924582741,940.4165113089766,940.5829164635752,940.7483208536687,940.9139509128663,941.0801247929439,941.2462334526281,941.4143903802378,941.5854865050424,941.7576433437898,941.9235427924314,942.0845573520801,942.2516391239869,942.4177873411372,942.5791933653909,942.7452843337787,942.9137830101872,943.0848487076119,943.2554747580261,943.4282472231716,943.6020645546905,943.7768045478142,943.9474439299938,944.1178843471953,944.2919795008111,944.4666480291062,944.6437441719636,944.8206561814604,944.9997107278778,945.1793351560809,945.3632365861486,945.5481658009676,945.7308390142452,945.9147807353665,946.1008526967216,946.2841268159209,946.4683523863923,946.6515980477807,946.8355758973439,947.0211254016922,947.207116200143,947.3945942800374,947.5809541094013,947.7630061525206,947.9442235510887,948.1262291088906,948.310957919859,948.494774311077,948.6785737249111,948.8633262265394,949.047824442001,949.2305601547387,949.4121370929788,949.5924827957706,949.7702021271298,949.9490368033539,950.1314719432839,950.3134827689973,950.495264347639,950.6728819281607,950.8513710061952,951.034076070674,951.2164764491863,951.4014771553475,951.5867606722077,951.7674221984189,951.940113102205,952.1093556925098,952.2768696188114,952.4368886324228,952.5997581462889,952.7596625144379,952.9241131001272,953.0846617899251,953.240880158015,953.3929678071163,953.5398238268317,953.685088618613,953.8311969767237,953.9753760411277,954.121137697859,954.2692250401169,954.4220506389292,954.5757290241463,954.724941354858,954.8725342268763,955.0205195106782,955.1721598208569,955.321843873242,955.4718032097035,955.6166958744643,955.7609005214272,955.909780310827,956.0567775538184,956.2026726651657,956.3454035255954,956.4834784031309,956.6201879333958,956.7602335435295,956.8997562863487,957.0376985418661,957.1788257507251,957.3231254426901,957.4658984580838,957.6089604454992,957.7554737856935,957.8982595972047,958.0397338377988,958.1796627164704,958.3236875483717,958.4688508208783,958.615354688769,958.7617177646662,958.9120947651991,959.0621639394103,959.2087894353917,959.3581054134766,959.5081174852558,959.6613731291554,959.8168741609152,959.9739861902208,960.1312855417127,960.2881022118218,960.4435803773194,960.6017297569579,960.7616597759588,960.9202699060743,961.0791397920884,961.2378715302957,961.3933304702359,961.5468508806189,961.6953690279843,961.8450745949258,961.9914601056189,962.1370736117506,962.2835238367343,962.4303916108347,962.5753369532176,962.7211715844896,962.8680307543864,963.0119607190045,963.1598173317007,963.3071446503727,963.4522383094563,963.5931530527942,963.7314017218569,963.8682256598313,964.0036734302839,964.1404023458945,964.273074700629,964.4079091013682,964.5463980587665,964.6875210196358,964.8272479437765,964.968691140225,965.1123079678036,965.2586418414021,965.4092965010905,965.5569841334127,965.704658101542,965.8494547769496,965.9936290524392,966.1397286742258,966.2850483317061,966.4345660081035,966.584305127979,966.7386480798605,966.8929920079781,967.0473718618468,967.201704694613,967.3577492378763,967.5123686694224,967.6666590932227,967.8209994460458,967.978537668253,968.1345509832399,968.2930929727827,968.451138801508,968.6136691749261,968.776369234828,968.9338252587168,969.0900522506709,969.245888727588,969.4015268669937,969.5586854725789,969.7218108467996,969.8873818946595,970.0544485170822,970.2199016447194,970.3829250880799,970.5490924815786,970.718601819468,970.8888879070801,971.0586190743315,971.2286645799159,971.396740678525,971.5662929977361,971.7375010778469,971.9102786128287,972.0869739783238,972.2636818692008,972.437265183361,972.6100299139061,972.7814856841778,972.9521940225841,973.1221155194171,973.2935229834329,973.4639024153403,973.6350623056342,973.8073775303974,973.9793658830367,974.1484213023823,974.3171467183602,974.4851562330123,974.652618918768,974.8174362393347,974.9795888691979,975.1408356663187,975.304028037559,975.4694235212564,975.6359685615698,975.7963024185092,975.9556114006673,976.1156812923346,976.2778832386512,976.44001719072,976.6002694767785,976.7557834608942,976.9099931110504,977.0662942043682,977.2229420385747,977.381643494,977.5400586302276,977.6924303496517,977.8433525582886,977.9895920130075,978.1390919768546,978.2934518927559,978.44496075197,978.5890241518637,978.7338987019793,978.8786722094637,979.0257892986492,979.1755426635391,979.326703532588,979.4762044466106,979.622296536224,979.7678530709118,979.912109910525,980.0601365142256,980.2050133424491,980.3541771753926,980.5029601053384,980.6579307459724,980.8111021294935,980.963329498145,981.1172697669526,981.2725918991109,981.4265532084046,981.5717316284045,981.7178124687862,981.8679132661819,982.017238192162,982.1658764796257,982.3157101920096,982.4717078134436,982.6333189574088,982.8018667003862,982.9727641747968,983.1401977238475,983.3095424158455,983.4783107522153,983.6449599621028,983.8116005758302,983.9784361306802,984.1397570263407,984.2979880610683,984.4509957660675,984.60632974688,984.7574957798215,984.910968746075,985.0614577210226,985.2119795501321,985.3676136477698,985.5201569699675,985.6731072612865,985.8251490102857,985.9781633694856,986.1318370734871,986.2804951695889,986.4289744231837,986.5703163099579,986.7118816971433,986.854593856071,987.0026517477581,987.1602384124981,987.3169226211876,987.4689162898485,987.6214508281555,987.7723599679457,987.9283237459367,988.0814051985408,988.2322952624718,988.3853536785937,988.5426237186266,988.695689649614,988.8474551706186,989.0007002027851,989.1550654708399,989.3116952796126,989.4651598714327,989.6172104654615,989.7729670050394,989.9265518716948,990.0861248690189,990.2418141270173,990.3975396139485,990.554995979468,990.7109177649854,990.8601803877682,991.012963015166,991.1656449469265,991.3153679012803,991.4686840328832,991.6267428260344,991.7844187051105,991.9445608281121,992.1045382016955,992.2657656353967,992.4275321064724,992.5873265472392,992.7437127221046,992.9022737262558,993.0583919827423,993.2125841215857,993.3704874673258,993.5273578760607,993.6811491190374,993.8320410085335,993.981903512311,994.1322917801299,994.2834147131771,994.4386511472503,994.5931357408535,994.7468710679586,994.9045078639374,995.0626429923041,995.2240587661045,995.3834936275625,995.5443541944887,995.7047118021082,995.8655837641754,996.0265352065098,996.1832601990463,996.3351170397236,996.4876392680835,996.6411329244547,996.7951456752726,996.9474442528453,997.1010627031874,997.2544472191266,997.4127349086975,997.570124296567,997.7247541446568,997.8778637036976,998.0338511226819,998.1903663463472,998.3487161832581,998.5037872761222,998.6594164769094,998.8149251713976,998.9705529909843,999.1241340209235,999.2783536497445,999.4370365450704,999.5942198360763,999.7522132704826,999.9075796554835,1000.061487151118,1000.2162616324013,1000.3709193355926,1000.5237873160668,1000.6680113545044,1000.810407420513,1000.9533091250078,1001.0935626640448,1001.2293746796122,1001.3625018673574,1001.4950902275714,1001.6405693928682,1001.7883131523395,1001.9361211804953,1002.0861083561413,1002.2349323441767,1002.383323416947,1002.5333554840399,1002.6842095894644,1002.8343485717551,1002.9827644805846,1003.1297818469911,1003.2748781040509,1003.4180878377283,1003.5609276416526,1003.7030696313868,1003.8445770100079,1003.9876774991753,1004.1313934469526,1004.2774937689492,1004.4202087293324,1004.5632013670156,1004.7086268185967,1004.8532779326679,1004.9984856515603,1005.1458418696757,1005.2918050245999,1005.4369214577036,1005.5850842002119,1005.7325830334958,1005.8768878810615,1006.0145988391969,1006.151968604564,1006.2924587364014,1006.4331067309304,1006.5763171836998,1006.7190926488474,1006.8643120594888,1007.0100260294657,1007.1564420639597,1007.3015098706928,1007.4492894902796,1007.5997806806245,1007.754393969838,1007.9087651506943,1008.0613593133348,1008.2104593189551,1008.3622232297739,1008.5135046262294,1008.6673762225328,1008.8189403032429,1008.9696206877134,1009.1189199019254,1009.2692353934881,1009.4218934287646,1009.5736197813885,1009.7271461663186,1009.8801548320607,1010.0358603522209,1010.1895601726956,1010.3429061581055,1010.4989366339478,1010.6547658070576,1010.8105846858025,1010.9740293743771,1011.1404419167029,1011.3053665556772,1011.471331828021,1011.6360037927561,1011.8011684391495,1011.9641464496144,1012.1288461156355,1012.2936304515651,1012.4582239753609,1012.6224868159143,1012.7877309679952,1012.9496039550013,1013.1151546744131,1013.2792750127755,1013.4449632966371,1013.610073846311,1013.7767174348646,1013.9428027478216,1014.1073936300563,1014.2700024485484,1014.4383644728832,1014.6083329394405,1014.7752692360618,1014.9411497466444,1015.1085188051529,1015.275827821436,1015.4432819775193,1015.6088937974491,1015.7719498084871,1015.9348003626974,1016.0955686476282,1016.257742098569,1016.4205039626913,1016.5822760117426,1016.7472622294026,1016.9131151581369,1017.0789371082319,1017.2441303927844,1017.4121249118434,1017.576688690704,1017.7415866048623,1017.9092979960451,1018.0732192128353,1018.2349668136621,1018.3973476336259,1018.5587727072898,1018.721391965516,1018.8834390844077,1019.0455479016264,1019.2050388995931,1019.3609725198203,1019.5153350500523,1019.6689676051019,1019.8225854509847,1019.9754872639814,1020.1285825381456,1020.2820725416605,1020.4366005356142,1020.5886159475367,1020.742481112291,1020.897220029975,1021.051548096013,1021.201554092766,1021.3495260688851,1021.5001077979023,1021.6521837617611,1021.8020415011833,1021.9509842671941,1022.1011935697043,1022.2535689720544,1022.405308053425,1022.5561483447609,1022.7066672080482,1022.8536221570394,1023.0014542317413,1023.1493591664521,1023.296433348889,1023.4413427161453,1023.5860143246382,1023.728426329706,1023.8693464142661,1024.0110231057806,1024.1564088584746,1024.3018977092188,1024.447869221376,1024.5957576205556,1024.744091225837,1024.892375169754,1025.0400233301916,1025.1877311482558,1025.3356534081668,1025.4812684957342,1025.6217744148953,1025.760784874713,1025.9018076511893,1026.0438672213777,1026.1846121764738,1026.326409390109,1026.4718173777164,1026.6132158597793,1026.7549130875432,1026.8959168601432,1027.0366222121393,1027.18078531211,1027.3231579095127,1027.4689269641176,1027.6155625837046,1027.7647937003048,1027.913357114704,1028.0634707918798,1028.2115500642522,1028.3609530739323,1028.5108594095936,1028.6606154967194,1028.8118538298477,1028.9648508065266,1029.1175127851102,1029.2697570378004,1029.4239207032006,1029.5764288817118,1029.730384782706,1029.880412399798,1030.0288807428878,1030.171491359296,1030.3146909518027,1030.4577839899048,1030.6008609550545,1030.7435979099537,1030.8868661026409,1031.0315850623629,1031.1740168631304,1031.3155368109,1031.4582739256402,1031.6012459109106,1031.745298231529,1031.88939050125,1032.0348040450863,1032.1787244502002,1032.3226635961928,1032.4668802433398,1032.6099609719913,1032.7521058054217,1032.894835696493,1033.035780422908,1033.1772092859464,1033.3167946230096,1033.4547865884215,1033.5904307384772,1033.727423548511,1033.866058908834,1034.004174545109,1034.1422997639893,1034.281757351353,1034.42089415396,1034.561130382006,1034.7004061971365,1034.8414844945291,1034.9824719857297,1035.1207602374689,1035.259105977857,1035.3985813224062,1035.5402688979848,1035.6824689982914,1035.8258808620812,1035.9697709143657,1036.1122586405654,1036.2541027844509,1036.386971590011,1036.5193398814044,1036.649974837812,1036.7796989216022,1036.905928781276,1037.0304708628355,1037.1547512840843,1037.280001786372,1037.4052457338785,1037.5312757080192,1037.6583296814842,1037.7841527331566,1037.9063273235279,1038.0253994027244,1038.145101793556,1038.2678757633803,1038.3920601773953,1038.5218590353343,1038.6505954394834,1038.7779786738283,1038.9063476075462,1039.034999023199,1039.1625065645912,1039.2896750124382,1039.4182093870604,1039.548712305661,1039.680337267655,1039.8125218700316,1039.9444573920373,1040.0765979481112,1040.2085796220308,1040.3414136289612,1040.4739583542705,1040.6063954183537,1040.7397041302174,1040.8738418133053,1041.0082973215467,1041.1403837243015,1041.2743441500697,1041.407802667718,1041.5419886133514,1041.6768905759964,1041.8119987880618,1041.9418034371283,1042.0716533951036,1042.2013966294944,1042.3310946501606,1042.4601877981222,1042.5875076901793,1042.7133856757864,1042.8376130574397,1042.9647814966174,1043.0900418875117,1043.2141468943883,1043.3408295593345,1043.4715035827703,1043.605184907543,1043.7393550307588,1043.8749849197902,1044.0111231562205,1044.14106236495,1044.2676674492996,1044.3963543639256,1044.5282163927113,1044.6596555853557,1044.793999438145,1044.928014838557,1045.0607424857735,1045.1934065102814,1045.3267277273299,1045.460350192454,1045.592670885604,1045.724558958651,1045.8558111660805,1045.9896593066587,1046.1247961062236,1046.258793911482,1046.3933770059411,1046.5227291113606,1046.648642153963,1046.7761048949997,1046.9032889918599,1047.0307710920788,1047.15672965864,1047.2810795248988,1047.4060067421306,1047.5317304031723,1047.6565844802863,1047.779824080917,1047.903974939678,1048.0281768745517,1048.1510026965607,1048.2732250490717,1048.3968445630526,1048.5189067039573,1048.6409443279517,1048.7619807647206,1048.8824553313098,1049.001842792437,1049.1217274587343,1049.2406905122825,1049.3592332574171,1049.4809831538241,1049.6023809283324,1049.7264030262213,1049.8506587138818,1049.974254383451,1050.099421903442,1050.2256298625962,1050.3540960161008,1050.4812574657208,1050.6062423417188,1050.7319808536686,1050.8591542549984,1050.9875354018095,1051.105022378355,1051.2178297478004,1051.329615429535,1051.4415094552405,1051.5509217688104,1051.6620268020524,1051.773728248152,1051.8859301826215,1051.996759400714,1052.108560970557,1052.219814286118,1052.3307852961025,1052.44192896005,1052.552439094221,1052.6640303624572,1052.774125623957,1052.8841572623423,1052.9940257720973,1053.1057850882898,1053.2183778140188,1053.3313563357078,1053.4439448866287,1053.5570561133973,1053.6693699900661,1053.7819733744127,1053.8938501626708,1054.004523404712,1054.1178370081361,1054.2292642548982,1054.3396871132263,1054.4474259781346,1054.5549760088197,1054.6657792568694,1054.77878622137,1054.8910281376047,1055.0035890108757,1055.115539703782,1055.229198564146,1055.3400685189372,1055.4507886724787,1055.5626564172162,1055.6739811056523,1055.7867078226645,1055.8988897435302,1056.0089594866386,1056.1191248474806,1056.2294798694038,1056.341944134243,1056.4546937236264,1056.5660153797562,1056.6746413576566,1056.783071863616,1056.8922216524388,1057.002039682815,1057.1124272351462,1057.222503900306,1057.331518869576,1057.4415834417268,1057.5525826386092,1057.6621600885283,1057.77234342279,1057.8831881278184,1057.995810594417,1058.1066765610049,1058.2090158477276,1058.3094869839679,1058.4079338264328,1058.5063557583198,1058.6039801921688,1058.701547482011,1058.7987147142085,1058.8938654647063,1058.9886361185381,1059.0841994186194,1059.1800690011642,1059.2757548996433,1059.3722434498613,1059.4650702109066,1059.556395198133,1059.6443772076127,1059.7306264718682,1059.8132536421963,1059.895350707955,1059.9823643308227,1060.0725090140513,1060.160971827103,1060.2499097193322,1060.3420771376987,1060.433921308162,1060.5254944748121,1060.615146558881,1060.702877925618,1060.7908099142187,1060.8781684937476,1060.966947787243,1061.053519534291,1061.1400554986521,1061.226431009789,1061.3137710179726,1061.4032493734758,1061.4924546210714,1061.5830253967833,1061.6716431399745,1061.7602246814113,1061.8499043845277,1061.9415110111258,1062.032782544311,1062.1225494142418,1062.2149017078718,1062.308737860607,1062.402226680424,1062.4934193075223,1062.5837682827296,1062.6731557272378,1062.763270671936,1062.8563681235428,1062.9473255774337,1063.0386709708164,1063.1280755510816,1063.216422192996,1063.304822408043,1063.3915413028844,1063.4768671347047,1063.5661619745133,1063.650067330229,1063.7331267846857,1063.8168025469768,1063.9024391859493,1063.9886276369234,1064.0737892461202,1064.1585296061003,1064.2427969516739,1064.3233891933432,1064.4001571550125,1064.479073816905,1064.5611729273514,1064.6469882092224,1064.7329842837298,1064.8112765859787,1064.8840151458026,1064.9580692583331,1065.0340839256296,1065.1067539991673,1065.176176220899,1065.2433464575133,1065.3155356587722,1065.3944246070914,1065.4743787597126,1065.5515520762292,1065.6296120928255,1065.7035014410176,1065.7842774618039,1065.8595392014886,1065.9306367092577,1066.007179261269,1066.0876742566052,1066.1712071505608,1066.2566603576215,1066.3436175912357,1066.4308656234643,1066.515599424356,1066.6011953325124,1066.682943493408,1066.7666947921934,1066.8539489714167,1066.940984525636,1067.029110613781,1067.1184178466992,1067.205361406137,1067.2917530012364,1067.3771022619512,1067.4608527219552,1067.5466493799431,1067.632041797866,1067.719718030543,1067.811482580215,1067.9025353995548,1067.992902684029,1068.0817124717069,1068.1692668132455,1068.2579935167814,1068.3452482672383,1068.4289303527748,1068.5158563919304,1068.6019081341092,1068.6884138417117,1068.7753314159927,1068.862009623701,1068.9479615902073,1069.035965083045,1069.1246649701825,1069.2103283872566,1069.2951013612474,1069.3786914928278,1069.4614459328477,1069.5464630090792,1069.6306796081062,1069.7179542683443,1069.808283821998,1069.8996970363823,1069.9888960935023,1070.0770005751783,1070.1613566842116,1070.248805799858,1070.3340942928535,1070.4159307986738,1070.4979476423014,1070.5842468447772,1070.6723563568412,1070.7604408039642,1070.8496948966203,1070.9429210968228,1071.036095617077,1071.1328592760165,1071.229977977886,1071.3277444939868,1071.4215725413815,1071.5159039152586,1071.612499545694,1071.7091993370123,1071.8108869016196,1071.9172643113852,1072.0214652040995,1072.1268669076017,1072.2322896693422,1072.3359415850136,1072.4398331274697,1072.5430496366807,1072.649779264846,1072.7565643716043,1072.8648815191154,1072.9723985915625,1073.0817298482834,1073.1854865848218,1073.2905394003992,1073.3981800759884,1073.5088500573147,1073.6211977242547,1073.7325437298969,1073.8453276268247,1073.959404463836,1074.07524290949,1074.1894489691913,1074.3033434436402,1074.4167213790643,1074.531838570154,1074.6457505859817,1074.7591213032229,1074.874646884131,1074.9885449088488,1075.1035635133594,1075.2169453492897,1075.3289656928573,1075.4397257192395,1075.551057402732,1075.6633171474532,1075.7765245803675,1075.8879747800365,1075.9990874214363,1076.1091334135635,1076.2195846329869,1076.3306817747325,1076.4418649517575,1076.5528390031068,1076.6649413478244,1076.776757605272,1076.8891812721777,1077.002952324914,1077.1172468263048,1077.230533994034,1077.3448821292259,1077.4589997736748,1077.5727275215268,1077.6863143654737,1077.7997457109432,1077.9138950530742,1078.0264933232193,1078.1388613298823,1078.2496603698855,1078.3592478958199,1078.4685038439566,1078.5767266779676,1078.6832638647065,1078.7946690661265,1078.9090142850855,1079.0238591430607,1079.1377194959805,1079.252196973399,1079.3653926400239,1079.478753889749,1079.5923393176909,1079.7049437680507,1079.818140987818,1079.931969423833,1080.0451260270002,1080.156202699387,1080.2681934520224,1080.3805191609936,1080.4926551522585,1080.604059888572,1080.7145821638533,1080.8243038204346,1080.9335847185412,1081.0427751651678,1081.1519172411518,1081.2610295126015,1081.3706111546162,1081.480177161613,1081.5908176633184,1081.7027001001952,1081.8148532256837,1081.926576646185,1082.0369747497825,1082.1473049396245,1082.254563467328,1082.3611137969528,1082.4680614476765,1082.5769712756883,1082.6871040143542,1082.7982583452394,1082.909544098502,1083.0210389703352,1083.133592406144,1083.2447267270927,1083.356826224186,1083.4700904327838,1083.5836196103974,1083.698915580624,1083.8138509279142,1083.928121926805,1084.0439942345565,1084.1590899500243,1084.2734494352117,1084.3866555438854,1084.500068070085,1084.6127056697842,1084.7256347352395,1084.8387859129652,1084.9533179014907,1085.0660351020233,1085.1804606647074,1085.296620234416,1085.410907033829,1085.5255039900476,1085.6395264163002,1085.7525469919037,1085.8654108223418,1085.980067070408,1086.0956270268452,1086.211433208955,1086.3272150321282,1086.442360580917,1086.5553105422532,1086.6685670914558,1086.780427385227,1086.8925188574885,1087.005617036135,1087.119171413171,1087.2318924547053,1087.3450682896855,1087.454454854369,1087.560138165447,1087.6655652751397,1087.7696560256409,1087.873479512171,1087.9777033833507,1088.0811010214911,1088.1826470994947,1088.284045579343,1088.3852190525067,1088.4868555067733,1088.5892028904382,1088.6952726507916,1088.801402079871,1088.9067113706442,1089.0117484175862,1089.1173188227585,1089.222491132883,1089.328624692036,1089.4353792056554,1089.544737482298,1089.6554486174537,1089.766071224698,1089.8774303349164,1089.9877412278984,1090.0975436128429,1090.2070465689103,1090.3171849837127,1090.4265213907693,1090.5349174449966,1090.6442567727172,1090.7535400304569,1090.8622739778275,1090.9720528857506,1091.0821182741129,1091.1932314165242,1091.3045091754993,1091.4164631522199,1091.5280944892493,1091.64091034581,1091.7546637337964,1091.8663751606164,1091.9782824689883,1092.087651686652,1092.1928102114161,1092.2979168971196,1092.4018877557737,1092.5052701579716,1092.607993802725,1092.7088518150176,1092.8094523886084,1092.9093200712905,1093.0080162466074,1093.1059309092943,1093.2042239373368,1093.304092226579,1093.4061326519986,1093.5072046531168,1093.6069813124814,1093.7052837937208,1093.8017102362992,1093.897447733816,1093.9933657958754,1094.0893644438147,1094.1862189379754,1094.2858700652014,1094.383807048791,1094.4803998661046,1094.5763556048132,1094.672031938575,1094.7678506075554,1094.8621376317824,1094.9573343172651,1095.0528518813262,1095.1480747876576,1095.2423386054888,1095.338366868904,1095.4369920139834,1095.5362980166337,1095.6372937657234,1095.737236830284,1095.8379084151657,1095.938481922065,1096.0402703337313,1096.1397413678733,1096.2379757284489,1096.3350157408058,1096.4308483649675,1096.5260053445618,1096.6211724522564,1096.716247868957,1096.8128046410784,1096.909000077163,1097.0048707977894,1097.099790049193,1097.1940356818031,1097.285674417306,1097.377149375916,1097.4679059677746,1097.5589625399534,1097.6475599122168,1097.7377622242275,1097.8278355891853,1097.9170276210298,1098.004087123567,1098.0914601749282,1098.1781382252939,1098.2631824227155,1098.3493344254366,1098.4288682852439,1098.506973352647,1098.5832346279494,1098.6597431109476,1098.734787444122,1098.809347465056,1098.8806911259016,1098.9523312929032,1099.0252062477666,1099.0955592305309,1099.1645309843825,1099.233647329209,1099.3036558431504,1099.37261153926,1099.44322405624,1099.5127224648731,1099.586572891647,1099.6622797553773,1099.7371241182354,1099.8126619813975,1099.8873517546544,1099.9603718683502,1100.0246986849925,1100.0873068537567,1100.1473658493414,1100.2053972447884,1100.2621551341108,1100.3224178709006,1100.3842807901074,1100.4503765532281,1100.5152362351346,1100.5800166585486,1100.644424752245,1100.7089286640366,1100.7719545963027,1100.8353248661351,1100.8980444434092,1100.9602376164876,1101.022281694899,1101.0843814654054,1101.1469535114975,1101.2083637949709,1101.268405198709,1101.3304817659027,1101.3935218441475,1101.4568803270522,1101.5206536093883,1101.5840227764456,1101.648736500465,1101.71631741057,1101.7858717075997,1101.855437056367,1101.9254846523127,1101.9955416073226,1102.0645149288866,1102.1290891106637,1102.1935726289485,1102.259225685646,1102.3237743207428,1102.38939895387,1102.4544991292823,1102.519141679555,1102.583794976952,1102.6471321362224,1102.7134520672898,1102.7807746662838,1102.8504539999776,1102.9205555835488,1102.9893992617071,1103.0597305427782,1103.1311966817266,1103.2036775902288,1103.2745875273977,1103.345036902454,1103.4131519290604,1103.4814243996425,1103.5496665303017,1103.6173980631302,1103.6875660611277,1103.7568937099077,1103.8270919091228,1103.8969379821065,1103.9656167319336,1104.0345821906812,1104.1041247303056,1104.1717166306917,1104.2382479068547,1104.3057471388129,1104.3735903535853,1104.4404339643697,1104.506591169733,1104.5751807968772,1104.6433561618887,1104.7111619375391,1104.778399954761,1104.843485596588,1104.9078292326703,1104.9728921334317,1105.0388107369108,1105.104368682123,1105.166263392899,1105.2282785400457,1105.2887718431139,1105.3509166786025,1105.414092518793,1105.4741145501812,1105.5346327444859,1105.5958646757663,1105.657139822115,1105.7161459247072,1105.7751102640013,1105.835454301985,1105.895553239534,1105.9558399771322,1106.015184678834,1106.0742917466505,1106.1329887451084,1106.1921288950853,1106.2511997510173,1106.3120336411503,1106.3762814953116,1106.439730894068,1106.502066940293,1106.5637605596112,1106.6260044657156,1106.6878666745033,1106.750529049361,1106.813276317438,1106.877400375899,1106.943849832007,1107.0094689285506,1107.0748640150741,1107.1411356561985,1107.2078473686015,1107.2742973657332,1107.3416239812686,1107.4092675155443,1107.475699991046,1107.5413692965612,1107.6097606453877,1107.6768796054948,1107.7442017380636,1107.8130742596622,1107.881543967207,1107.9500062665247,1108.0183091398176,1108.0864515667781,1108.1552021311581,1108.2232942917435,1108.2910534911134,1108.358518734949,1108.4259593574334,1108.496160759667,1108.5649773340374,1108.6347378089195,1108.7046670520049,1108.7726180326172,1108.8411571200522,1108.9094045364636,1108.9773452478566,1109.0434179541571,1109.1123912251733,1109.181414528046,1109.2512532295204,1109.3206840032126,1109.389145548821,1109.456414243683,1109.52313038598,1109.5905602744333,1109.6572109902518,1109.723099187917,1109.7887143123353,1109.8547990230782,1109.9205978073169,1109.9861947826084,1110.0515336418703,1110.1161406206775,1110.1798967926843,1110.242266260182,1110.304137228146,1110.365647852188,1110.4270981294485,1110.4864184283088,1110.5455243431643,1110.604115278602,1110.6640155006753,1110.7252208364953,1110.7887353755286,1110.8549397263487,1110.921719909522,1110.9880869532844,1111.0544121117237,1111.121858220984,1111.188745198102,1111.2551115411352,1111.320251229543,1111.3854947177406,1111.4511386227678,1111.5158548367217,1111.5820467404283,1111.648699297717,1111.7150334200142,1111.78199173342,1111.848400254019,1111.914755153448,1111.9805016977352,1112.0473323693514,1112.1139407262272,1112.1815666961338,1112.2496813613434,1112.3180642450388,1112.3846177699106,1112.447890754669,1112.5107906843969,1112.5738727788666,1112.636262487942,1112.6986495655783,1112.761566037314,1112.8253448856449,1112.8891649664893,1112.9541280567591,1113.0182111978247,1113.0841894012265,1113.1488911044707,1113.213596991949,1113.2796228764928,1113.3456955403672,1113.4106626246703,1113.47603392772,1113.5418195918483,1113.6088172641576,1113.6751821282196,1113.7411608403763,1113.808865777728,1113.8761345921976,1113.9431796086265,1113.963551433917,1113.9837595785248,1114.008016185222,1114.028734963047,1114.0388191613456,1114.0483204557731,1114.0551992038054,1114.0640184522763,1114.0733447650437,1114.0794983133692,1114.0873052187308,1114.0960772926173,1114.1064807018302,1114.1196926182856,1114.1335211905607,1114.1465723755136,1114.1568702264285,1114.1680908289836,1114.1778514349735,1114.1884043473583,1114.200543630228,1114.2108293007714,1114.202069855557,1114.182899358324,1114.1683462484634,1114.1419356934166,1114.1085796730913,1114.077657693333,1114.0420866800669,1114.0096237379457,1113.9735179670788,1113.9386729534963,1113.9096133167932,1113.8841889428622,1113.8549298281287,1113.8243083684683,1113.794194748778,1113.763473389039,1113.7337878409398,1113.7040667594247,1113.6770996886244,1113.6500857758365,1113.6266050150534,1113.6013810746372,1113.581373367304,1113.5614114476703,1113.5385858083446,1113.5161987667725,1113.4983886173286,1113.47884209949,1113.4598723405925,1113.441202051159,1113.4247776774064,1113.4138806016635,1113.4100935620081,1113.4062530962437,1113.401283604102,1113.3977678504507,1113.3942805797433,1113.3911967559598,1113.3862928579529,1113.3815430392624,1113.3775009171077,1113.3735169947213,1113.3693906247936,1113.3610257310465,1113.3530489338846,1113.3474498780033,1113.342262113545,1113.3340934666066,1113.3267086399173,1113.3186576999815,1113.3092643846103,1113.2984376584518,1113.2867216086433,1113.276512902752,1113.2654351221208,1113.2527961864707,1113.2393038057307,1113.223469655888,1113.2125592531956,1113.2024979304751,1113.191995698864,1113.1592078179165,1113.1256656519872,1113.089620217821,1113.0569730655843,1113.024156223988,1112.9865478171832,1112.9496713751523,1112.9156502745045,1112.882309339686,1112.8480872803793,1112.8160453238106,1112.7853939895303,1112.7540978128582,1112.719991445727,1112.6861376693305,1112.6769933351243,1112.6619800413991,1112.6490961940108,1112.6357570048822,1112.6202346516839,1112.6046327714412,1112.5901123509284,1112.5748610799055,1112.559414105226,1112.542102925614,1112.5251081662755,1112.5088754470908,1112.4949458584979,1112.4827672823667,1112.471207039127,1112.4601511418514,1112.4481287048166,1112.4358341811385,1112.423306231758,1112.4130305412455,1112.4027358108488,1112.3936736995183,1112.3846508884562,1112.3742569879414,1112.3627374208027,1112.3534983078516,1112.344517051919,1112.3356443799366,1112.3273665778288,1112.3199491748946,1112.3141299027775,1112.3071308511098,1112.3022629353873,1112.2974627956664,1112.2916672840402,1112.2891676847921,1112.2914814904361,1112.2962754551918,1112.3029260174226,1112.3088683787519,1112.3142893977256,1112.3192548933566,1112.3219178320342,1112.3247435539215,1112.3247053248033,1112.3249317292903,1112.324050769903,1112.3262725742516,1112.326597165602,1112.3264118499337,1112.3280959999356,1112.3310202892899,1112.3330201349581,1112.332373449628,1112.3312000093574,1112.329885426645,1112.326185931348,1112.324927910875,1112.3234928807124,1112.3199428161552,1112.3125656539323,1112.3027665816098,1112.2911882067547,1112.2788149901698,1112.265975584818,1112.2537521482063,1112.2410110705787,1112.2267070800917,1112.2130597497453,1112.2007516141948,1112.1882532193304,1112.1757452248967,1112.1641442449818,1112.1522910839703,1112.139714034909,1112.1239447877451,1112.1060927937742,1112.0881324962393,1112.0711087551645,1112.0560185720897,1112.0421638292264,1112.0282263329318,1112.0144910673262,1112.0006884244776,1111.986511279396,1111.9727003992193,1111.9571657504548,1111.9393671079615,1111.9214001684577,1111.9040977885707,1111.8862535704484,1111.8708073762227,1111.8558935472465,1111.8407858562605,1111.8239662522865,1111.803725034486,1111.7873697379746,1111.7704916996263,1111.7564682530428,1111.7419211686283,1111.7276415363522,1111.7131644663605,1111.699450224618,1111.685637919858,1111.6695476264194,1111.651194403079,1111.6298864815635,1111.6075125499392,1111.5851071885081,1111.5646292045076,1111.542955374167,1111.5212150221123,1111.496817198522,1111.4712572341978,1111.4459613336676,1111.4187321800728,1111.3956783486428,1111.371664835844,1111.3498488504683,1111.3291604432325,1111.3063549843682,1111.281627063101,1111.2573094717227,1111.2317500334284,1111.2067416037044,1111.1780012034505,1111.1308794683391,1111.0824792258882,1111.032526838133,1110.9859864121117,1110.9383717752244,1110.8910791814433,1110.845746913019,1110.8025368532853,1110.7594219242692,1110.7185370752122,1110.6808630463074,1110.6417347614642,1110.6031740191047,1110.5641790504778,1110.5250997844523,1110.4844569066136,1110.442058472141,1110.399666208581,1110.3567956076804,1110.3134084050234,1110.26953123794,1110.2233883877525,1110.1764854550202,1110.1267299051415,1110.07717313202,1110.0289475160425,1109.9768025908597,1109.9248719086554,1109.8701656977537,1109.8137050071546,1109.7580095150151,1109.7025569931375,1109.6466212509094,1109.5918414264925,1109.5282550726188,1109.4759795946065,1109.4223528464263,1109.3696938908088,1109.3169576973069,1109.2655750579743,1109.209321233595,1109.156189332265,1109.0986241179762,1109.042555632146,1108.9796630197525,1108.9208329007033,1108.8627262851405,1108.8064144173095,1108.7505156405605,1108.6954152859325,1108.6460121825094,1108.6011352411151,1108.5546042890473,1108.516239687231,1108.476454972868,1108.4373270566648,1108.398051766595,1108.3608417498072,1108.3249754078915,1108.2883611539437,1108.2541685350152,1108.2174261303953,1108.1794700338269,1108.141305383513,1108.1086670695167,1108.0760655690556,1108.0424090762026,1108.010305588181,1107.978647318767,1107.937134056543,1107.8982022739838,1107.8586706769602,1107.8201156371706,1107.7838269233089,1107.7494221211746,1107.7157154405704,1107.6847265296637,1107.6496204031464,1107.609624030796,1107.563670949703,1107.5198401227553,1107.4780402567412,1107.4380014792387,1107.3986709573783,1107.3758739803907,1107.352336077487,1107.3275945273363,1107.3019663002851,1107.2774281796173,1107.2529045250703,1107.2277066678107,1107.2060189861822,1107.1818587155685,1107.161624829596,1107.1425470616941,1107.1236556114745,1107.1026365845682,1107.0839511459744,1107.0631931242388,1107.0430060032177,1107.0240107770514,1107.004945174096,1106.9853858946426,1106.9643276073493,1106.9449638401493,1106.9284373627306,1106.9082317820466,1106.8886034178868,1106.8719732106765,1106.8594452797006,1106.8493516391936,1106.839015749254,1106.8314030455476,1106.8228099306834,1106.8111057688711,1106.8038776604099,1106.793536937068,1106.7835691897035,1106.7752503391403,1106.7668155607735,1106.7577341052965,1106.7497648443132,1106.7409156001795,1106.7348218943753,1106.7319390056218,1106.7293883803995,1106.7247794011819,1106.7214216713292,1106.715566904306,1106.7089819619032,1106.702992247885,1106.695813263892,1106.6879541808084,1106.6819805398572,1106.6761419429622,1106.6697377138225,1106.6627145203383,1106.6548611593444,1106.6459880997263,1106.6358935785047,1106.6278256916012,1106.6175078749748,1106.6071061747516,1106.5968108878296,1106.5885582714145,1106.5800372765025,1106.5741616028135,1106.5686125707944,1106.563901649577,1106.557960910519,1106.5531398891926,1106.5471295501811,1106.5406988221148,1106.5344318231073,1106.5273593597158,1106.5205817503193,1106.5140087919717,1106.510231746046,1106.5005812367726,1106.4908189043708,1106.4803620131206,1106.4691760391233,1106.4560626904367,1106.444187662526,1106.4322204192813,1106.4215354002408,1106.4102261269818,1106.4009828529524,1106.389666854977,1106.3754399162808,1106.3604946865544,1106.3448992800913,1106.3300801690275,1106.3129706788222,1106.2949465537386,1106.2770349400398,1106.2572372517716,1106.2373395902578,1106.2169904672064,1106.1954501186956,1106.1734268496093,1106.1542310666864,1106.1359884828416,1106.1182989885328,1106.100906493215,1106.08566733704,1106.0678158806477,1106.055981696085,1106.0391172700965,1106.023018036205,1106.0072322016622,1105.9863333340345,1105.9666481116437,1105.9469848331191,1105.921498838792,1105.8975955155147,1105.876041226802,1105.8547675264854,1105.8339800082758,1105.8153063547506,1105.7990172002483,1105.7820000237534,1105.7643493465202,1105.7449280447963,1105.7288983607705,1105.7105877912763,1105.6951072177308,1105.6797805957322,1105.6651730892609,1105.653167779723,1105.6418774007452,1105.630827126197,1105.6186353126086,1105.6058384226126,1105.5922168585948,1105.5803296581016,1105.5696890118452,1105.5624797034907,1105.554891172218,1105.5492171795595,1105.5380195017242,1105.5292408776968,1105.5191711450098,1105.5111662875297,1105.5012541186989,1105.4950036719074,1105.4842731495683,1105.4751716141109,1105.4668976427656,1105.460133569577,1105.4519159861902,1105.443610961489,1105.4428422421952,1105.44515752008,1105.452119605683,1105.4631332581193,1105.4731242324306,1105.4798279424576,1105.489973384898,1105.499740512465,1105.5116225407946,1105.5224263870605,1105.5317973846431,1105.540423519682,1105.5520215484285,1105.561863697416,1105.5681645626792,1105.5756362892516,1105.5815985631052,1105.5876836906791,1105.5817095457933,1105.5758796579976,1105.5715394274375,1105.567449624119,1105.5674924039631,1105.5639418183837,1105.5627067157511,1105.5636730742062,1105.5657732340496,1105.5664916011374,1105.5665837495217,1105.5678745024416,1105.5714993799938,1105.57714996524,1105.5797530635464,1105.5831927449017,1105.5873991000935,1105.5952463888534,1105.5968434133501,1105.5975397979637,1105.5984648483936,1105.5978592441788,1105.5996321624789,1105.6049763842257,1105.611669913049,1105.6187976661658,1105.6297649282842,1105.6399041904606,1105.651232239281,1105.6608445572201,1105.6703175826951,1105.6786123762813,1105.6890740013496,1105.6968064187622,1105.7002074965385,1105.7054858497868,1105.710723408827,1105.7164086760458,1105.7231214172698,1105.732508935409,1105.7430157443705,1105.7560516449994,1105.7706590601283,1105.7862153226015,1105.7993989219813,1105.816681875578,1105.8328745593262,1105.8504169960888,1105.8660069658836,1105.8823355855038,1105.8987583390262,1105.9135648874435,1105.9278332630784,1105.9435352972287,1105.9575729728822,1105.9705656427159,1105.9853737236972,1106.0010222170185,1106.0085330555667,1106.0107877110731,1106.0140880403433,1106.0191155359535,1106.0251037947364,1106.0307186140817,1106.0367920704102,1106.0426570505697,1106.0466597492086,1106.0498212959901,1106.0532905555465,1106.0566106749557,1106.0588947930264,1106.060542298983,1106.0643026412054,1106.0679364724529,1106.074685231497,1106.0785564044181,1106.085072117794,1106.0891562827182,1106.0883532686985,1106.0873452772157,1106.086584546243,1106.0843678869696,1106.0805895539343,1106.0766386668292,1106.0743333705032,1106.0709324705804,1106.0651448344252,1106.0586845256475,1106.0529228246996,1106.0453108492475,1106.0368085941245,1106.0293236192429,1106.0223730971993,1106.0167766483155,1106.0121133026732,1106.0112586175383,1106.0076710188114,1106.002659396394,1105.9952064327026,1105.9875449381143,1105.979565824142,1105.9749637230707,1105.9700968941233,1105.9653289999442,1105.9647003646223,1105.963809717572,1105.962409109221,1105.9618441874827,1105.9629091853913,1105.9634625833442,1105.963983682219,1105.9620924104001,1105.957140099421,1105.9509849143742,1105.9458419390667,1105.9399215693393,1105.933338624558,1105.927838909498,1105.9204975258908,1105.9122746554767,1105.9037152497021,1105.894952630586,1105.8852500981484,1105.8755260761372,1105.864681325742,1105.855952120848,1105.8483416353865,1105.8391532792994,1105.826888983329,1105.812393399352,1105.8051479852293,1105.7983678715264,1105.7942263987097,1105.7898462147914,1105.789133297536,1105.7906797394753,1105.7899288043463,1105.7861307676649,1105.783111200366,1105.7796228760344,1105.7740980231265,1105.767708306652,1105.7604872036263,1105.751237803288,1105.7414832744307,1105.731467812142,1105.721064964957,1105.71201315518,1105.7021484193847,1105.6945411118977,1105.685474651773,1105.674724244458,1105.660667802058,1105.6485730127933,1105.6367866548953,1105.624799850968,1105.6112488344534,1105.5957264900899,1105.5799496180298,1105.5654993444987,1105.5511819001258,1105.5372622956384,1105.5252839501863,1105.5314369295684,1105.5373289014278,1105.5402594193674,1105.5409192095522,1105.5445891266481,1105.5530261185286,1105.5629389811784,1105.5717930820047,1105.582045762394,1105.593945796927,1105.6027839834587,1105.611280357978,1105.6173001966417,1105.6231453992623,1105.6286113332499,1105.6350767794047,1105.6416588550637,1105.6501001521247,1105.6572413466256,1105.6630210291478,1105.6710140970445,1105.678978183183,1105.6883531412805,1105.6961572833661,1105.7036130264678,1105.712898210595,1105.7229500854319,1105.733352055262,1105.744796585046,1105.7555019160427,1105.7648569744724,1105.7719052256161,1105.7744804505583,1105.776388143695,1105.7752757478356,1105.7721518224716,1105.769842024869,1105.766872268343,1105.765678718497,1105.7611073500702,1105.7608630657396,1105.7580573895593,1105.7539057340964,1105.746569882267,1105.7402187877706,1105.7340185763169,1105.726813807467,1105.7173640839283,1105.7066972653356,1105.6943402245852,1105.6799821640452,1105.6678575683927,1105.6598202654532,1105.6525872282818,1105.641659703204,1105.627049742945,1105.6129243290816,1105.598461848036,1105.5810893315756,1105.5628969117097,1105.544696517536,1105.5258407824622,1105.5122905909193,1105.4990175377789,1105.4856728445611,1105.470240250641,1105.4547747637862,1105.4345724654213,1105.41553572263,1105.4120217966574,1105.4102593952466,1105.4157616626344,1105.4190284064043,1105.4185232867003,1105.4154357766456,1105.409333117448,1105.4082993777538,1105.4083174334755,1105.404839869665,1105.3997113185997,1105.39546826906,1105.3923450143338,1105.3907167661364,1105.386573627895,1105.3799821244756,1105.373215288877,1105.3683538492096,1105.3615105749068,1105.3509233616733,1105.3424970418037,1105.332731430135,1105.3224179020126,1105.3118826719674,1105.3006219251984,1105.284816910591,1105.2682142306567,1105.2520348288508,1105.235851333302,1105.2206647973326,1105.203097181482,1105.1871347077722,1105.176342812123,1105.1640696774684,1105.1530835750418,1105.1404284733035,1105.1250373827206,1105.1106715583755,1105.0947466985635,1105.0794423700572,1105.0653614607836,1105.0548828264218,1105.044391055284,1105.0362351780568,1105.0282302130763,1105.0235765238358,1105.0191659528919,1105.0117744590261,1105.0020199909104,1104.9945984925725,1104.98284936271,1104.9747686241953,1104.9700470538573,1104.968016021765,1104.9657752768398,1104.9640682240752,1104.961297406633,1104.9584749210426,1104.9571132863493,1104.9553984933063,1104.9528856129928,1104.9511190794437,1104.949020791475,1104.9491144264575,1104.9540261327274,1104.9641841283883,1104.97334682381,1104.9861748833646,1104.9992705508157,1105.0126727529278,1105.028114809631,1105.0440539885985,1105.0604169557246,1105.0714521822101,1105.0825488850041,1105.0922350226829,1105.0985534357205,1105.1048976862057,1105.1168928311563,1105.130512243075,1105.147026033972,1105.164064940589,1105.1838724316021,1105.2033075803065,1105.2227394258061,1105.240671984624,1105.256949808423,1105.2761514758422,1105.2985096088632,1105.3219745330134,1105.3462635018896,1105.3683669186394,1105.387371232615,1105.4049469396596,1105.4216432425746,1105.4418364968697,1105.4619824626698,1105.486473577117,1105.5103178632398,1105.5363225022393,1105.558515503013,1105.580898430855,1105.604802053378,1105.6316620427679,1105.6593911358395,1105.6850768915501,1105.7073316167807,1105.7300463396714,1105.7542851830567,1105.7779826744045,1105.8019108036406,1105.8267090263453,1105.8512485801439,1105.8753366197325,1105.8987648227176,1105.9226668218125,1105.9466625133318,1105.975767107293,1106.0048848160914,1106.0341095991498,1106.0649500904146,1106.0931357244099,1106.1185004515846,1106.1455096118407,1106.165152394502,1106.1824352747644,1106.1975077899297,1106.2090540442987,1106.2152565329889,1106.2176780227528,1106.2231527225504,1106.223472682983,1106.2170660074844,1106.209374905573,1106.2008488299161,1106.2001655080185,1106.1980648185418,1106.1958786640607,1106.1919499599917,1106.1843464967806,1106.180453533976,1106.1808950084542,1106.1846944900153,1106.1879266651504,1106.1941782574959,1106.1980290712272,1106.2011732364463,1106.2008086040314,1106.1997001582313,1106.1995022533447,1106.196935865677,1106.1904779772522,1106.1844305165923,1106.1776574931682,1106.1692689335523,1106.1591941792358,1106.1471465994673,1106.1339125910254,1106.11916651106,1106.1034206201039,1106.0894375492899,1106.0776710855662,1106.063173832943,1106.0478454642744,1106.03779067273,1106.028395963438,1106.0205939793923,1106.01344487584,1106.0079599361743,1106.0018477087415,1105.9967758193634,1105.9922177468943,1105.986705489895,1105.9528848431182,1105.9184546274628,1105.8787280710167,1105.8451267113269,1105.8197622722,1105.7975429501985,1105.777204189566,1105.7589761594736,1105.7411671517766,1105.7241248992796,1105.706881061471,1105.687944760226,1105.6629444864775,1105.6330593811253,1105.6039694088486,1105.5735952923078,1105.5385514534064,1105.5031710236253,1105.4738358186132,1105.4495812536861,1105.4297358062668,1105.3931452644647,1105.3605133390174,1105.3315772091137,1105.3023735848146,1105.2701598479853,1105.2352930597062,1105.2030690661977,1105.1694210599599,1105.1366062556353,1105.103568607643,1105.0669042378304,1105.0325229684859,1104.9963705633709,1104.95863604214,1104.9196970807352,1104.8797625950538,1104.8380508030132,1104.793466616593,1104.7491917807329,1104.7027003719122,1104.655802412697,1104.6083976805512,1104.5603075913114,1104.5080861455444,1104.4564040531695,1104.4049557510534,1104.3532828679618,1104.2986983340215,1104.2413979874946,1104.1788887688708,1104.1130594119495,1104.0434397154859,1103.9736901727356,1103.9000353292577,1103.822084422307,1103.7445760688624,1103.669399755634,1103.5910622333722,1103.5137990116637,1103.4415917707156,1103.3662716530907,1103.2891338784866,1103.218640323239,1103.1487090157407,1103.083487544087,1103.0176887816142,1102.9523863622835,1102.8731338919133,1102.7908359540033,1102.7085377891399,1102.620630997084,1102.5282088226686,1102.435894923221,1102.3408169793238,1102.2424046043561,1102.1472841267223,1102.0556449716423,1101.9474948620755,1101.8049310867173,1101.6582262175489,1101.5158841102584,1101.3714455574955,1101.2216696442629,1101.0676518571145,1100.9113610808436,1100.7616710088714,1100.6076254916334,1100.4506449309156,1100.296236758837,1100.1440076725576,1099.9894618496655,1099.8378347554353,1099.6806942118146,1099.5188122226864,1099.3509578855046,1099.1829546039462,1099.0117807246625,1098.837317018415,1098.659343693591,1098.47499218337,1098.2883660634561,1098.1015154838842,1097.9117031747974,1097.7219129148598,1097.532331716273,1097.3410711395209,1097.1421494566166,1096.929765187393,1096.717170547512,1096.504422760354,1096.2862137587563,1096.0734826235748,1095.8526987048062,1095.6191444322358,1095.3805076935605,1095.1332332534912,1094.8767404530154,1094.614671855912,1094.348507252691,1094.080504650734,1093.8032413609908,1093.5272822986753,1093.244975232792,1092.9664377285972,1092.6854388292031,1092.393848575195,1092.1038523887182,1091.8144464872075,1091.5196471599666,1091.2199564307248,1090.9237883067417,1090.621057114875,1090.3175410867661,1090.013921969743,1089.695685923938,1089.3804738798008,1089.0531141197298,1088.7261869432896,1088.3902950195752,1088.0551092951318,1087.7173531657209,1087.3890137385715,1087.0594763382142,1086.7081791704895,1086.3612680505612,1086.001058560123,1085.6449677870096,1085.3014606034649,1084.950884389802,1084.6156462404815,1084.2871032317107,1083.9460837446804,1083.6166243639655,1083.2721822550302,1082.9272690032576,1082.5869788290347,1082.2349420235641,1081.8869245370515,1081.5422113443474,1081.2144639018843,1080.8800527455805,1080.527817330807,1080.161494503869,1079.7939388123668,1079.4426544973812,1079.0778100262523,1078.7265134991176,1078.372293518496,1078.0214230927304,1077.6702488691317,1077.3118712064388,1076.9821550321922,1076.6440754337764,1076.2953070040476,1075.9672200020905,1075.6446621335326,1075.3145399298646,1074.9898061962995,1074.6584897032135,1074.3284465654924,1073.9939176264033,1073.690017015133,1073.3719909265692,1073.0521822963365,1072.7416832161798,1072.443805881474,1072.1509424344567,1071.851350849507,1071.543443816634,1071.2229205337608,1070.9155477439726,1070.6236301462977,1070.3345838383848,1070.0351647518091,1069.7325681320854,1069.42579041942,1069.116181069392,1068.790240229995,1068.4556245159783,1068.1108397269254,1067.760074217822,1067.409036015746,1067.0493670386222,1066.6814018071655,1066.3112354013338,1065.940208760967,1065.5819168685593,1065.2202614287398,1064.8608219197831,1064.507823484293,1064.1570156338203,1063.807986319187,1063.4549823196448,1063.1197793764077,1062.7842985771495,1062.4564334390452,1062.1262822560839,1061.7976908453438,1061.4568800406832,1061.1245239218952,1060.7843090960996,1060.449319679581,1060.1218756598828,1059.7959238359617,1059.4651519859035,1059.1342533238621,1058.8113668345086,1058.4889369954526,1058.1579925263595,1057.8083722116426,1057.4268746400994,1057.0440582873362,1056.6651722330535,1056.2838475282188,1055.8780877195186,1055.479908068166,1055.0539063097858,1054.6322315720881,1054.209740422475,1053.8125364290427,1053.449192191316,1053.070282197541,1052.6912530688915,1052.3233465114845,1051.9463087043096,1051.5768101638605,1051.2154843472272,1050.8496466012202,1050.4794857590969,1050.1109885228398,1049.74926920102,1049.3842228748472,1049.028873317695,1048.670875779757,1048.3158447121095,1047.9530824546891,1047.5933894897844,1047.2273602285968,1046.8657846408078,1046.499108303422,1046.125175896459,1045.7486000441586,1045.3720848372977,1044.9883557139729,1044.6028316571028,1044.2135262200263,1043.8055397958396,1043.388460759541,1042.9745838642957,1042.5633515866157,1042.1536539678364,1041.7391752660442,1041.3369248965246,1040.9467625017805,1040.5569275059715,1040.173185040605,1039.7827880935656,1039.3858308312028,1038.9977895236043,1038.6032196427695,1038.2055728697123,1037.809633357656,1037.4266886899877,1037.051603294116,1036.6701754616897,1036.2925028642276,1035.9162795105494,1035.5452373127428,1035.1779664452242,1034.8117176514825,1034.445563820078,1034.0859137205152,1033.72248581874,1033.3663936147823,1033.0076940859726,1032.6520004858412,1032.298122511933,1031.9373135314945,1031.5700093012383,1031.1989606770276,1030.8236968743531,1030.4518469879622,1030.0855835957718,1029.7216916813832,1029.3474622668891,1028.9722294349358,1028.6023539169164,1028.24077910893,1027.8824171988854,1027.5181357668953,1027.1550429443068,1026.7973793813871,1026.4475631295081,1026.1040017010964,1025.7701603730784,1025.440222945772,1025.1060326633724,1024.7664266825886,1024.4326736145977,1024.1016062196395,1023.7739040274519,1023.4363322808022,1023.0914388287965,1022.7464415273425,1022.4062805672093,1022.0679309921761,1021.7290505417259,1021.3849716590485,1021.0431728292533,1020.7201393118066,1020.3957914360653,1020.0780486428066,1019.769234188987,1019.4569826325278,1019.1345051364806,1018.8089573056077,1018.4857098492121,1018.1656062801594,1017.8439221067711,1017.5204231962998,1017.1970743719758,1016.870820961245,1016.5508150950191,1016.2386116984017,1015.925125860691,1015.6146407748383,1015.3066738355265,1015.000958790075,1014.6950977996366,1014.3868247863356,1014.0857282159686,1013.7805862476343,1013.4831768748936,1013.1819092638489,1012.8882093759184,1012.5920125788944,1012.2966233733623,1011.9982462963999,1011.6999987796662,1011.3998945865642,1011.0909689464406,1010.7787810782611,1010.4662694094532,1010.1567100696357,1009.8509216594448,1009.5507779948894,1009.2565702943302,1008.9683170958233,1008.6783119012634,1008.3790734185786,1008.0818699816828,1007.7842946794462,1007.4861134893326,1007.1846427556247,1006.8869338416953,1006.5898646921341,1006.2952733807961,1006.0069145192901,1005.7128431943856,1005.4186843856642,1005.1264433456399,1004.8385862391351,1004.5502630096453,1004.2666104462314,1003.9807297888619,1003.6963639753703,1003.4101632860365,1003.1253386081244,1002.8390152008669,1002.553729897385,1002.2724065105758,1001.990965658224,1001.7128201897667,1001.4315879912974,1001.1474308667275,1000.8664228797152,1000.5855955434763,1000.3019484858305,1000.0197835450763,999.7349093547582,999.4405413299082,999.1465918057074,998.8541843671264,998.5553283913705,998.2740065865473,997.9896706243562,997.7058878166117,997.4248761449035,997.143189819446,996.8596518007107,996.5749007753584,996.2873800203033,996.0057205214962,995.7299396060407,995.4601500349618,995.1939213289716,994.9397112179759,994.6831691195403,994.4226586004897,994.1669725182892,993.9124112143181,993.6600115436686,993.4090526981508,993.1561786031853,992.9053215135627,992.6513403066565,992.3963969358447,992.1410684830716,991.890282212762,991.6426481266208,991.3930123776317,991.1478320614533,990.903462470349,990.6592641777279,990.4121746135006,990.167059112011,989.9223428351015,989.6774263141469,989.4252553935748,989.1694145652928,988.9161710991066,988.6641315933684,988.4117668573253,988.1588833754959,987.9074383357365,987.6575449878437,987.4081367597846,987.1610689942827,986.9132384076656,986.6650754502098,986.4161301041204,986.176460626395,985.943158275817,985.7059782947799,985.4777791895485,985.2532571766969,985.0284620611055,984.7983218383451,984.5651979201466,984.3310276796383,984.0964831373385,983.8574450881242,983.6229771270937,983.387995751651,983.162077288589,982.9321886445432,982.6968326032111,982.4590152172477,982.2211448235357,981.9809997376087,981.7403851222771,981.5026540259623,981.2656292886422,981.0322069973881,980.7955367139893,980.5565735930886,980.3176685269937,980.0761124594046,979.8331614226518,979.5911555058028,979.3451858537064,979.1058420440713,978.8676089844066,978.6300729161921,978.3912842356767,978.150935621281,977.9095676490524,977.6680408489829,977.4248604626482,977.178355439788,976.9374350769158,976.700946131903,976.4666634137702,976.2339921913772,976.003244095602,975.7734256898675,975.5434140415127,975.313906671654,975.0846410951726,974.8529228684856,974.6204180172863,974.3873747781181,974.1552336290624,973.9221452711863,973.6884730719667,973.4545744847164,973.2174844952824,972.9793075207017,972.7404111847827,972.502895397758,972.2649338193387,972.0248403919759,971.784382947737,971.5400928031886,971.2959072953236,971.0522402732076,970.8100107475711,970.566278606917,970.3130902917255,970.0553216216103,969.8082947407802,969.5600135492259,969.3122719622988,969.0639218779888,968.8185572522507,968.5728854973968,968.3267305780464,968.0872777951063,967.8470123749539,967.6037974044539,967.3559429407796,967.105064840669,966.847580342861,966.5899977797326,966.3322343772579,966.0730861443826,965.813083215744,965.5538603488421,965.2974536721886,965.0424915501953,964.7867494665443,964.5327835222706,964.2840229751218,964.0396463016659,963.800148991988,963.5638729011007,963.3287179560484,963.0956401214335,962.8612788985047,962.6268241915659,962.395638825652,962.1641137320148,961.9334747076136,961.7064065265822,961.4826421063572,961.2650529330986,961.0498310676321,960.8358919688926,960.6203436412288,960.4031810730594,960.183333964007,959.9660214590222,959.7519499164009,959.5408476632092,959.3316697881346,959.1174552177908,958.9047821289223,958.6889227653337
Soft-Bayes,0.0001785537390065258,0.0009027108601504796,0.0016118515468161454,0.005468776828897584,0.008876317303452855,0.012232044030352794,0.023099282957672204,0.026695121350972597,0.030161820312001188,0.04416993959758469,0.04892028129823524,0.05498696069313952,0.07727441226227844,0.087965231416197,0.09750719721352658,0.13032020660443794,0.1431616772594298,0.1577129912178436,0.1662625655712892,0.20356051526789015,0.21207236522807427,0.22248000178797422,0.27476454869703393,0.29192745719451485,0.3094645135109795,0.37709328869335534,0.4015799010685269,0.4277938988922493,0.5137382952179742,0.5303911479880363,0.5468730060293088,0.632544221645075,0.6500633007645866,0.6677095965903836,0.6847200539968454,0.782791507653646,0.8053514424435699,0.8217270237232206,0.9304025728017957,0.9572620729944503,0.9849178229644122,1.1009842050143885,1.1287912899356207,1.1581705540577465,1.284499047469625,1.3185473551499345,1.3548624632843889,1.4998517586496298,1.5323406258969614,1.5772056581693028,1.6158829982711032,1.7861257668914337,1.8308429733918934,1.8712736523125768,2.0425922590701453,2.090917400779535,2.141082161381454,2.338904726729318,2.3917640152837687,2.446585623439011,2.6469596695243234,2.709009039822331,2.771743116708384,2.985759468434657,3.0572020827351105,3.124852089098659,3.3460868925404266,3.4159520603683715,3.4818096191126564,3.556619050934078,3.7842458154024947,3.8547060267679703,3.925109142410484,4.150888149282041,4.236027836875197,4.323937465148631,4.566773047481628,4.6665796779770545,4.767565222040224,5.009038094990696,5.1006889164200535,5.203332738405401,5.458008864101616,5.572123381274898,5.6863490229465965,5.800855896696405,6.059972965861524,6.186837403147921,6.3239836805122245,6.608385854855955,6.772457625017308,6.925091289733755,7.228459803787267,7.392245527778841,7.561613088700398,7.877630036119966,8.043376504717788,8.201311440597678,8.5035394374723,8.681258181306163,8.862104390757413,9.062719284283446,9.403454633247733,9.616804338822513,9.830768025442097,10.163564591393623,10.35885695516251,10.54348260376754,10.866189514658107,11.069455702509732,11.273664498565635,11.603720380488735,11.810352014289363,12.027493602679744,12.367227070591174,12.582599250939676,12.795839809137641,13.01281744116592,13.353729244002903,13.583920158877829,13.799163424563982,14.152270140921459,14.344995945021155,14.555414818101026,14.878451896906189,15.07748472080478,15.259511971437556,15.538220048103492,15.700716259614316,15.88111283302841,16.179424201987334,16.369121108580238,16.57970756903211,16.904724491746,17.108278867721715,17.29664881813948,17.492893647668346,17.79623219238598,17.994666041248195,18.205390055351053,18.506941816396107,18.725522978478413,18.9252700069071,19.23384469127354,19.467762841690543,19.695709168383168,20.011864770386296,20.23633257063097,20.457863537396307,20.769322050761147,20.999160196277735,21.20068290548779,21.41987719045435,21.75948692719431,22.008991493484636,22.255698829838757,22.59663035026846,22.844753528918275,23.087351480462516,23.365488011940855,23.572674713330585,23.77258076782239,24.070313216952606,24.272919555115045,24.476824708664765,24.757019424000227,24.95842677346517,25.156418747713673,25.34604219897716,25.619492690879873,25.8208223141137,26.028420224189265,26.29286618785426,26.498395325368193,26.673895771207036,26.904621394279694,27.002736942611932,27.146983056673612,27.393118136606688,27.573339722173277,27.752000700324054,27.987433883236022,28.170416245245796,28.3503959658622,28.59508697308921,28.77125007501934,28.939872374588262,29.108436638270298,29.351232010898237,29.515814662451493,29.670996654189008,29.887464377197837,30.043490425986455,30.19515667419207,30.406073054864446,30.55556163485654,30.695746881656895,30.919440918915804,31.098284238710505,31.295128605145806,31.544958613112996,31.737499844182807,31.9332788482236,32.13210655015083,32.39074968984683,32.593378890753435,32.80154362329922,33.07189718033282,33.27813304963331,33.48560826021465,33.74425112010995,33.961451518433016,34.1493716962585,34.39710615016024,34.58712726982904,34.776881757040925,35.00388404237182,35.193467746269626,35.36228053361644,35.55201317056954,35.81073984631306,36.013583448587994,36.235261549439045,36.51318940640493,36.75185866159828,36.98784515427174,37.26704497968679,37.50118455305602,37.742627035097186,38.01858062828994,38.24653294155259,38.462538464362794,38.730900966284075,38.95751268569585,39.20536499159544,39.48373069904088,39.80086275891021,40.09656354185677,40.373975428500955,40.694954189972805,40.97978864188249,41.24943208016847,41.528162747224556,41.79167058505679,42.073997860057204,42.373269063124084,42.65901042052805,42.95278235521744,43.23395527580186,43.47764799150083,43.69977286344023,43.940341325336746,44.16958466096019,44.38418397546148,44.58755376442277,44.824807365085,45.08310626510762,45.33648176811892,45.60082097112915,45.82680167964219,46.056336556900625,46.30709956154007,46.53181966489376,46.74720978110231,47.024299164433415,47.30304398515815,47.56611169734413,47.85002463052517,48.104777886709456,48.34587910868381,48.60235512838244,48.87889444230557,49.12099462434783,49.36944887451102,49.63320673541952,49.89431999513833,50.14728796187831,50.43641910021795,50.7306897265362,51.02463639652555,51.334671881508505,51.64154663605266,51.948596868650064,52.26731916061559,52.58581842760438,52.9117929132508,53.27623287547487,53.635333797661055,53.995621996514096,54.31514660591773,54.66606636307483,55.0051770784357,55.31680709202778,55.650181470227075,55.99531185614374,56.33742972484958,56.67318371737721,57.005882833893246,57.36681703439404,57.72452701676057,58.07062753760319,58.403044728486414,58.753798107202485,59.08372004677783,59.406827148111276,59.71272955802579,60.01889373052238,60.30530952617971,60.63126229801486,60.954998859487304,61.252555115884064,61.524263996286855,61.81054320335545,62.10511331531964,62.412353240484585,62.712326012412696,63.02598466171434,63.365131818203224,63.71161340874781,64.0622266974863,64.41463099739468,64.8218656543315,65.21484869639184,65.58268314628913,65.94651259922341,66.32443797877514,66.653549102303,66.99374385779801,67.32589622555176,67.64044261176568,67.92126511916189,68.19939619053281,68.46238522795935,68.73034245152905,69.00154813707465,69.27142940163122,69.5612756629099,69.84718777340359,70.15203627103017,70.44491138631282,70.72808041662601,71.01144162506523,71.27080682611347,71.54906749137518,71.83375548052385,72.12178140187262,72.41279489613146,72.7128632516631,73.0083519031605,73.28082408674543,73.55094157020723,73.83823241858656,74.13257392431173,74.4210848339738,74.7372947345833,75.03116370237822,75.32854214822538,75.61998623072127,75.89528667213757,76.18956023458108,76.52050523408867,76.82587399206348,77.1131904932521,77.36342947624927,77.61134294363056,77.86623971712953,78.10284258278577,78.35519810968678,78.61652716550438,78.86178856284515,79.09693713612808,79.33387312977483,79.53141071859913,79.71191619723524,79.89881262897235,80.07718213192534,80.25105691057128,80.40713217515056,80.5960534694355,80.74829576919332,80.90049451249483,81.05948757734375,81.20309599539783,81.30987943570419,81.52946814469442,81.71827713548896,81.88704908787113,82.06720984277366,82.22138027307957,82.3527146201692,82.5131303179372,82.65502229211937,82.80102841804624,82.95123691358161,83.12927293143643,83.31166678777552,83.49275023756071,83.67754662736115,83.85546823484891,84.02459408298529,84.1825826191409,84.3382245767014,84.50214115811923,84.66300309344908,84.83440911045251,85.01740375548631,85.22411869463646,85.4062174655828,85.59584277428924,85.77187215562058,85.96523285267696,86.1622761656314,86.34508653258942,86.51109560185542,86.67382948964107,86.83520192172064,86.96969981989048,87.11046640563549,87.20958251786654,87.32268955013565,87.45153690034495,87.5934865524328,87.7388965912156,87.88142055813785,88.03057356304357,88.18803272738751,88.35900793525194,88.53934723078774,88.6805798101071,88.7859603893999,88.91109145743465,89.04253082597079,89.19741568269235,89.35563612820138,89.50494125338196,89.61954527117481,89.72488416810981,89.81958836850878,89.9375508448592,90.04082467022916,90.14494115590168,90.22577259566766,90.34822602623423,90.4757816213263,90.59823516917396,90.70330209444144,90.81680157229306,90.93319584266035,91.02752437637753,91.14011728022138,91.23443961195213,91.30966627186397,91.42694132435892,91.53997655440439,91.65620651271585,91.75803380688414,91.89278044431903,92.0310349255141,92.20472053131851,92.38911222246499,92.54051603830703,92.70483515816633,92.90923919219607,93.0675304639788,93.24218224109276,93.3977700712707,93.56759395013403,93.75728940529804,94.0147151076935,94.2508684576897,94.47021635057396,94.69762983904418,94.91022112720759,95.12479626387344,95.31555065609791,95.51274200328864,95.71277181774512,95.89647014014244,96.10349480786248,96.36152980948364,96.59296024258717,96.81368678270306,97.02120530801847,97.21365098859383,97.4224883396831,97.60433739755798,97.78508399900824,97.99575308395632,98.18311531637997,98.37136488302988,98.58409869174065,98.80029890771618,99.03360619982527,99.26563852793569,99.4717692527554,99.6709530215318,99.88104293532845,100.10608683015965,100.33345465907766,100.55424715288731,100.76493566940627,100.94557649400795,101.11174086059717,101.269293991452,101.44125013435806,101.62158235300456,101.81997258361241,102.00444694942678,102.17653427557204,102.33691984497952,102.52401847408629,102.73931265938978,102.96682196419664,103.21389012834405,103.44795695924114,103.67529014060719,103.87961633830034,104.07490856422677,104.27219897966063,104.4786068591257,104.68002830323115,104.91042625940042,105.15519051613194,105.39580563093816,105.63028720670937,105.86610005736219,106.1033932103453,106.32218033833436,106.53635082403525,106.77376287866451,106.99629764777518,107.23454335894994,107.4794123451118,107.7226737831993,107.9694409156152,108.22052988034812,108.465348489979,108.70412590211617,108.95680032754038,109.21092817970725,109.46238592107454,109.72041665120315,109.98595328824058,110.25329458438657,110.52798138753431,110.80455452618995,111.07313192958094,111.34008014615893,111.61628021082598,111.89295491179169,112.1766023844165,112.48683308838338,112.7948890081104,113.11098550552313,113.43524240318578,113.76215109717785,114.09322199926683,114.41573391030423,114.746994236745,115.07391651848249,115.40856698899012,115.76051891907065,116.10674285449875,116.44204209137587,116.77531720835444,117.10674299493422,117.43724006213608,117.76716120215193,118.08307147395314,118.41598418218115,118.76755009748607,119.12136734571428,119.47006735302799,119.83298579712178,120.20859832183535,120.58117132287819,120.97057022595195,121.37010043145085,121.75452922045716,122.15104541380606,122.56008721790045,122.95675639071288,123.35071456451814,123.74407937096413,124.1378594689921,124.52140910226379,124.90746274283737,125.28230301164615,125.65369998366657,126.03351250275347,126.41715175437162,126.79294074948163,127.17272001455464,127.55688761848108,127.9385824909456,128.315871729237,128.70551092232625,129.09434761025497,129.48450964355837,129.86711361481434,130.24673149710483,130.62764272571957,131.00786215775045,131.38543976621085,131.75684437687875,132.12315603166226,132.4841155901523,132.84643475530652,133.2146794645392,133.57859471067056,133.94092027337712,134.30427228615733,134.68037934963925,135.05250121946338,135.42165946311576,135.7938691938876,136.1711493639461,136.54396388171594,136.91893544012723,137.28763066577866,137.65153642687932,138.01408301890893,138.3687382931681,138.7289828614133,139.09788557213056,139.4738896310149,139.8488788345084,140.22026777032397,140.6010601457881,140.9826616363263,141.36436074978226,141.7553133374109,142.1535887476117,142.55025430261654,142.94275812619748,143.33057789098345,143.72886160734282,144.12193205918683,144.50829055792687,144.9038965998799,145.30406866180604,145.71180749422078,146.11497020659266,146.5266966221524,146.93777866224238,147.34878969893535,147.76190440490447,148.1778468507051,148.60884286890297,149.05292223378848,149.4974988380937,149.94073270477298,150.3830597541576,150.8240030694576,151.254499483419,151.67975864723036,152.10837654268005,152.54527227194774,152.9929855153277,153.43685635300739,153.88620324251286,154.35095354438772,154.81494837001367,155.28994379472027,155.7606868994245,156.24022984371305,156.71679794117819,157.1835535670699,157.65127391349637,158.11780692323822,158.58426040238828,159.057384062472,159.53221528935285,160.01085842624923,160.51122463407484,161.0344295561593,161.5963355153841,162.15142821305903,162.70180435841098,163.2601012931371,163.79509896367347,164.31682277251485,164.83767140776524,165.36675580206384,165.88790089199506,166.3919026261646,166.8916465936024,167.38341034812186,167.87679858967743,168.36245516007574,168.82674682631904,169.28984192670487,169.76538835242764,170.2483733108973,170.73280962639706,171.21122856045258,171.68140625749936,172.15132111864392,172.6179743516248,173.09996098047452,173.5868827003364,174.08505747041437,174.55988865859905,175.0287333289014,175.502560189507,175.99248167931228,176.5009548513293,177.08306253745502,177.61945430465312,178.13795315750167,178.65893766819613,179.19563710655518,179.77262366038644,180.3540667527435,180.92971107385875,181.53430604695512,182.12494079032223,182.70685780006636,183.27281695631734,183.83657577335157,184.40599286455358,184.97051320773363,185.5312362510714,186.10963352590483,186.68851290926034,187.25381537591204,187.7972036439072,188.33209752786848,188.8534417151182,189.36592556686043,189.89512341340634,190.4230039686003,190.95224428175692,191.49163314905985,192.03576367888576,192.58461905405335,193.14257818680755,193.68741085331226,194.23318375258265,194.7573052718534,195.25202739173272,195.74151358893977,196.21071098183256,196.67872040460566,197.14938374604037,197.60118546477554,198.04559565707308,198.47249319398207,198.90083530506683,199.32786313990312,199.75728035817355,200.18477227327725,200.6045782028727,201.0139357985704,201.42286866821803,201.8341474816449,202.24437807163008,202.65865167168084,203.07568178327932,203.49357306316813,203.92277449714095,204.3405547440595,204.76432943452772,205.20089817538906,205.62208038276634,206.03802282229168,206.44631308663844,206.8412840309744,207.21531614789262,207.59762438973485,207.99224522612712,208.3743407017501,208.75927036234253,209.1431131961412,209.5270967786779,209.8942360997355,210.2661721390566,210.62718918294922,210.99423363899183,211.37876133071654,211.75996586510053,212.13449681574014,212.5074691659848,212.89131541874434,213.28328570108806,213.67417453906899,214.06333400590324,214.45072736123694,214.83458441017632,215.21607598042937,215.60683424709873,215.99501415095386,216.3760115348664,216.75171498518677,217.14080068637492,217.5182264280404,217.9053216565503,218.28907092998156,218.67787796910494,219.06348964718438,219.44031663909385,219.8116232746546,220.18338620721204,220.5535368475148,220.9178901985116,221.28028610653212,221.6437520366669,222.00329857330678,222.35432888672665,222.70131871324946,223.03415850708535,223.36645550010059,223.70355784428324,224.04017867960096,224.38874941913002,224.7610789364366,225.1514220609406,225.54655361401177,225.9304671059885,226.3029742705267,226.66816118083437,227.03439889560758,227.40118004438904,227.75766158898836,228.10513804576397,228.4623586312897,228.824898209592,229.18317313257904,229.5455075766264,229.91439687699665,230.28159260286475,230.64928848716727,231.00838055284316,231.36977921611884,231.73293808112396,232.0925767496998,232.44008524258544,232.77999266107122,233.1273672244402,233.47231947896364,233.818001926372,234.16493137921134,234.50821546653407,234.8499070969441,235.1902744183992,235.52397426557155,235.84461786859083,236.1679097810902,236.49168471050717,236.81362675469336,237.13151495873234,237.44636083873246,237.75834861200133,238.077528129663,238.39854190105893,238.72668954510027,239.05175981534035,239.37084235818287,239.69015073079822,240.0087495986417,240.34270007385447,240.67846381024157,241.0242114946592,241.38178817750037,241.73801379680225,242.09503171536477,242.45207858246653,242.7992855749631,243.15117804049316,243.50484906819491,243.85208971657033,244.18319451291137,244.52015887557428,244.85629176920662,245.18083579588125,245.49589414143003,245.81033807347723,246.12110191566205,246.43397476476133,246.74795101533732,247.06599590966186,247.38139311409674,247.69286877655264,248.00217537038935,248.32067935850483,248.63409605981207,248.94431920300372,249.24823005886373,249.5521404230795,249.85524559846687,250.1578844204838,250.46601485707583,250.7716588839321,251.08026366290648,251.381134995644,251.68843541272867,251.996391969947,252.30829407719892,252.61664260303877,252.92864798689936,253.24527793586913,253.5559699264594,253.8719386637007,254.19052886313443,254.50846315356512,254.83259541179967,255.16305039279683,255.49554259938446,255.82190005446392,256.13983120923183,256.45203829187665,256.7634369067289,257.0742912489253,257.3911374842023,257.70913242723344,258.03118056801253,258.3576831636185,258.68861579944036,259.0269455637578,259.3734310246217,259.71641547490833,260.0493030841251,260.38219361788026,260.7071916628862,261.0370375162985,261.3655077196356,261.69190378995177,262.0096139283477,262.3279439154942,262.641700570828,262.9595895539353,263.28221929479605,263.60779381938437,263.9441318868518,264.2740251149688,264.6010959192431,264.93294218020696,265.26546311302684,265.60175439045906,265.93088593929747,266.25734764444815,266.59034463354897,266.9143863944156,267.23180874768934,267.55023141257675,267.8732929717603,268.19708995702047,268.5221035210451,268.83894002620957,269.1452384435295,269.4545420242797,269.76069337084755,270.07387149949056,270.3879068856072,270.698111980827,271.0009848484756,271.29921902052934,271.6080274796983,271.9210518288885,272.2253477256968,272.5196700161722,272.81653503630037,273.0957930513241,273.37652253173417,273.6611446324629,273.9440314251241,274.2292828135968,274.5174254648556,274.80525554885844,275.0975246498425,275.3897020935693,275.70621394212856,276.0256719584619,276.34154204209347,276.6471119713144,276.9530236515044,277.2587394300382,277.561021393622,277.863856256189,278.15902620593124,278.4471202083149,278.7289302320886,279.02595892138993,279.32956168318674,279.6279643167204,279.9158711488283,280.20102662012926,280.4837827548264,280.76511108842817,281.0470875490083,281.33339403284583,281.6229613356194,281.9157744952413,282.20092158832165,282.4929336979485,282.786432618037,283.0775505690116,283.3716842711575,283.6560947874548,283.9468009566559,284.24275551151356,284.5349206056153,284.83151091598495,285.1238437005493,285.4143649103154,285.69960892774077,285.9838380354704,286.2630413714345,286.53846977116393,286.81214400886756,287.0858027696746,287.3678860968637,287.64869311100176,287.92220845469205,288.20222709368124,288.48387788279194,288.7646023926708,289.0423315251088,289.32930043836177,289.6208254764572,289.9156846887166,290.213444619402,290.5085202676595,290.80033614914623,291.0903214060543,291.377279526754,291.6698673808288,291.9674404528787,292.27073624645516,292.57545121221483,292.88101733728024,293.17482305564874,293.47318230060785,293.7598886871208,294.0516786451293,294.3493679820775,294.6421164841697,294.9258515821084,295.1984292647429,295.4717979531754,295.74856290951516,296.0228706772343,296.30202400174016,296.5860541866472,296.88017554764485,297.17254459426294,297.46451912989335,297.7511332162659,298.03790824212024,298.32322669024586,298.6082802811583,298.9095207149487,299.2109482171611,299.5199005981842,299.81840725803545,300.11402699723385,300.4089729673408,300.7121866708475,301.01322556358616,301.3113703031039,301.6212262021521,301.94009585683875,302.24964160861214,302.553035022322,302.85605660624594,303.15592727008277,303.46075207149886,303.7760289093901,304.08696356654593,304.3987685998195,304.7127322642591,305.02701556131467,305.3378711951095,305.6431182422531,305.945993594621,306.25868881603344,306.5734633251402,306.88777828371246,307.1955616138225,307.5019726727861,307.81479290278605,308.133253941715,308.44526815968675,308.75886283748093,309.07041467571446,309.37732221086014,309.6825222352803,309.98390458471647,310.2965519689568,310.598525993933,310.9016867914494,311.20145617700734,311.5076864782453,311.81490168590176,312.1142334983274,312.41782437020936,312.7187193732294,313.0238455979461,313.3348567723858,313.64316565797367,313.9555182293659,314.2708581842505,314.58758226223324,314.9086938644382,315.2269664528237,315.5451036975485,315.86486733038976,316.1768992668749,316.494114484648,316.8045606580532,317.10959999528075,317.4069918448681,317.713530911873,318.01913988293177,318.3153311964703,318.6156501554226,318.91541732100063,319.22916942660925,319.5387532018966,319.85227004078706,320.16773666369534,320.4786038023126,320.78864686539407,321.09537646946353,321.3857248348179,321.6771410285571,321.9713371215064,322.27008252574126,322.56204114701654,322.8503280528479,323.1377319599492,323.43151828600946,323.7365347784812,324.03864193897823,324.3435267995046,324.6449770003487,324.943465980454,325.23461464876107,325.530998433872,325.82762291188965,326.1296963279584,326.44584568460516,326.75571646299056,327.0732742864425,327.3891436102506,327.70158125650005,328.00953494867304,328.32088433894194,328.6416046951325,328.95897119031883,329.2762784021171,329.5940836887787,329.906684298776,330.2174235799712,330.53404645815704,330.861258667741,331.1812051254643,331.49441696147085,331.801230329684,332.1051935566778,332.39876011960587,332.68158136684553,332.9682254606804,333.2475099232404,333.52199680549916,333.79295846422497,334.06407575806975,334.33866710076506,334.61945061532015,334.90532853833395,335.1906122977904,335.4703326112585,335.7467366332679,336.00778514761237,336.2659515924462,336.5255396141806,336.77750374149537,337.02697833964,337.2820255042932,337.52789274100235,337.77072851372327,338.01254280953606,338.25278239793545,338.49014010111625,338.7211479896812,338.949783890031,339.1875460032003,339.42213971899685,339.6602594155315,339.8942768338093,340.13414039568863,340.37615949989595,340.6186789767992,340.86564851508217,341.11612938225403,341.36487590607464,341.61360752028634,341.85622361168475,342.1230018128099,342.4000954574676,342.6738760837045,342.94113257199456,343.20720292034684,343.4626890640293,343.72483354291546,343.99094531378285,344.26007246998836,344.5248914781955,344.78935894144195,345.0517779215197,345.31828745583437,345.58739372289665,345.86638283142054,346.1491552855572,346.43798739839553,346.7185770343549,347.0029916302909,347.2917353950411,347.5895745881604,347.88389453026264,348.1707615000022,348.4598006773117,348.75271709409844,349.0446312230391,349.3379582990045,349.6262696659044,349.9223165256011,350.21613881687074,350.52124207693055,350.83242051938544,351.15359541796374,351.4401670647942,351.72776438661174,352.0184288473354,352.30969050176054,352.5961269063406,352.8898325642308,353.17864075382147,353.47370358636874,353.7728233438338,354.0602635745694,354.3427820545978,354.6228959292555,354.9069946622519,355.1817142773624,355.4502720257225,355.7155357671884,355.98251216641745,356.24746950394604,356.5083924585043,356.77335600997446,357.0342987589131,357.28992906518135,357.5525056878653,357.81622450900386,358.076672814022,358.3405825621991,358.6063138774076,358.8606152088852,359.11555794953824,359.3658603796829,359.61470791105785,359.8649834640447,360.11656243974653,360.3616125545673,360.61045103697916,360.8559213235926,361.0926247953114,361.33645256923273,361.58481421106114,361.82903063403546,362.07524145145885,362.32141396623297,362.56094610763023,362.78671549466526,363.0119186101615,363.24317610288824,363.47469165764676,363.70205021017625,363.93594767383297,364.1629260359106,364.40555236890305,364.6548264222431,364.90537272583026,365.1516606355441,365.4001401776999,365.649671987763,365.8968758894556,366.14065535460975,366.3753516391065,366.6180515835333,366.8628156075498,367.10422167606873,367.34472835238773,367.5790823604749,367.8091931322559,368.0447912295208,368.2752258955235,368.50712149006677,368.7333296023934,368.9515349269609,369.16184181544713,369.36842995343216,369.5771615551207,369.7771071167616,369.9790132694628,370.1786724347809,370.38050896134644,370.5851254092755,370.78211391479283,370.9693884266834,371.1556831525302,371.3385752886161,371.51453501082483,371.700476806816,371.89012020625626,372.0831806821028,372.27368959827515,372.4551584782929,372.63449890189645,372.8176310245801,373.0018105394678,373.1860780693678,373.37693798999203,373.5741045792281,373.7665230887303,373.95336912983043,374.1492525337683,374.3432932316707,374.5402403853425,374.7438121244188,374.9532498996018,375.16488272221363,375.3683746956549,375.58298926354814,375.8021650564074,376.01336864101086,376.22004853833073,376.4365678116701,376.6620160288139,376.88931676969537,377.1135235040183,377.3327120268657,377.55204930230275,377.77375536667614,377.99588723608963,378.2241925298006,378.45007394207846,378.6748988830791,378.8978392428678,379.1167627603122,379.3348644736666,379.55085567159085,379.76747539183657,379.9909651764922,380.21649921228754,380.44109609238717,380.6626348788823,380.88625629238277,381.11627118269575,381.34771991204684,381.5906694630032,381.83232332324087,382.0765427908707,382.3279721161375,382.596178650758,382.8530926812864,383.11304588010285,383.3749466135787,383.640076678058,383.8956485474332,384.14773245009997,384.3962332966371,384.6374708173994,384.87426998851424,385.11378185621334,385.36389381352546,385.61566216140204,385.86832404259144,386.1217238463555,386.37454883818464,386.624630565384,386.88230555130895,387.1466039492568,387.40119997273086,387.66347579405783,387.9337234200095,388.2100732833667,388.49359921398445,388.7810466643218,389.0648640882123,389.34698299806905,389.6283785961466,389.9059306196589,390.18551258473576,390.4703154307408,390.7555198713253,391.0316445963774,391.30722773587286,391.58622780220344,391.864816898498,392.146949147987,392.4269095080515,392.70683627790027,392.9878225514815,393.2833049674605,393.5820524736482,393.88614416552946,394.1821558585275,394.4838898855137,394.7873477609621,395.0977636990035,395.40786193583244,395.70980897896993,396.0194189687795,396.32806638272814,396.6436913415116,396.95777996690117,397.2728432463682,397.59493747939655,397.91779281516483,398.24098819969436,398.5529974294143,398.86414957688885,399.17742620376066,399.4897411940967,399.79721824669355,400.10838782567316,400.4141215345105,400.72276204516106,401.03425007848136,401.34709974308885,401.65931866243386,401.9740122073308,402.2841788490332,402.59480412456855,402.90218544787285,403.2112150447799,403.52182305378847,403.8311776397916,404.1366380501811,404.4426172019107,404.7513450161921,405.05787943421456,405.35909348710265,405.6466900231326,405.93688490829163,406.22510277303877,406.5105116221348,406.8001994374772,407.08822816374277,407.37328397273996,407.67070275919855,407.9709562819546,408.2619451455148,408.54845775128933,408.83453340951155,409.11595516520583,409.3998222971677,409.68174974977796,409.9774121328526,410.2730960130841,410.5705608912301,410.8669879984077,411.1669232258289,411.47066286386007,411.7685845330011,412.0580128731701,412.3513614691376,412.6396912198943,412.9272520275372,413.2182028105674,413.50776262536283,413.7960930982583,414.0865081943218,414.365005863114,414.64481815425347,414.92309531841624,415.20394409280243,415.4862477673148,415.7730987877403,416.0602056671462,416.3469901418264,416.6338924420163,416.925489080297,417.21489783684046,417.51136678836247,417.8100167476225,418.1069582569248,418.40395172642457,418.69790259364254,418.98864761074856,419.2820890810942,419.57577399578395,419.8646208677676,420.1543430548918,420.4457350141445,420.73281278870263,421.0206895733613,421.3055290408731,421.59106722771753,421.875915914763,422.154356606221,422.4335108199798,422.7232436665172,423.0096026803294,423.2916908702382,423.5719218062859,423.84962169750156,424.12394695502053,424.3976869701353,424.6785541324243,424.9598000027281,425.2447188852441,425.52966251516636,425.8144892363289,426.0998486270323,426.38989624484725,426.6744318320691,426.94953348896615,427.2218187532719,427.495686450894,427.7697470892763,428.0406961082965,428.310350068562,428.57947095124086,428.84929045722924,429.12296060599897,429.3908386177991,429.6555921893755,429.91926094758287,430.18437469780815,430.4535217679638,430.7174897274783,430.9765220271511,431.23540383084173,431.4937326871013,431.7523479730546,432.006584147985,432.26565054458956,432.5281275416419,432.7910705959853,433.0541045529685,433.3141998513006,433.57649979414236,433.8370734168768,434.0942879527315,434.3475412656935,434.6007231574781,434.86233504948973,435.1212916182694,435.3816920342774,435.6376538122345,435.89494457803653,436.1529623180984,436.4105553730567,436.670425851172,436.92332596508095,437.1724827897576,437.4283875794872,437.67800617770445,437.9233339757859,438.1718383764405,438.4274925653963,438.68980987137,438.94899040190603,439.20503769541006,439.46459250004455,439.72437980806103,439.9782980849209,440.222125329135,440.47223999569565,440.7212052030909,440.97113058620084,441.22481250597116,441.4855850070121,441.73826966935235,441.98952559663076,442.2447672541973,442.5002574582529,442.75485400965135,443.0093766690088,443.2645957004554,443.5188291999182,443.7716253812846,444.0258038856823,444.2821819952535,444.53853987922844,444.7910513166246,445.0488892954904,445.30794746514357,445.56136878201187,445.81155675249715,446.06309738354526,446.3139690144153,446.56200373316733,446.8123527452842,447.0607211515187,447.3090651618952,447.55334026434025,447.8023151561674,448.0543095436258,448.3106459208773,448.57097680269726,448.8380359866137,449.10234159714787,449.36690935724937,449.6361769361481,449.9031686786627,450.1686609441258,450.4347556745106,450.70228540632115,450.9745584717898,451.2434616425933,451.5144185962188,451.7809946836817,452.04672617207075,452.3092189336735,452.5687596504654,452.82642569092445,453.0779806226776,453.3219367951617,453.56075482632696,453.7991924863495,454.0388630154091,454.27747221112077,454.5155907351452,454.75345495718716,454.99332781334374,455.2392038642463,455.48104814764633,455.72325013677255,455.9668474401574,456.2063210611559,456.4445472417028,456.6815033400096,456.91632810691976,457.151984216908,457.39619470770685,457.6415387132083,457.88697922648385,458.1293119556949,458.37414179837174,458.61749589928104,458.85729957707144,459.0960205426886,459.33553755429693,459.5731299656552,459.80967952087144,460.0455649706514,460.2802297350461,460.5186643894565,460.7549574191039,460.9930201158129,461.2298968473044,461.4669139300638,461.7026694615722,461.93881080339247,462.1790203928322,462.4198317023886,462.6618684452076,462.90617711801247,463.1535822996218,463.4024494891653,463.6489152650222,463.8935167960824,464.13640794181333,464.3753777769323,464.61646367283197,464.85703129598005,465.0961183865063,465.33564317947867,465.57405833999997,465.8088483592485,466.04173466486577,466.2760599461826,466.5127850940996,466.747446270203,466.97920410404754,467.21012411173547,467.4359371555047,467.6603282686201,467.8842170351252,468.11079351721946,468.33856668385306,468.5645891796207,468.79180169229244,469.0185123404899,469.24602251674105,469.47486105768417,469.70858177946707,469.9432156241646,470.17962059372235,470.4145191080563,470.64764173799404,470.87973963807985,471.1167746603164,471.3508900579932,471.5850135585756,471.8210812972502,472.05356617002803,472.28683614750184,472.5169060143826,472.74647690647566,472.9733567030562,473.20175921058967,473.42914906765714,473.65721905182295,473.88573279770935,474.1146980274566,474.34094971973036,474.5672800827715,474.7942646648801,475.01721398313884,475.2413477589332,475.4637556805467,475.685002321876,475.90595887469067,476.12591498409415,476.3485586505244,476.5725029643868,476.7963130874573,477.0232234529926,477.25113382339896,477.47333719697895,477.700081510111,477.9239897671994,478.14501265166564,478.3724646025619,478.5991532610649,478.82808932170406,479.05917897901736,479.28728807382845,479.51408146627,479.73765551115093,479.959202619968,480.1852813655728,480.41676539055334,480.6518758412999,480.88155426520984,481.11503149600753,481.3465220261785,481.58875855361885,481.8267011877358,482.06429318495384,482.30455742148,482.5375860332392,482.77364037211123,483.0138211623846,483.252814006104,483.49498009618424,483.73769039587273,483.97881599639027,484.2212472033848,484.46286772087296,484.7019478434281,484.93820650234034,485.1715745321478,485.400717976348,485.62916299983794,485.8585930954789,486.0867682075684,486.3162101154646,486.5446373785594,486.7737152828008,486.99845145549125,487.2254615495392,487.45317751701896,487.6755449635548,487.8984884370975,488.1208571706052,488.34475118364253,488.56682734099354,488.7860995374185,489.00417214399477,489.22133450593446,489.43453448494324,489.64422896739507,489.8534400145579,490.05913138100436,490.2622043368615,490.46365070215757,490.6653029885297,490.86403265193894,491.0661486531933,491.2698047454285,491.4698018249326,491.66749163083773,491.8669274448039,492.0683510194722,492.26864020241055,492.47182078011065,492.6683507108562,492.8689566704909,493.0676352086389,493.26049700285625,493.45331112929193,493.64485653669476,493.83780514390946,494.02790681989904,494.2154700962785,494.3962610382239,494.5779519826283,494.754160219966,494.93133724733207,495.107032183266,495.2868770625994,495.4716545034237,495.661524001908,495.85191157987856,496.0402924765283,496.22761377311986,496.4101359415033,496.5898973189637,496.77183517888216,496.95188215544135,497.13164041434675,497.31056968862345,497.48717137435665,497.6581895265076,497.8275741330424,497.99424426428595,498.16149095038054,498.32695285794057,498.49267677756757,498.65541039276695,498.8174048744129,498.983775448728,499.1498076670557,499.3112402855645,499.47142517368616,499.63447252979813,499.79665924610504,499.9614267440252,500.1222119692641,500.2817721679219,500.44176679820316,500.6028421768624,500.7647425977216,500.9292623959702,501.09252911518206,501.25551806774433,501.4185204533958,501.57428436529176,501.7270516880353,501.8765884085385,502.0276927729003,502.1767185968647,502.3175143741289,502.46040554411957,502.6027589719504,502.7424693179946,502.8840347103951,503.02660876583104,503.1684663373592,503.3131625507251,503.45811441255114,503.60154644596423,503.74660034374074,503.89264021381223,504.03731951636746,504.1807854250592,504.3235468858661,504.46385731804935,504.60416251477363,504.7435085166487,504.8861219732046,505.02733321325763,505.1691680485105,505.31761076373346,505.46414168405204,505.6076437576248,505.7536879815684,505.8971908276442,506.043095461878,506.18410066991805,506.3256860368617,506.4696050016207,506.6111974335563,506.75004544019566,506.88966380657257,507.02856877868226,507.17186042167896,507.31336000739384,507.45518565896236,507.59957495233357,507.73971883939384,507.8817424651079,508.0238926155712,508.1746364502019,508.32068565323107,508.46030027937513,508.5988758215849,508.73599353383634,508.87725935854087,509.01724042441856,509.1566652790675,509.2946376406039,509.43739824794466,509.57951836126267,509.72217068138025,509.8617196219516,509.9994392754679,510.1371528786631,510.2727222345002,510.40980760441244,510.5475695754835,510.6849062004412,510.8197417209267,510.95329071808146,511.089588957318,511.22355764654367,511.3578185457045,511.4981740537537,511.6341095743296,511.7688705805822,511.90512407046754,512.0399229338659,512.1772858854051,512.3159134138832,512.452329354614,512.5865363971288,512.7220819483946,512.8555798251741,512.9899256371864,513.1226430278921,513.2573738349147,513.393688807399,513.525997856802,513.6577187348225,513.78830373458,513.9188221720506,514.0477533439444,514.1761640988088,514.3065608273273,514.4347501821026,514.5579916245842,514.677476266238,514.794652853679,514.9080668867919,515.0180605779847,515.127115987536,515.2402551960286,515.3503493776525,515.4587776044141,515.564988907066,515.6717630115736,515.7778619537621,515.8810085876617,515.9820544713016,516.0817608791876,516.1812054057064,516.2764201905793,516.3763260535698,516.4784545091047,516.5735808516665,516.6627693932596,516.7482380633292,516.8372414321666,516.9300063039741,517.022551951798,517.1125274754745,517.2023847034866,517.2907771387559,517.382014797462,517.46923387275,517.55441451857,517.6399789291322,517.7266183325687,517.8174199417344,517.9135848970418,518.0038499007433,518.1018184350628,518.1877222401267,518.270782184658,518.3535242845455,518.4369112760901,518.5264471893338,518.6149740498527,518.7053244467697,518.7939676273368,518.8871081110146,518.9803802213787,519.0718795422308,519.1610145202608,519.2421079758446,519.3230252418043,519.4041667568649,519.4891311675169,519.5816285737264,519.6766962600777,519.7701757170425,519.8641458263924,519.9594367207642,520.0566847125497,520.1515862878432,520.2464447979983,520.3379557114413,520.4277629425033,520.518133678725,520.609675629963,520.6983607710695,520.7876264776505,520.8771567045751,520.9673779635946,521.0557224332852,521.146621066498,521.2376553136592,521.3325990694661,521.4267624795743,521.5231675164091,521.6202652218544,521.7149003642362,521.8089225820931,521.9010678733189,521.9910157099275,522.0832481963821,522.1713511798903,522.2529409564359,522.3329295087042,522.4118068241091,522.4896179953425,522.5661781606177,522.6423864002118,522.7209043424982,522.8000303684953,522.8758468665028,522.9498181870063,523.0268090888712,523.1069600088331,523.1832259525895,523.2635690453599,523.3358578683365,523.4072411146194,523.4779552608547,523.5482864468217,523.6215956891988,523.6964793901325,523.7732829605793,523.8434104505136,523.9032559858997,523.9673124572446,524.0321883437819,524.0954713147289,524.1476852277701,524.193674418595,524.2474819049294,524.2938071127137,524.3412600229535,524.3901546294401,524.4454151498239,524.5054788895318,524.5677951745402,524.6297033122278,524.6844227518645,524.7369331098635,524.7910157160022,524.8425162883236,524.898385774653,524.9610027402123,525.0221588583736,525.0839194111632,525.1439362903998,525.2116985795601,525.2723973162529,525.3331354106945,525.3908914858839,525.4473330424971,525.5057508250502,525.562969496566,525.6287070676422,525.690575042629,525.7537839980387,525.8140329579633,525.8707764566852,525.9233851517993,525.973237573548,526.0225609106019,526.0707063236337,526.1257951188927,526.1687533197119,526.21631309454,526.2561303737762,526.2978263661862,526.3427456411919,526.385231573176,526.4217849600932,526.4780975249605,526.5353620791961,526.5953483255385,526.6568561677173,526.7157006174261,526.7785433242398,526.8390605956897,526.8975986151395,526.9524621238061,527.0136895420183,527.0848993628629,527.1632986321979,527.2378510343115,527.3049031564683,527.3775573594635,527.450970425723,527.5288509036727,527.6082799213668,527.6830994010734,527.7580661185589,527.8369578100364,527.916679173607,527.9948230222403,528.0687785762229,528.1387812409389,528.2090800880078,528.2787353089952,528.3463224726693,528.4117800760937,528.4819572238625,528.5570796169377,528.6322228417662,528.7068473694621,528.7820364807008,528.85476648846,528.9272319292577,528.9977699630826,529.0706290809358,529.1393121649398,529.2106266724286,529.2794156895961,529.345686255896,529.4102503491445,529.4745187617536,529.5387779434832,529.6041389856923,529.6721368631306,529.7419254147408,529.8141379683766,529.888200752082,529.9582698720083,530.0305018466438,530.103390843014,530.1707941151021,530.2383870846425,530.3026561261427,530.3643518428885,530.4257477366837,530.4879189486342,530.5452140691027,530.6064971492992,530.6624044850528,530.7164631238174,530.7688451729223,530.823163433583,530.8751255583406,530.926612967598,530.9771504656787,531.0251789205904,531.0741088042732,531.1218575517883,531.1639232556104,531.2056979166928,531.2407357676739,531.2807546483846,531.3208209347158,531.3587737520497,531.3973802816372,531.4334021167001,531.4692108116769,531.4959990495495,531.5200414601836,531.5466670625574,531.5738748675349,531.6015294725721,531.6306591510984,531.6590085351672,531.687394411545,531.714604703071,531.7392659306456,531.7594692120579,531.7761871416965,531.7908461235083,531.811075231205,531.8367996829502,531.8693447607893,531.9036578237069,531.9363954317096,531.9684294874323,531.9947151429574,532.022294063645,532.0562674135213,532.0918772686055,532.1209758053078,532.1491954056723,532.1779874533681,532.216705219625,532.2538380205679,532.2874777646521,532.3178073217241,532.3482971279177,532.3759084642265,532.3992979601062,532.4294756708664,532.4577537807804,532.484942143722,532.5099075644407,532.5322659466747,532.5618173055277,532.5907964943558,532.6209770955402,532.6503653528257,532.6771523222342,532.7010714440062,532.7247387174029,532.7489615717946,532.774547290107,532.7965287670531,532.819547770328,532.8398615323117,532.8595985471034,532.8773447486096,532.8976079968593,532.9173390696105,532.9339323769623,532.9475501260254,532.9575979901788,532.9749432638882,532.9939527150609,533.013772398303,533.0315585879948,533.0526724586898,533.0702986772826,533.0897975876392,533.1083477074844,533.126849677471,533.1428886339613,533.1575677448986,533.1714185042674,533.194141815351,533.2158823358777,533.232736989974,533.2495840261618,533.2648683053771,533.2848490335195,533.3040690777425,533.3198809833989,533.3358612712877,533.3580549321769,533.3827118703621,533.4119099287695,533.4423825332779,533.4656717811181,533.4930153143528,533.5208960521359,533.5468440872864,533.5699715061637,533.595545615563,533.619588131703,533.6425512248611,533.6664262701361,533.6907084174081,533.7128872591998,533.733191035501,533.7502560761172,533.7671173360545,533.7815237645768,533.7963163898312,533.8142363568772,533.8322746978488,533.8541373648718,533.8774574689364,533.8994998739499,533.9204332808918,533.9430861593255,533.9696619071083,533.9956218054676,534.0192051507988,534.041150365134,534.0613206891367,534.0847975138786,534.1121828870118,534.1473944127315,534.1802567453356,534.2144657602803,534.2478092482293,534.2806708256103,534.3106591326036,534.3424983195546,534.3736970359523,534.4068993625324,534.4408193205513,534.4698014023788,534.4975693415886,534.522035479607,534.5461682224618,534.575610530067,534.6032070058995,534.6270296382199,534.6533239580099,534.6816505092838,534.7083685912949,534.7354663928577,534.7618426736108,534.7829799370979,534.8040350661745,534.8231634378658,534.8435808345021,534.8660498090776,534.8877887093622,534.901598021032,534.9144927539737,534.9230297376121,534.9324020568788,534.940807573128,534.9455972042401,534.9490218633282,534.9516249023959,534.9567250196756,534.9641061407424,534.9702129299585,534.9782186282469,534.9852399181691,534.9877163370043,534.9940586139269,535.0012369687938,535.0115731588348,535.0199581301645,535.0292167494463,535.0352907527849,535.0402903040476,535.0424566341812,535.046916049384,535.0524025478758,535.0610795972152,535.0618539539,535.0585136960826,535.0576595882294,535.0577609212405,535.059311909512,535.0628005695216,535.0632746914016,535.0663031150016,535.0670658362833,535.0739432518335,535.076439523255,535.0771497598421,535.0820144910876,535.0863683488692,535.092136287752,535.0939875645795,535.0933619536281,535.0877132736941,535.0852581171066,535.0769205144925,535.075354722946,535.0830539461158,535.0918103622344,535.0981547178999,535.102044492854,535.0993893146374,535.0903238479495,535.0911392334851,535.0897981941507,535.086209249203,535.0835274168203,535.0844332190259,535.0875852757922,535.095985749912,535.1011760892311,535.1039469753823,535.1052640882299,535.1092793051798,535.1139826807803,535.1135181470959,535.1133477002882,535.1083280864173,535.1021813666048,535.1031117844796,535.1023172944856,535.103987430221,535.1058254568243,535.1095967448978,535.1118523147115,535.1140229913485,535.1195817567527,535.1224781980859,535.1263301016379,535.1296568808812,535.1405672374904,535.148702218271,535.1581147944889,535.1664128702005,535.174312751481,535.1786337874469,535.1823427238428,535.1865282547215,535.191081545619,535.1898373233639,535.1914328431099,535.1919791930791,535.1901406509896,535.1879026759584,535.18450774744,535.1798396679696,535.1733876368294,535.1675972188336,535.1616405301852,535.1526689143166,535.1399940352603,535.1231146161035,535.1070431054727,535.0919705424981,535.0778203904993,535.0607452400704,535.0446753843912,535.0277850145203,535.0091509939739,534.9908356149485,534.973698750176,534.9564187512087,534.9377471412254,534.9171937094848,534.8957610208513,534.8715540499334,534.8473043498111,534.8283733040716,534.8059694753742,534.7858699152953,534.7643314600859,534.7475518088895,534.7327147123415,534.7272516596599,534.7216840470046,534.7154547890564,534.7153409124203,534.7171806622791,534.7196277087301,534.7177620764569,534.7193508284663,534.7195191624091,534.7169969353458,534.7107413788963,534.7031328873431,534.6968506047283,534.6927228423242,534.6875264746973,534.6812843290636,534.6761165819189,534.6701034757639,534.6649644979343,534.6594964900587,534.6531367067792,534.6455635714651,534.6397320589308,534.6330996010543,534.6246247327381,534.6155899365058,534.6079207008715,534.6007732258654,534.5948135259127,534.5896058953726,534.5840301758572,534.5802137277255,534.574254258679,534.5746857426461,534.5719852486964,534.5680698912593,534.5652699600237,534.5672595068659,534.5723531856715,534.575173905836,534.576471515973,534.5793789942481,534.5799295730362,534.5786063730002,534.5821945146708,534.5814426382349,534.5781188747351,534.5727170023065,534.5631729436777,534.5529022406527,534.5479897675323,534.5407230461165,534.5307118430105,534.515722044036,534.4989012314863,534.4866224332031,534.477497023262,534.4698356750209,534.4640538155277,534.4556193015524,534.448523835099,534.4420536951761,534.436066999594,534.43082196045,534.4311807744916,534.4328984933777,534.4326475671683,534.4318348804745,534.4260889722341,534.4218692131999,534.4182709116781,534.418806675334,534.4156567838622,534.4097457287703,534.4047779143416,534.40367675896,534.4042104463715,534.405861746428,534.4094912140695,534.4146516159235,534.4220673167797,534.4290527188191,534.4376376638738,534.447048845599,534.453522412754,534.4641152523527,534.4774374318631,534.4885614741283,534.4969725975802,534.5046867805581,534.5128519801251,534.5227006168084,534.5336510168045,534.5460207890878,534.5608407259683,534.5757488527906,534.5894096116508,534.6002073619684,534.6093509339726,534.6170413381087,534.6248122578236,534.6320581400296,534.6394692269914,534.6451322143607,534.6482414670086,534.6508155382658,534.6595119906688,534.6641608568411,534.6727377687766,534.6810485391543,534.6904045224978,534.700648394874,534.7097141332406,534.7167813926726,534.722608848037,534.7292307956568,534.7371805791504,534.7449402609222,534.7503684673484,534.7584538663205,534.7723665457033,534.7836914545323,534.7941449342507,534.8022569157147,534.8133535447896,534.8208366787962,534.8296755495667,534.8422588938688,534.8525197663193,534.86265784332,534.8723022590821,534.8839602974313,534.8920392427563,534.9077190302796,534.9264614638132,534.944822789841,534.965183337777,534.9815064445193,534.9969100394492,535.0124475204325,535.0277104074494,535.0428640360333,535.0547235556191,535.0681810430183,535.0817750385709,535.0942471775143,535.104941547967,535.1111480724726,535.1173501380258,535.1253959462997,535.1340647825768,535.1425424150207,535.1545630232354,535.1677727650904,535.1791797872161,535.1884379249532,535.1981092758974,535.2054181185736,535.2102944537492,535.2171184469098,535.2220634561227,535.2229267577904,535.228692515841,535.2350718773769,535.2387436441163,535.2416280671318,535.2432076037389,535.2432268559951,535.24275312501,535.2441808793942,535.2439977076024,535.2452812155611,535.2504284967149,535.2517845829243,535.2487946177039,535.2454936771169,535.2451759355686,535.2457060251236,535.2429979435933,535.2414626982682,535.2389638949453,535.2371154697789,535.2360808983594,535.2329576864213,535.2307541023642,535.2309281295798,535.2304264749869,535.2260656362132,535.2198236821228,535.2064247076632,535.1947195866173,535.183987431607,535.173362116454,535.1644815933578,535.1523915491716,535.1417339550962,535.1315395785186,535.1223572660574,535.1104338803361,535.1072665781035,535.1078918706844,535.1095502537241,535.1098735612436,535.1127883351887,535.1177743778917,535.1242388752303,535.139806844913,535.157487632744,535.1705298490651,535.1832864268554,535.1949253757257,535.2079182969292,535.2208733009752,535.2312583719363,535.2403363290882,535.2480108630816,535.2529772716675,535.2544472029222,535.2592604715123,535.2639485858963,535.2673707694016,535.2691312876314,535.2701683242399,535.275925225289,535.2835674260418,535.2887706862543,535.2944309202344,535.2997870279546,535.2998477417937,535.2965140288084,535.2982343131566,535.3016417592808,535.3021497420955,535.3106664361076,535.3201194610906,535.3271725423683,535.3349634641572,535.3412728747558,535.3459649261722,535.3502785865776,535.3537317997143,535.3567162356676,535.3576426149243,535.3638556580968,535.3735159602825,535.3851998809423,535.3963622009273,535.4066797097607,535.4139143524944,535.4212680694677,535.4266984728606,535.428676896895,535.4341398818092,535.4370990452853,535.4412062219044,535.4469409904427,535.4503276681335,535.4532935173256,535.4556044215119,535.4600893691986,535.4641559579345,535.4684540545304,535.475763475958,535.4836791981947,535.4890867826557,535.4918690662494,535.4932495473054,535.4962567004382,535.4989075825088,535.5030804150019,535.5109390348193,535.5190587110064,535.5296992927929,535.5417650714867,535.5544771534674,535.5641544371515,535.5707838196136,535.5776596308674,535.5854500660157,535.5957907860616,535.6028780514212,535.6108033848336,535.6240867785523,535.6387112087459,535.6524717643906,535.6670682524127,535.6785231525873,535.6894442144007,535.6985636003837,535.711412764751,535.7248942011183,535.7403573966608,535.758013867006,535.7750779362459,535.7872927828298,535.8042623820652,535.8220909377455,535.8399915550158,535.8571769976816,535.8718712466648,535.8861735269634,535.9014710665574,535.9142958244493,535.9286440228839,535.9425381666556,535.9579643959264,535.9745725585735,535.99235528177,536.0023314568052,536.0109336940714,536.0178341055457,536.0227403845297,536.0254883781772,536.02899696446,536.03211748694,536.0390329748589,536.044700677422,536.0515996358004,536.0572900178963,536.0612075935437,536.0671345529468,536.0736465010887,536.0781535348888,536.0815973105782,536.0834591247899,536.0827247566922,536.0837884511284,536.0839284146659,536.0842955698054,536.0859171633201,536.0922523066888,536.1023179961508,536.1110623631143,536.118821349346,536.1291840880499,536.1377707924617,536.146728045253,536.1568129704424,536.1641295933309,536.1697347740433,536.1799638910684,536.1966700595058,536.210321003502,536.2241923576353,536.2355745350596,536.2522630125159,536.275868386675,536.3003134226287,536.3246580794494,536.342929805413,536.3651417276183,536.3865030636675,536.4014389494496,536.4119326796481,536.4248501345978,536.4373372115706,536.4514533657994,536.466482373497,536.4780352157304,536.4888076747616,536.5013804764953,536.5172960343639,536.5342780642532,536.5559186201003,536.5761064111643,536.5955320340418,536.6175437941438,536.6405786589285,536.6627398388478,536.6854424672783,536.7093816916395,536.7361717021458,536.7633263199032,536.791464060374,536.8187499104997,536.8451314385557,536.8675727055052,536.8847636479095,536.9041083349566,536.9218709015167,536.9399909978829,536.9587694917,536.9749203011052,536.9919043928803,537.0067413139413,537.0201230952371,537.0271555854661,537.0315597157314,537.0330447717351,537.0354426669301,537.0355791830998,537.0328414432506,537.033657667911,537.0371791312973,537.0410604344424,537.0438949574827,537.0463845010054,537.0437686165924,537.0421144373349,537.0403737636852,537.037181178297,537.0276133468751,537.0146878335636,537.0055833391971,536.996073279467,536.9880959740349,536.9809246908317,536.9717886263679,536.973490298059,536.9684376660753,536.9580451865113,536.9516399268505,536.9446120868524,536.9366318625989,536.9281544112964,536.9192886755827,536.9108161849463,536.9013785808402,536.8933315263657,536.8816714376435,536.8694693490688,536.855401460889,536.8418503786506,536.8301443782138,536.8155571285533,536.79845883297,536.7852078456763,536.7773615291508,536.7733487142941,536.7650967904465,536.7565869632062,536.7447956522528,536.7303090004498,536.7140379555649,536.7002997604668,536.6843719787894,536.667928280769,536.648509524638,536.628137921517,536.6011125336399,536.5769946865912,536.555553191447,536.530317241698,536.5065517601415,536.4798837797744,536.4497154127284,536.4219938553924,536.3930652253339,536.364982669139,536.3345746794012,536.3021024396849,536.2667437689634,536.2305093419018,536.195550390783,536.1643548538468,536.133105619565,536.1037931455312,536.0765052671977,536.0488686421659,536.0201911062941,535.9905347370486,535.960044367177,535.9316932573911,535.9033759216536,535.8683566787722,535.8335986395241,535.8007348440733,535.7680340560755,535.7330879771889,535.6983268941758,535.664012206953,535.6328096814304,535.5984428603715,535.5553147003748,535.5162453188186,535.4753774837236,535.4365899501345,535.394341498296,535.3556098891695,535.3159736203324,535.2781352346001,535.2411962213691,535.2070353011895,535.1708760712636,535.1338035392473,535.0948951460077,535.0569901125818,535.0196536373132,534.9751946520128,534.9381826165454,534.9010610599807,534.8659743051267,534.834048550596,534.7971252706529,534.7669939354937,534.7327067208535,534.6947881785873,534.656950805289,534.6200231339808,534.5812609791419,534.5429268860698,534.5022310955055,534.4630627196912,534.4250671578775,534.3855082525342,534.3468873653937,534.3189997799145,534.2922483905859,534.2647485403695,534.2328034354796,534.2017634200911,534.1696929910931,534.1376450167018,534.103735982444,534.0730196822378,534.038898717431,534.0027817421451,533.9630591750893,533.9214283029178,533.8832095891657,533.844030365527,533.8031972347708,533.7575324636236,533.7152865320604,533.6750400199062,533.6266672248876,533.5822408764107,533.5375336417246,533.4936822598684,533.450657010867,533.4050391245892,533.3594253374831,533.3171515726826,533.2761302477211,533.2347072110088,533.1972545009285,533.1629692457327,533.1261532966801,533.0897064739838,533.0590370744694,533.0292232938355,532.999419892567,532.9735384625383,532.9467356898567,532.926386563523,532.9007638572557,532.870686334023,532.845349326486,532.8179106023699,532.7899108735219,532.7594205192545,532.7362494290182,532.7138937045493,532.6940411680398,532.6798427405674,532.6669510392285,532.6531577991927,532.6404510880911,532.6277563025596,532.6134434752576,532.5940826254482,532.5739128100486,532.5560929994408,532.5347988148442,532.5144631583198,532.4951136920772,532.4782259599397,532.4584073044598,532.4454157734135,532.4315160235592,532.4205666362604,532.4124692364167,532.4025917203553,532.3934921738055,532.3844148885491,532.3754845721032,532.366979524485,532.3602082339657,532.3558444969276,532.3529411536665,532.351808986612,532.3510419747872,532.3488366992888,532.3472718318535,532.3442642236341,532.3399967462701,532.336247766937,532.3316512405427,532.3237348756329,532.312726832015,532.3017359917503,532.2897279416602,532.2766516609072,532.2615583062161,532.2505356438223,532.235533727744,532.2195269695831,532.2053677224412,532.1933785216506,532.1801966264557,532.1692612177421,532.1557104496551,532.1378174823194,532.1164917050837,532.0962734775148,532.0740780994729,532.0558435286566,532.0405601037482,532.0274640316165,532.0086430060337,531.990330137829,531.9717467419996,531.9541923641355,531.9357041747762,531.9144142249115,531.8864344432559,531.8605321813666,531.8340512477334,531.805629443229,531.7756674373304,531.7512446609808,531.7279334874993,531.7048164419175,531.6808995999772,531.6676197480401,531.6535361749475,531.640718456425,531.6272107935374,531.6061818165408,531.5891582715203,531.5718925512911,531.5609780647028,531.5522657735346,531.5409014835486,531.5276884922387,531.5181005592303,531.5138860917332,531.5052950633608,531.4964714558128,531.4825951958865,531.4683916348868,531.4486397034989,531.4322264675311,531.4155407947783,531.4027848674141,531.3785510987473,531.3516449295466,531.3310845396045,531.3074198748554,531.2889530204848,531.2641700032118,531.2413931866577,531.2217560248282,531.1951374560404,531.1674148019392,531.1423313829682,531.1113977783216,531.0864652144974,531.0594935654408,531.0391675428336,531.0209759096279,531.0019676034617,530.9786269061597,530.9582230706856,530.9400130354743,530.9215329763956,530.8967094063973,530.8765280513271,530.8546106829381,530.8337112473591,530.8106907064139,530.7903540026609,530.7642453251474,530.7236899947338,530.6917015596018,530.665333562516,530.6347589422539,530.6004593155249,530.5620866576364,530.528220901132,530.4885195674697,530.4535642585415,530.4158262024193,530.3805845647303,530.3433201597027,530.3120080789404,530.2774633610006,530.2458477281589,530.2073405248557,530.1700450571807,530.1313230374344,530.0830176971313,530.0366459688048,529.9871197420152,529.937079794141,529.8885140611865,529.8427545012883,529.796579816456,529.748950534522,529.7010758368997,529.6497444512233,529.5965120398732,529.5452310382116,529.4947050864885,529.4422168969859,529.3883669234528,529.3356046568233,529.2830116172136,529.2262872570354,529.1625354449634,529.1033040483817,529.0433442753338,528.9857903733746,528.9288464013607,528.8767187825524,528.8253498257955,528.7758116730256,528.7301930744488,528.6826507338847,528.6302376802005,528.5772861620098,528.5228043956786,528.4660191026378,528.4163962893972,528.3695231909142,528.3265785347276,528.2922361400124,528.2607150426602,528.2253715274483,528.1883421338034,528.1589374999012,528.132295760207,528.1010935793593,528.0689922141946,528.0357518102401,528.0015459017268,527.9648338076622,527.9254717722088,527.8880896661458,527.848953275131,527.8085210150502,527.7591546647109,527.735654037634,527.7141546360117,527.6917218120134,527.6653237486835,527.6385626323199,527.6045550948174,527.5681278221045,527.5265608810296,527.4903125696319,527.4554675923973,527.4236379772883,527.389966308936,527.3570947852359,527.3271082542033,527.2928874987692,527.2582936556346,527.2347380294623,527.2037345400331,527.1712138672301,527.1381421989208,527.1068641302245,527.074639010707,527.0433638197428,527.0150642723474,526.9857855727469,526.9579225468115,526.9289162336127,526.9004635310457,526.8687939005013,526.8419647628562,526.815209341481,526.7918405024975,526.7682653645297,526.7495016896082,526.727405788236,526.705256382781,526.6808165426564,526.659286923009,526.637418819917,526.6215169275683,526.6027411736559,526.5857946029482,526.569786699225,526.5587292675664,526.5469583660324,526.5368637894353,526.5339108639628,526.5339090437519,526.5248988199946,526.5085256881948,526.4923849555798,526.4771846208523,526.4634851374321,526.4467649117014,526.4287425038638,526.4110266329535,526.3919242705788,526.3733426272456,526.3587225558549,526.3421943672092,526.3231595651587,526.3076187266215,526.2980317417223,526.2937696724239,526.2811988740677,526.2627409333072,526.2427603283277,526.223981647975,526.2079354784346,526.1911225488429,526.180783023573,526.1562136238481,526.1212246991281,526.091085228426,526.0624268011716,526.0357608983513,526.0044119454633,525.9661018386023,525.929013369413,525.8937323401497,525.8619923549004,525.8346361120375,525.8038680323043,525.7696345477189,525.7330081366208,525.703253722656,525.6673565875135,525.6292050567126,525.5883179543198,525.5409329922832,525.4985435727949,525.4538869398757,525.4072887886114,525.3674435706125,525.3291036342653,525.2836410797299,525.2325656686617,525.190638693648,525.17042494615,525.1451072800946,525.129494025724,525.1146519890981,525.0980088790675,525.0820085490013,525.0610752384,525.0389625308144,525.0199415622301,525.002085606352,524.9842227510599,524.955991390917,524.9338176239598,524.9119330026306,524.8830742998471,524.8613378693753,524.8354139045332,524.8112870621617,524.7865251783569,524.7649507328506,524.7461782088285,524.7248784552803,524.6982852197289,524.6731181591631,524.6493959720083,524.6261653694992,524.6042134232448,524.5943054571426,524.5860648567996,524.5756683048121,524.576325541213,524.5746766190987,524.5718070229059,524.5745604370159,524.58249050013,524.5907470190041,524.6035725258871,524.614347284215,524.624131334177,524.627465294986,524.6244962830169,524.6206680070891,524.6103498721423,524.602921813299,524.5986207690494,524.5963527356644,524.591745175836,524.5864726388709,524.5836090709745,524.5849111302796,524.593503044588,524.5997151602824,524.6079814496052,524.6288497471905,524.6473973218535,524.6629621339816,524.6749727959395,524.6900759930913,524.7057137636475,524.7204340357848,524.7309889261815,524.7378369116368,524.7468088005435,524.7523484535832,524.7618162310564,524.7689255536152,524.7775553469355,524.7878887847819,524.7972612487902,524.8096584364785,524.8140222964203,524.8176280100242,524.814328259703,524.8143611753794,524.8149905153487,524.8114912673182,524.8048178411163,524.8007253627138,524.7833471349632,524.7733708548494,524.7583828537981,524.7467436641946,524.7350814130223,524.7281697505141,524.7206430236092,524.7086778530538,524.6914490168347,524.6747870466652,524.6571521159176,524.6397847822391,524.619488084486,524.594854214567,524.5789865573997,524.5606914650816,524.5381872214411,524.5207373641688,524.4982819723473,524.4715378356314,524.4510419592216,524.4275120564307,524.4071439633244,524.3757664656223,524.342860489799,524.3097251262961,524.2758369097528,524.2420240323572,524.2124848774702,524.1803194496497,524.1457130888193,524.1127686897607,524.0803029502904,524.0481644372558,524.0210697317034,523.9895692819937,523.9560507651495,523.9184810956467,523.8812441704149,523.8452454096414,523.8118810499072,523.7761705420371,523.7375972546579,523.6937873967272,523.6460365065413,523.5939519913354,523.5474173337534,523.5027814981922,523.4653522390508,523.4291298991247,523.4020215981636,523.3807468003943,523.3558530113432,523.3301591632489,523.3111340254472,523.2893145939634,523.2659509157984,523.2417264961123,523.212254299815,523.1814875302425,523.1545555477041,523.124010466564,523.0920149804833,523.062379919952,523.0362206993123,523.00746304927,522.9790550566986,522.9510449299887,522.9223232044278,522.8909954733153,522.8570474738008,522.8223879020097,522.7936881735413,522.7666897602039,522.7387222295665,522.7158232267657,522.6952363899736,522.6796221978202,522.6444404389886,522.6017251278963,522.5577288130025,522.5178549860439,522.4710688223586,522.427559317267,522.3854180563621,522.3469256026274,522.309775305921,522.2622711888671,522.2214738942639,522.1791702368018,522.1353782160904,522.0993290570996,522.0695158408917,522.0373664752706,522.0071967757731,521.9836651106007,521.9673776930849,521.9516720666415,521.9363129027743,521.9210999119259,521.8985401399605,521.8766872779079,521.8585532872785,521.8434668494747,521.8307770927886,521.8240276277738,521.8203262337547,521.8190307526402,521.8204811201149,521.8317330329783,521.8579151163485,521.881122717059,521.9055340852619,521.9346850702441,521.9650341813212,521.9971196665601,522.0328678512014,522.0812541059568,522.1246994520152,522.171573225136,522.2168130856917,522.27059899091,522.3347729568632,522.3968021657947,522.4612646122059,522.5185728546257,522.5673580813655,522.616300579085,522.665205016774,522.7107822022817,522.7516032305102,522.7855225481508,522.8119076993553,522.8333295232114,522.8535431672581,522.8818271644568,522.9153657995639,522.9439609854608,522.9683103882699,522.9894048123342,523.0103918336745,523.029918397453,523.0473596139764,523.0694568588779,523.084932448668,523.0913950246395,523.1010024549487,523.1166286989173,523.1337791400292,523.1570742448121,523.1798473568733,523.1975947087458,523.2108518085406,523.2240590762576,523.2419345571661,523.2652644721375,523.2927199928499,523.3201001371253,523.3451077225718,523.3747674774504,523.4070770032531,523.4415670809667,523.4752108912444,523.5095562753886,523.5437671178106,523.5754285790917,523.6055995048127,523.6450195516964,523.6848151122986,523.7291606589597,523.7735361335081,523.8206214194552,523.8713128937661,523.9216980972351,523.9732453797287,524.0260295945927,524.0804454063118,524.1296891085467,524.1745089663336,524.2273035651187,524.2789010248734,524.3226579566117,524.3723625204084,524.4228122108225,524.4661279482607,524.5081442775381,524.549742326737,524.5868597101717,524.6240274809388,524.661876578044,524.7028342842923,524.7446164495068,524.7871542818648,524.8328525925963,524.8760748925552,524.9183962293009,524.9608423639875,525.0089475963441,525.0579438560508,525.1051589248336,525.1523494000276,525.2011184222201,525.2496699313851,525.3016311958618,525.3580440348587,525.4172858436787,525.4678889637025,525.509492907936,525.5614188173704,525.6095459415528,525.6511607351813,525.6993089049538,525.751892264776,525.8054964033945,525.8603180588816,525.9184087676795,525.9797547408443,526.0434544730733,526.0998717013263,526.1539860162802,526.2124243339558,526.2718858147728,526.3332383907609,526.3944395149929,526.458826634238,526.5225818792451,526.595979113431,526.6721901638539,526.7446771147415,526.8165049705349,526.8911409233178,526.9621957668169,527.0366074312906,527.1104820694436,527.1850920529178,527.2620891363704,527.3394463731483,527.4195762115833,527.4991111085474,527.569012404484,527.6336235259796,527.701061812938,527.7720573484103,527.8436621293167,527.9147089815597,527.9878506274263,528.0609124247267,528.1315828661454,528.2019094580346,528.2713477968964,528.3373288811263,528.4072298326291,528.4833451185368,528.5604353684284,528.6383501663313,528.713141155722,528.7895527173832,528.8732483565391,528.9544844817829,529.0390885002544,529.1238623953195,529.201288053905,529.2682906306745,529.3303047839181,529.3890239970406,529.4387805135912,529.4926725381038,529.5418021273108,529.5985252811461,529.6496669813614,529.694719254544,529.7320070403648,529.7654528097864,529.7978645044141,529.8296318097764,529.8591866474289,529.8897822593917,529.9209960400258,529.9605664441251,530.0040067243217,530.0424958658723,530.0796901714793,530.1181423339485,530.1620896727663,530.2027448345425,530.2399996581553,530.26801824024,530.2968462473382,530.3322768798816,530.3649629015908,530.3968698741728,530.4233737069262,530.4425020453555,530.4587031966703,530.4790673755351,530.4988230759172,530.5166648415343,530.5387072634485,530.565057721652,530.5929261047577,530.6191070931345,530.6506018061091,530.6781223903845,530.7058970536327,530.7315583807258,530.7643610510077,530.7998404502332,530.8361738618341,530.8740299286655,530.9186693543825,530.961273488112,531.0006399281137,531.0411048372098,531.0833223690333,531.1312177836717,531.1827749302402,531.2373618945257,531.2882692883695,531.3389868446038,531.3896876317604,531.4446973393569,531.5008119595168,531.5550577857857,531.6102439312308,531.6661775045241,531.7188218285592,531.7662832016522,531.806087440159,531.8498269341899,531.8888612323863,531.9285202010951,531.9684952789894,532.0099308191002,532.0469917525252,532.0869225775978,532.1295581360155,532.1670119378568,532.2097412807798,532.2531154772769,532.2932561812877,532.3282119969435,532.3594589573468,532.3904244528867,532.4186223756151,532.4475112422278,532.473138254667,532.5002431400098,532.5337911402376,532.571626046969,532.6074336029142,532.6475762301952,532.6910483681713,532.7379757386334,532.7912817563556,532.8404755747324,532.8872335266205,532.9289534831842,532.9676131813703,533.0095802267688,533.0520390725951,533.0993266053465,533.1465859950204,533.2048514281942,533.2672349242903,533.3284095060726,533.3901000116321,533.4531498697806,533.5143057779633,533.5750190218723,533.6364454863406,533.7012727349984,533.7645137559657,533.8302896487485,533.8944201912464,533.9652386366706,534.0372509026147,534.1026362989651,534.1677717347284,534.2324071015728,534.2997948726725,534.3703175970013,534.4462380243785,534.5286443050054,534.6118372281198,534.687947024886,534.7611111059095,534.8374161933889,534.918337283455,535.0015946159747,535.0845192464767,535.1662355793569,535.2443012122139,535.3233912843261,535.4029353500346,535.48493090187,535.5692038185143,535.6527850958701,535.7312146861113,535.8097321754794,535.8848849816604,535.9582156927609,536.031265075424,536.1048767483744,536.1785075520756,536.2553816119307,536.3338356135328,536.4101307465926,536.4819269116615,536.5546261445506,536.6261109958496,536.6984950927745,536.7673240356326,536.8325792302157,536.8966879394748,536.961636520542,537.0281525585342,537.0958289450682,537.1502005065822,537.2006961542056,537.251135843424,537.3051955396513,537.3579490053453,537.4073027413633,537.4500190860635,537.4922799677315,537.5369742600287,537.5868032737844,537.6450938585986,537.7013176604414,537.7473631507764,537.7907398283942,537.8297369827142,537.8743422152766,537.9271557788425,537.97835480311,538.019251110848,538.0607403773174,538.1038279505137,538.1495323252857,538.1991103909677,538.2501401635109,538.3002303904559,538.346952762292,538.3937574607853,538.4396542348504,538.4914941199731,538.5373534626033,538.5880698554438,538.6399039739308,538.6963352095645,538.7528297407762,538.8048160914286,538.8581105334897,538.9141999671856,538.9677572972523,539.0044208121926,539.0419711940258,539.0816006941423,539.1176722681184,539.1535383968894,539.188373906989,539.2348173861546,539.2927317424519,539.361100092664,539.4322219480464,539.4983141422781,539.568623657723,539.6403013054505,539.7073897342407,539.7732643567269,539.838860730556,539.8967619174728,539.9502639684306,539.9982031634117,540.0515370528256,540.0998210640491,540.1534892500176,540.2050812710577,540.2562256862493,540.3141614839988,540.3680959854355,540.4234448192574,540.4776856385579,540.5332842837943,540.5907679897218,540.6380997352617,540.6875062435356,540.7306136129419,540.7745137172487,540.8170728234445,540.8664666136492,540.9286579753452,540.9908964127953,541.051361015021,541.1118944615337,541.1674606839097,541.2285316854741,541.2862148642116,541.3428691523222,541.4021633548246,541.4690890144302,541.5327579332379,541.5939416824422,541.6587053398689,541.7253532766117,541.7916754769276,541.8528916803216,541.9144233691441,541.9787516923807,542.0370775083711,542.10845781439,542.179343245879,542.2489704380014,542.3233369173031,542.393678981216,542.4556099760393,542.5225537312335,542.5858355963192,542.6466900610167,542.7108968089315,542.7788581983004,542.8473677734228,542.9191248781808,542.9895746053198,543.0614265934973,543.1352914442541,543.2080108312848,543.2792552604205,543.353318542001,543.4201626014092,543.4847720106245,543.5565637083237,543.6256373465931,543.6881748809983,543.7431988363405,543.796850817087,543.8532182728695,543.9129856168083,543.9817785004561,544.0500615007704,544.115775008936,544.1840485534303,544.2506422970473,544.321218980107,544.3867170241774,544.4523495013673,544.5136771097268,544.5773108194171,544.6418416857905,544.7027877125593,544.7591355090453,544.8171444768004,544.8762038112873,544.9339417185938,544.9897698961777,545.0476913615485,545.1048136412364,545.1659723931325,545.2269762321675,545.2812909331296,545.3333731496605,545.3896383436831,545.4472492617815,545.5062559970293,545.5574242276625,545.6072506659402,545.6567875317305,545.7085588798182,545.755400959587,545.8043053745896,545.8609013113437,545.915503747281,545.9699458704144,546.0208971328611,546.0705938468409,546.1235491694652,546.1791707842758,546.232785518142,546.2745623029323,546.3133436151484,546.3530980363039,546.3886696627305,546.416193185456,546.4408741386769,546.4639713152101,546.5034364561134,546.5452929247303,546.586506021129,546.6285145723095,546.6664839843061,546.7052625695751,546.7449150625462,546.7862422138251,546.8276743012066,546.8682869579561,546.9087546412084,546.9487631164166,546.9878457725363,547.025925672775,547.0626706622652,547.0984176814154,547.1370497121297,547.1787902974593,547.2231651367247,547.2629345250816,547.3034533534119,547.3489323865315,547.3923831744696,547.4379276939371,547.4882141065054,547.5355787855706,547.5822687957398,547.6338881352931,547.6868867498306,547.7351130859106,547.7747415850545,547.8165667847734,547.8614772537121,547.9056190924948,547.9539156461951,548.0006000434205,548.0503557763568,548.1021428391241,548.1536696551129,548.1999693649468,548.2488704293983,548.3029692105347,548.3621534085896,548.4188819882047,548.4725438677824,548.5198931197338,548.5700124008536,548.6207489656072,548.6742577610694,548.7232093281236,548.7728131918248,548.8202454579332,548.8664987526618,548.9156005286122,548.9646003448988,549.0151437623681,549.064257927489,549.1167761615889,549.1679894880308,549.2174422303906,549.2699894743055,549.3218547572287,549.3747742626738,549.4378123743027,549.5032682213605,549.5679672129372,549.6316129965089,549.6930945896129,549.7555481571953,549.8169662408009,549.8791152700405,549.9401554694105,550.000624729757,550.0619977497672,550.123803602216,550.1824909874304,550.2453124020385,550.3043078702467,550.3649796434511,550.4246733875134,550.4869735751709,550.5484744187279,550.6072168726605,550.6646292960049,550.7319028502834,550.8026868042452,550.8653578063295,550.9274770577413,550.9908652285139,551.0537482259024,551.1159262139117,551.1749424620393,551.2323135800543,551.2901587496508,551.3476820340602,551.405885631526,551.4632729545992,551.5212281807235,551.5843217808942,551.648570203115,551.713356804441,551.7781689980366,551.8478164425051,551.9139683587637,551.9791398231846,552.0466845206229,552.1085338434641,552.1690085569535,552.22984174267,552.2896572746595,552.3507680224466,552.4108861766617,552.47026824772,552.528236871618,552.5843359872761,552.6381863467195,552.6904536675902,552.7418879289144,552.792615740671,552.8445192487925,552.8972578341782,552.9515195352906,553.0016795728279,553.0550036814839,553.1098268747937,553.1645164586607,553.2138614326504,553.2602999072697,553.3094420832567,553.3601880719343,553.409740840114,553.4587294708836,553.5090269166667,553.5626315906211,553.6151247949747,553.6657518790817,553.7158592087089,553.7619550681411,553.8083098030493,553.8549251081713,553.900685375289,553.9450085582139,553.9887657679592,554.0323273381164,554.0730436011836,554.1158275088565,554.1654185087118,554.216897684737,554.2693129993622,554.3236002818194,554.3790367434976,554.4330460833608,554.4869169763315,554.5412754585268,554.5986779969207,554.6543533514778,554.7054894115536,554.7552409919044,554.8057953382813,554.8569912323837,554.9085560207805,554.9608573787918,555.0158171113671,555.0656162443283,555.1166834953929,555.1673230956258,555.218954065349,555.272104902222,555.3245533036879,555.3809246898436,555.4365760175515,555.4950471067514,555.5546791961297,555.6149279508954,555.6722423847623,555.730058634821,555.788498220807,555.8480598738133,555.9086023826676,555.9723463250339,556.036663988838,556.0990874798135,556.1629603293277,556.2249183628155,556.2878302896916,556.3476059627665,556.4051186396082,556.4582163778196,556.5111324397749,556.5631585112369,556.6150617895073,556.6689043979986,556.7233449074884,556.7794028967764,556.832474709403,556.8848913474922,556.9388633843009,556.9936175867151,557.0489455883417,557.1041928493614,557.1614419928555,557.217916392301,557.2742544963694,557.3302178513186,557.3854456520858,557.4390781878246,557.4933037483115,557.5462070805006,557.5989605323903,557.6500638454127,557.6984473463635,557.7443518105483,557.7917629357835,557.8407208651042,557.8891373537645,557.9382600434546,557.9879965382079,558.0381274362335,558.0891796760116,558.1400849710026,558.1929201577859,558.245274439063,558.2955242463449,558.3460400069016,558.3969268755609,558.4498867427101,558.5038091824154,558.559033354275,558.6145160270771,558.6694642074763,558.7245201397491,558.773623765519,558.8210294917844,558.8663892395944,558.9105699054726,558.9517073040879,558.9917237773006,559.0314327649794,559.07109630581,559.1112789716335,559.1517266312603,559.1925892013023,559.2330328850676,559.2700693717143,559.3052797426608,559.3403413803499,559.3758876134252,559.4130221202649,559.4554188096481,559.4966450377015,559.537663330193,559.5804434424099,559.6227487244741,559.663844558545,559.7046007047556,559.7462428511626,559.7899673031152,559.8348381790711,559.8804485127093,559.926029098564,559.9707202886966,560.014752196219,560.0593874668084,560.1023654259279,560.145100537653,560.1890420510299,560.2333643727889,560.2775840855757,560.318266809214,560.359985606412,560.4009313345814,560.4417563333918,560.4830700855473,560.5248832358448,560.5616696310735,560.5993280682396,560.6375675712643,560.6759196601433,560.7135083255253,560.7483226686272,560.7822241122012,560.81488180202,560.8489934971876,560.8821191796505,560.9131123646894,560.9459342503797,560.9792447675209,561.0151000281639,561.0503951254432,561.0862697741941,561.1231706071685,561.1558864798608,561.1865970604031,561.2202063513014,561.2569522176545,561.294297837836,561.3345489355834,561.3747553395078,561.4145987374886,561.4546667714567,561.4953725725209,561.5353772651833,561.5745160857568,561.6141899757422,561.6536714732629,561.6959662374284,561.7394277533876,561.7820648287143,561.824785375582,561.8618621255082,561.8940591566843,561.9277689381615,561.9612912673274,561.994974731102,562.0271199345316,562.0587894496166,562.0905388605479,562.1225696121674,562.1539182657543,562.1845222279353,562.215603113762,562.24646471499,562.2765099838944,562.3064070635028,562.3374919372163,562.3675015019999,562.3970570321235,562.4263012266892,562.4553041791842,562.4839405322236,562.5129244508444,562.5421682909673,562.571528563114,562.6029922582784,562.634292816103,562.6681168585365,562.7019491412248,562.7358872150162,562.7708098436287,562.8068063353185,562.8441464509069,562.8805687931163,562.9150806944544,562.9505291479763,562.9866040128873,563.023977191131,563.054022025106,563.0806390761882,563.1060204163314,563.1315030162095,563.1556847509619,563.1811671882424,563.2062012564984,563.2313095518002,563.2546750739202,563.2791299588953,563.3032001769334,563.3278763376038,563.3534220032925,563.378041457765,563.4033574087662,563.4286185785659,563.4543835482309,563.4808910995198,563.5090174824818,563.5374248871067,563.5655886042787,563.5928812020575,563.621109347916,563.6491796260871,563.6770528635989,563.7038929009359,563.7293300534056,563.7557833291467,563.7824359227816,563.8091515895121,563.8334716088957,563.8576818356651,563.8844865227056,563.9132188977728,563.9424134804012,563.9705294276573,563.9974403889773,564.023965580489,564.048242118799,564.0730625892447,564.0989014454462,564.1246382572008,564.1513627313107,564.1780242837831,564.2026207314302,564.2273519004084,564.2523146370368,564.2788158607782,564.3062505107155,564.332267912192,564.3571946919001,564.3823876548704,564.4073003586491,564.4328054840626,564.4586764932046,564.4855039804825,564.5111468598825,564.538203155993,564.5665071554977,564.592840866153,564.6198576300085,564.6469907328355,564.6749828370248,564.7020007370611,564.7234013828365,564.7435423136449,564.762336597285,564.7803635292512,564.7967328834529,564.8120446950143,564.8258202353009,564.8380192035456,564.8506212705361,564.8636200018427,564.8765351426064,564.8892566575414,564.9025259601513,564.9131513275315,564.9227461151513,564.9293454070266,564.9344527891153,564.9372510962658,564.9399651463045,564.945664489207,564.9537691408386,564.960303085767,564.9668833858505,564.9760381036322,564.9839881828029,564.9907418932198,564.9968902431283,565.0012653414633,565.0057199242656,565.0102612516766,565.0148463029727,565.0175971992376,565.0187063990797,565.0201614945872,565.0227171119604,565.0262971373759,565.0293609914497,565.0344607829393,565.0380978218218,565.0417192368513,565.0461472495244,565.052411041519,565.0578498732411,565.0621704274636,565.0689357976771,565.076987307697,565.0854257587471,565.0922820239593,565.0983657473953,565.1036077924819,565.1104166719961,565.119520513439,565.127058586917,565.13392807333,565.1401192299381,565.1453533619388,565.1496139632673,565.1529590448572,565.1555975936626,565.1614763335892,565.1627429456257,565.1631655478777,565.1636731441613,565.1646129004457,565.166460031578,565.1675410437492,565.1682150957349,565.1673494335901,565.1621518330212,565.1549083772843,565.1495363056874,565.1466657412475,565.1442483124938,565.1414877083316,565.1342601777833,565.1223495994109,565.111365498231,565.1038136445641,565.0925302869709,565.0781183624258,565.0618290449383,565.0503416267748,565.0456594056413,565.0397595207542,565.032924952673,565.0275845101114,565.0206061038643,565.0184743101854,565.0109936917997,565.0032547521641,564.9995103120182,564.9985258510933,565.0007367472663,565.0041592677499,565.0099186515617,565.0147094178519,565.0165777193997,565.0179336707006,565.017356249009,565.0201315959584,565.0250334124958,565.0292527075671,565.0341831526166,565.0400088135211,565.0439377988041,565.0473371362459,565.050716991138,565.051761939023,565.0557684427531,565.0588238909822,565.0624938689252,565.0699850891233,565.0753158211573,565.0803109986846,565.0842975306587,565.0882582398299,565.0938076978,565.09790501934,565.0989187255618,565.1022633387038,565.1058932868837,565.1094040525404,565.1134157594406,565.1169296900553,565.1197192756263,565.1243638958767,565.1291671051931,565.1312056109346,565.1334975741429,565.1345357786304,565.1350458761244,565.1372528190732,565.1392838193315,565.1423195867974,565.1468272978982,565.1531338966925,565.1552893160933,565.157162746651,565.1563308738532,565.1570370869431,565.1551521775054,565.1488330476459,565.1433152497248,565.1386682977827,565.1341262729311,565.1307377948397,565.1299243103385,565.1315460816822,565.1353236998202,565.146137649821,565.1601779235443,565.1739462948663,565.1849077177958,565.1951968155881,565.2066769906833,565.2183996219755,565.2338894145596,565.2530521031058,565.2703694220836,565.2881621372635,565.3065133422879,565.3238503083539,565.342415550027,565.3605406678562,565.3825290390832,565.4045499571839,565.427672395319,565.4495133572036,565.4721814759796,565.4904590262195,565.5104169368169,565.5311608107295,565.5535525429768,565.576612675588,565.5999033990702,565.6253148369342,565.6514989610569,565.6794596404379,565.7056930499348,565.7313564575561,565.7572390089936,565.7843229271166,565.810446894855,565.8357852982008,565.8624371365459,565.8877409845318,565.9136113931854,565.9377215277964,565.960743868307,565.9834921219426,566.0064486724659,566.0308545905773,566.0561667148922,566.0802765924127,566.1042419289079,566.1282400884029,566.1520988311495,566.1764647312029,566.2009265548168,566.2252582695073,566.2504437861662,566.2750104489623,566.3000543627513,566.3260658646268,566.3528053329974,566.3792595530376,566.4060048524698,566.4328434126892,566.4588124620004,566.4840321684514,566.5092616043621,566.535043760703,566.5592321390923,566.5835361156951,566.6065287040146,566.6284438202201,566.6510239668187,566.672958753501,566.6941336721757,566.7196197127614,566.7471922282966,566.7756716726471,566.8031382484896,566.8314677544586,566.8584343090806,566.8855622543288,566.9126250423669,566.9391960253324,566.9658974646445,566.9936678819686,567.0196889050821,567.0443554388894,567.0693055171268,567.0949302485187,567.1205684561573,567.1459737010937,567.1708847157115,567.1953929045158,567.219311782861,567.2433832304923,567.2673883775988,567.2913798530735,567.3164166446604,567.3416066454429,567.3686157687534,567.3958754473042,567.4234527421268,567.4506120919032,567.4762933896436,567.5016058121619,567.5246496442542,567.5467426129217,567.5689847328067,567.5924707382765,567.6162986059808,567.6410121474073,567.6662699277567,567.6914723590344,567.7174605665768,567.7426584564546,567.768313337876,567.7945298088998,567.8206582156963,567.8479428157079,567.8748586679212,567.9014000317766,567.9282858035713,567.9549426011454,567.9811267922269,568.006359974177,568.0319435795773,568.0571287645616,568.0822355651035,568.107393112643,568.1351463967167,568.1619122467873,568.190048125929,568.2195521646336,568.2487437416567,568.2781277280592,568.3068539804372,568.3347911379424,568.3622678201918,568.3910397090185,568.4200528521924,568.4490088746024,568.4781840291998,568.506661118914,568.5320257577878,568.5575374435521,568.5816463407937,568.6059760991684,568.6306715948358,568.6555926631354,568.6799028840287,568.7049178174602,568.7269342574218,568.7464881986598,568.7665724635481,568.786039044624,568.8056653169442,568.8256787148312,568.8456977104161,568.8640476194432,568.8820940691185,568.8999669672485,568.9179917455294,568.9363694177628,568.9565900322195,568.9769284809499,568.9965325142566,569.0165045159774,569.036801250204,569.0563755755447,569.0760744480012,569.0962512092974,569.118926764444,569.1424536021514,569.1661286041144,569.1899825212513,569.2127612536733,569.2350056441519,569.2570075773838,569.2794075994188,569.3012685593585,569.3227274879137,569.3448322166751,569.3671990107941,569.3892068990099,569.4131679078309,569.437702906811,569.4626180083505,569.4871635178042,569.5122441121366,569.5370805374205,569.5624751375672,569.5889102368183,569.6127399442485,569.6369898139783,569.6594107230503,569.6797702187414,569.700089470698,569.7202409906295,569.7402037392003,569.7598525739104,569.7779350149285,569.7954793262543,569.8132563385752,569.8301556942479,569.8466866350554,569.8632666287886,569.8809011327448,569.8994587205616,569.9176006114831,569.9353627002165,569.9525077349172,569.9686336096984,569.9840533929182,569.9996625592903,570.0155684525598,570.0323907084203,570.0510036786745,570.0690667634626,570.0863392934843,570.1026259123573,570.1187189388911,570.1350967051076,570.1509117686837,570.167681638457,570.1849125341196,570.2021539236885,570.2183410237012,570.2354312921616,570.2540743318987,570.2728266364884,570.2918049009841,570.3105998727005,570.3301924140378,570.3499111852761,570.3709637007523,570.3908971867259,570.410008354138,570.4287521778224,570.4464577386134,570.4637457917233,570.4809375403347,570.4977655674957,570.5151839631053,570.532677703346,570.5498402521989,570.5664287760337,570.5824204612582,570.5975880824662,570.612414696383,570.6267795042713,570.6415074109209,570.6553972428592,570.6699988441669,570.6844893607231,570.6984202603016,570.7107290802232,570.7234013543111,570.7354728890059,570.7464519322275,570.7578928994644,570.7657499713005,570.7730030789953,570.7793650295771,570.7861740800963,570.7926608984362,570.79854072741,570.802770744127,570.8069349067409,570.8114258929545,570.8142948738387,570.8163886263155,570.8187050110791,570.821775940225,570.8240810593379,570.8272820768634,570.8301399003067,570.8354639649679,570.8420594555537,570.8479822411427,570.8542625658556,570.8600698176142,570.8649829017631,570.8653353792488,570.8653855873199,570.8640979944248,570.8615502589237,570.858509785292,570.8573122794478,570.8569158867667,570.8585241322817,570.8598653725858,570.861228235075,570.8621428932111,570.8630904868078,570.8627344893557,570.8627687400767,570.8616642559482,570.860077893587,570.8579737963828,570.8564709430539,570.8558958396297,570.854668093476,570.8531398647701,570.8525697539499,570.8526589975172,570.852907080809,570.8536970281275,570.8537953299401,570.8546261170413,570.8571636779234,570.8610198142214,570.8648533045507,570.8692221037381,570.8736490354731,570.8774175961607,570.8787862278459,570.8801647919317,570.882288955685,570.8839163933262,570.8858908926977,570.887496247391,570.8895291600911,570.8918600880788,570.8927853722416,570.8955690713628,570.8987994450799,570.903406085441,570.9082305384436,570.9125788444344,570.9172035611937,570.9221457641834,570.9277566493238,570.9323478958468,570.9363453596161,570.9379605832873,570.9400539359303,570.9428914889195,570.9455386466961,570.9495142182805,570.9533895376953,570.9574776341597,570.961531367926,570.9648902230219,570.9690941847348,570.9738755629478,570.9779144989188,570.9813412915046,570.985166216522,570.989807935146,570.9939160185604,570.9978047006243,571.0030473861207,571.007185243845,571.010992784888,571.0139062531798,571.0155040218942,571.0173294011256,571.0193629998121,571.0219133292067,571.024255421522,571.0245107773972,571.0248089263387,571.0242497815525,571.0243093417139,571.0250796917626,571.0238927503615,571.0233903603057,571.0233262870988,571.0232873269106,571.0214945423759,571.0197148684438,571.0184760732882,571.0172397604292,571.016702184359,571.0155586942001,571.0137315277116,571.0113658642167,571.0098321875721,571.0078148988014,571.0066707244587,571.007753301863,571.0081190129622,571.0069797768138,571.0056081849489,571.0048928229626,571.0052193032298,571.0061261001247,571.0073002571771,571.0092724937549,571.012179662257,571.0141918458448,571.0160404679937,571.0186562020262,571.0218844516603,571.0241732587438,571.0268536714757,571.0294101795989,571.0315462282106,571.0333095954247,571.0363761321005,571.0388527774448,571.0412535487158,571.0441969516796,571.0470449692566,571.0502592430585,571.0532375605271,571.0566023668707,571.0596069247476,571.062504402802,571.0655730052731,571.0679954471489,571.0702637128798,571.0742588757803,571.0770344309967,571.0801666237112,571.0831006500757,571.0852131111315,571.0878734050111,571.090820604737,571.0938183909075,571.0955861236562,571.0990636490442,571.1027433106865,571.106893931541,571.1107955804564,571.1143506998869,571.1175511684578,571.1206402928383,571.1241566164554,571.1276057861523,571.1306275045044,571.1336606401837,571.1369960558077,571.1398727540454,571.1423103916877,571.1442805668958,571.1461390630138,571.1472308317243,571.1476345000483,571.1479753623244,571.1483718846248,571.1483954553005,571.1474384622416,571.1467773000331,571.1458440771858,571.1458278222381,571.1466312352914,571.1489473476322,571.1554564652488,571.1628312853554,571.1708705034143,571.1790153874372,571.1883327518972,571.1965866357295,571.2045412230655,571.2118267801707,571.2190644602033,571.2261511003708,571.232524923711,571.2399235797657,571.2477556311169,571.2548004920409,571.262216161711,571.2687958976203,571.2757569109053,571.2827531703297,571.2904818724637,571.2983205801229,571.3067655466348,571.3152187697815,571.3241766333285,571.3322997267423,571.3389365412859,571.3453685123113,571.3519497477864,571.3581322326354,571.3643282110588,571.3704957496411,571.3769758234866,571.3836270402571,571.3925379583725,571.4008989157774,571.4105023513603,571.4195980824334,571.4286822915401,571.4395476373065,571.4514132373934,571.4627394836189,571.4737606672898,571.4848017747572,571.4962302200875,571.5074766874968,571.5186074318281,571.530619885385,571.5425780785008,571.5546442003579,571.546101544558,571.5375978865868,571.5304849497734,571.521783834205,571.508364631618,571.4947566394076,571.479753498952,571.4656567418697,571.4520841493577,571.4370247135212,571.4227111624859,571.4090169856372,571.3962069421959,571.3838783440497,571.3719450269309,571.3595793943805,571.3464827088501,571.3337675439216,571.3201818526468,571.3059076926747,571.2922443965199,571.2776237983308,571.2543676667392,571.2258831539802,571.2001159198917,571.1692721832296,571.1353008397746,571.1026509037711,571.06795108185,571.0347990998853,571.000742678063,570.9679270079068,570.9378895175578,570.9097549127328,570.8801361672213,570.8501037965034,570.8203872621416,570.7904012532163,570.7608547273958,570.7312918404878,570.7029952535559,570.6744341815247,570.6478466751469,570.6204742449409,570.5946758128448,570.5684480117416,570.5409206241566,570.5131488674288,570.4874451618398,570.4607906721867,570.4346196071256,570.4085656867592,570.3831769015178,570.3601858541515,570.3412703591457,570.3222668055514,570.3029491939669,570.2846205071819,570.2657449090348,570.2471606701438,570.2273025906416,570.2075411685983,570.1883163857237,570.1689605986849,570.1493552348929,570.1274687586665,570.105983824822,570.0854099402841,570.0648767072544,570.0427535917352,570.0209926070947,569.998754509068,569.9761086953531,569.9527071463854,569.9291074589437,569.9060560682901,569.8824599708059,569.8576669620234,569.8325084259031,569.8057399051595,569.7816545446585,569.7574755443511,569.7329066093789,569.6974960712469,569.6618300649588,569.6251790193091,569.5898285497624,569.5545878329158,569.5163750498796,569.4784240053505,569.4415351612861,569.4043535491928,569.3673232058027,569.3313650423388,569.2959551266649,569.2605880388201,569.2229014585537,569.1853139856339,569.1605756191802,569.1322299115127,569.1054555096343,569.0788306441227,569.0509973111402,569.0228758515368,568.9949750123433,568.9669078401148,568.9385303596646,568.909358985833,568.8800738894115,568.8512953711761,568.8234127250998,568.7965188700491,568.7699488016624,568.7438877208115,568.7170021904003,568.6898433366387,568.6624079939083,568.6368500372082,568.6109309118001,568.5856056423854,568.5604765244752,568.5346870483172,568.5082209177981,568.4821263789654,568.4559891192603,568.4300922623443,568.4045078224026,568.379414178662,568.3549381697758,568.3299464134598,568.3059503070854,568.2815387635801,568.2567638116943,568.233408147189,568.2121802041511,568.191730588469,568.1726452460716,568.153464567491,568.1325433093989,568.1112477496445,568.089258872853,568.066888592457,568.042490981612,568.0171875406577,567.991264496166,567.9666519148068,567.9407383960461,567.914637436108,567.8892098888646,567.8647334167399,567.8392035219385,567.8119495186711,567.7842107368942,567.7561074996484,567.7267322195094,567.698030119891,567.6688511279972,567.6386893831477,567.6065698856928,567.573130034918,567.5381865077816,567.5026949343483,567.4671457227905,567.4316914564679,567.3956887683325,567.3589506238732,567.3224348505046,567.2864970778919,567.2509757308417,567.2149258391637,567.1794161989656,567.1440258747734,567.1081164840416,567.0702623223788,567.0312754946008,566.991855526494,566.9531005095778,566.9155396791866,566.8787276490038,566.8418489468877,566.8049328093348,566.7677967195687,566.730402146979,566.6931628948369,566.6542663883138,566.6144810929836,566.574192838485,566.5344949623741,566.4944934285159,566.4562619671688,566.4179045068286,566.3792307044205,566.3393973022594,566.2976249559197,566.2577185618975,566.2178824799539,566.179687560716,566.1408503481216,566.1020649716029,566.0632006494816,566.0248432388089,565.9862406107604,565.9464994702212,565.904112676033,565.8599096666421,565.8148711845952,565.7694077457018,565.7249830089986,565.6796251132819,565.6344549915793,565.5875073200314,565.5393164882298,565.4904090579548,565.439814683341,565.3919309245157,565.343754921576,565.2966775241784,565.2502688899804,565.2025010605739,565.1536566375798,565.1050966885778,565.0549592258776,565.0053266116665,564.9524423458206,564.886244733867,564.8192677732513,564.7505559301062,564.683810806062,564.616144653919,564.5484886068061,564.4819094785671,564.4168558604761,564.3513598932623,564.2873410019365,564.225279218068,564.1619124825902,564.0988510136922,564.0348518795145,563.9713530284371,563.9064144988624,563.8399062140252,563.7729298656595,563.705203938327,563.6373893319433,563.5681792699052,563.4969776861417,563.425456581921,563.3521833531686,563.2785661833332,563.205248452572,563.1285304600096,563.0508420702299,562.9707133912743,562.8893385140182,562.8074920310683,562.7250789792761,562.6413318480245,562.5580536543184,562.4690654394872,562.3880549826717,562.305767331125,562.2241325305458,562.1429875740505,562.0619790523087,561.9756900421216,561.8920022656548,561.8050248009222,561.7182186902428,561.625858116211,561.5365372263768,561.4465060738585,561.3572432717665,561.2678693079033,561.178517669643,561.0934274880728,561.0111670268725,560.9276409549402,560.8506710663496,560.772616504577,560.6950025775022,560.6168235481837,560.5402006271033,560.4642732066095,560.387265420748,560.3117608639732,560.2343985184325,560.1562147280601,560.0794462619651,560.007242103622,559.9348176466938,559.8603109707492,559.7862601690849,559.7123386680323,559.6301131728433,559.5493332526803,559.4675873761098,559.3866743321323,559.3069556672526,559.2287381661845,559.151014602483,559.075153447211,558.9958924998373,558.9130007918138,558.8251775454428,558.7385554445391,558.6536263480102,558.5681129593813,558.4824645015269,558.4102811407847,558.3373308425398,558.2633236740585,558.1884735241274,558.1145764933735,558.0404774793551,557.9661019552095,557.8942838667172,557.8200024892358,557.7488871011519,557.6786833719052,557.6083583425334,557.535790319489,557.4650870810965,557.3922111027496,557.3193181099759,557.2467775807418,557.1740111631207,557.1008646972878,557.0262918219505,556.9532035921075,556.8821282533881,556.8076232786589,556.7330129566581,556.660723896779,556.5918372619399,556.5245242499132,556.4571401688045,556.3926288254752,556.3267884947345,556.2585998155646,556.1943007880018,556.1271618713145,556.0592597758659,555.9930244230145,555.9264758026675,555.859160470718,555.7930636317324,555.7255487453713,555.659901235189,555.5974252020987,555.5351311973081,555.4709887408717,555.4062726601405,555.3387673712168,555.2704491558306,555.2023061486943,555.1333029352318,555.0637617645971,554.9960605711021,554.9279291317671,554.8587799466986,554.7886686845322,554.7169855544234,554.643597709106,554.5689113323806,554.4956306334279,554.4194348926048,554.3440621942755,554.2689633762802,554.1958187710279,554.1221882627942,554.0514299413098,553.9807649736213,553.9110605098267,553.8396718299664,553.7697464815938,553.6979563015375,553.6254456830429,553.5534176250458,553.4807484854646,553.4080575760527,553.3356008599803,553.2658449290957,553.1908147101349,553.1152385093937,553.0383659549043,552.960524057622,552.8807698539713,552.802062283321,552.7231615473065,552.6461255831073,552.5685353909557,552.4920409866281,552.4126697496486,552.3297891644361,552.2455398645106,552.1611584228103,552.0765741364266,551.9884123916763,551.9000705384897,551.8114847607685,551.720564371848,551.6290718093351,551.5368202575555,551.4433079277624,551.3484632908367,551.25702802462,551.1668107342157,551.0769025557966,550.9857633199426,550.896348385606,550.8034194508382,550.7161949076708,550.6229609269376,550.5296499609794,550.4360077069668,550.3358698862157,550.2371870044299,550.1382687260175,550.0328125135493,549.9280473819181,549.8263199533394,549.7243214797563,549.6219068029313,549.5208695249694,549.4221333000914,549.3221933707173,549.2209848321309,549.1165509233906,549.0155593856107,548.9121606352073,548.8124792647923,548.7119609947404,548.6109349873768,548.5116121644423,548.4135325173629,548.3149235098008,548.215979169283,548.1154900663732,548.01240589199,547.9106406253777,547.8108263665399,547.7151779037376,547.6184274931547,547.5238240651997,547.4186503371129,547.3151568402391,547.210408045059,547.106698493053,547.000501415836,546.8974690092509,546.787684379995,546.6796536770398,546.5709425690184,546.4655585429427,546.3559924587571,546.2448699733177,546.143866237313,546.042950762705,545.9474488200813,545.8561622660782,545.7632344577123,545.6664390725091,545.5730598089485,545.4799970584027,545.3898569512421,545.2985567683281,545.2059135487762,545.1108148202329,545.0186074929916,544.9241203048041,544.8243921712492,544.7261151758958,544.6263965263515,544.5280499488817,544.414497108839,544.2976117065737,544.1818154539033,544.066110065427,543.9546499750559,543.8376921770996,543.7234876260845,543.6119812756242,543.5026432107607,543.3904805334041,543.278350874345,543.1674202060403,543.060251859124,542.954592682534,542.8451299975004,542.7357895792411,542.6264970189477,542.5226083004891,542.4101240506789,542.296117942522,542.1817970519478,542.0655598604408,541.9523633166646,541.8433387163423,541.7357490197428,541.6276933866102,541.5306485008332,541.4346833301988,541.3384810108873,541.2402764349081,541.1420366308284,541.0421723649542,540.945940412761,540.8455469635501,540.7379416471194,540.6323168797262,540.5264250989621,540.4219994863724,540.3174780339323,540.2164324806745,540.1157532461566,540.0190689885494,539.9253910211937,539.833359060076,539.7355277546121,539.6431137822001,539.5488212639702,539.4567045145359,539.3594437538904,539.2639494110845,539.1672366041475,539.0681652644907,538.9684631816035,538.8697356275716,538.7689630164805,538.6667161374826,538.5675650983594,538.4707113862423,538.361523104908,538.2448769407438,538.1293510281648,538.0160317860718,537.9039374014046,537.7901338470929,537.6752016685859,537.5584304424774,537.4386757122975,537.3183761055152,537.1984660716789,537.078121884173,536.9549291365365,536.8307468077292,536.7098432101411,536.5883620143741,536.4708105143854,536.3490506796079,536.231104496972,536.1098173181217,535.980768034724,535.8512886443768,535.7215552282032,535.5892209479443,535.4551123002948,535.320841851646,535.1882687619964,535.0528066553652,534.9138258121784,534.7736545563002,534.6328685368971,534.4889876097968,534.3428952830691,534.1984980680863,534.0536931008119,533.9102978288065,533.7669681910629,533.6273184723796,533.4833587675548,533.3361469674146,533.1850188284006,533.0319795072701,532.8785269818127,532.7313525484442,532.5823676463224,532.435093774,532.2941767509983,532.1538059669147,532.0117679983341,531.8703756451741,531.7312439396774,531.5905642251491,531.4491616635114,531.3037578874046,531.1548411637559,531.0044447993987,530.8557236278775,530.7062894988267,530.5546606175158,530.4054859169137,530.2531512229216,530.1002248584555,529.9456104965102,529.7899007835695,529.6327331284465,529.4749458029419,529.3162192565742,529.1596952749751,529.0051740342096,528.8481106962772,528.6866182174654,528.5208375390521,528.3651209850705,528.2102078308253,528.056793703332,527.9017283957546,527.7512482009188,527.6045270645882,527.45269487123,527.2949544353451,527.1373565784506,526.9776888670494,526.8153641783065,526.6518808974215,526.4875292304987,526.3190789280015,526.1491588940935,525.9794909565571,525.8084784526673,525.6403273132328,525.4709037317152,525.3057485636855,525.1387384559384,524.9674737487203,524.7883017820259,524.6110038417664,524.4327257540972,524.2497996421607,524.0622575813377,523.8698053081498,523.6765326015175,523.4871163156768,523.2971667998354,523.1080757374166,522.922039696623,522.7658794605431,522.6102684341004,522.4495636144002,522.2837770913138,522.1234853920832,521.9711501340553,521.820963525759,521.6673360925433,521.5162259722129,521.369594217409,521.2175036316621,521.0648375933888,520.9084995275134,520.7520941620169,520.5944781053367,520.4404625477873,520.2872776623262,520.1379247129425,519.9870569647173,519.8322346069945,519.6808726647141,519.5285228073644,519.3772282581522,519.2228489001427,519.0681716881791,518.9168504551053,518.7653222969057,518.612462820478,518.4617731310373,518.3106251736353,518.1569155637226,517.9980299508443,517.8324520919214,517.6662820991696,517.4942242945672,517.318898014466,517.1461798301389,516.9704311083933,516.7975367405015,516.6188091845706,516.4468105164578,516.2688399027902,516.0894086139015,515.9049790686295,515.7226039922025,515.541309087348,515.3603716422749,515.1766492339029,514.9906888397709,514.8007335532948,514.6054864417656,514.411392838545,514.2233257689768,514.0370847530576,513.8439759228932,513.6443977666986,513.4456089139076,513.2453625978451,513.0394357713594,512.8317917387994,512.6240638703821,512.4152170274974,512.2147900574637,512.0158666121151,511.817491294878,511.6148910267275,511.4138778009692,511.2053186698213,510.99821228955625,510.81783214872485,510.6405432970096,510.4757875753785,510.3062385866069,510.1311135384076,509.95212070149137,509.76523026594805,509.5873434686291,509.4106398937183,509.2259419829279,509.0356616563149,508.8457558286682,508.65808698641376,508.4730929888465,508.2850858216443,508.0940845740388,507.9008708326346,507.7106110433324,507.5151411606148,507.31304127911244,507.11664542057224,506.91711145200316,506.71640983697034,506.514152987942,506.3109128423839,506.0963683742848,505.87936523912504,505.66361179691376,505.44814013416,505.23534564317015,505.018978236305,504.80610651304414,504.6033913215779,504.3974442436138,504.1937003386247,503.9876085716369,503.77544714507167,503.56663637287056,503.3550452150648,503.1431946835255,502.93439129210856,502.729912183926,502.5246301365187,502.3232077366738,502.12106767070145,501.9248309515806,501.7289378580408,501.5258638766554,501.3173996749174,501.1134237778115,500.90185429189296,500.6953414700729,500.4954871089212,500.3013891303144,500.1062037167503,499.9113049081716,499.71303792651634,499.51396226749057,499.31770313090965,499.11829993180436,498.9150096977064,498.7128629404724,498.51082653018966,498.3092029660347,498.1142081326798,497.9286394449882,497.74033778627745,497.5582941947723,497.37623479914873,497.19522598475123,497.01600562571184,496.8386704728491,496.66079183041984,496.47243805880134,496.2822170341715,496.08915433754555,495.8882325510567,495.6869303745898,495.49442295914014,495.30407517582535,495.1217824325886,494.9411736376296,494.7643610208761,494.58574878973195,494.4032665462182,494.2183500990104,494.0307307177045,493.8484437897223,493.6733569800999,493.4975351872854,493.32473575878976,493.1428783962365,492.95036872586934,492.75369638027223,492.5547870838582,492.36355730400646,492.1729951740417,491.99133066164177,491.8075123770104,491.62647325422404,491.4376294511476,491.24883877338834,491.063100015861,490.8812329012271,490.7015513772094,490.51546417006284,490.3198487173795,490.1252907963717,489.9340286148217,489.7411905252193,489.5488092327014,489.35866360758337,489.1667896363215,488.9731628959016,488.776676671665,488.5791644855508,488.3772792117088,488.18221300516416,487.9877360574119,487.7946522979346,487.60208389871514,487.4055995273029,487.1996087619664,486.99769413492504,486.7763622449347,486.55092680024427,486.3213152347198,486.0861750210988,485.83426800146844,485.5729473716092,485.31842629887433,485.04826644795867,484.7601656708084,484.474464023544,484.18942595899534,483.92028218593987,483.64819937049106,483.37575458063293,483.09621640407204,482.8107879734762,482.53621872473013,482.2723664221139,482.01587997402385,481.75506333756493,481.5005399441743,481.2402870614842,480.9797016088123,480.7092820767921,480.437126804587,480.1678270375087,479.89470669034563,479.61206766921896,479.33123497375163,479.04617460010195,478.7592800629609,478.46541095221255,478.1648876029649,477.86134467810734,477.54941240695007,477.2319104491926,476.92204013109586,476.6214328696806,476.317099340391,476.0126562307196,475.72215011083426,475.4353456635072,475.15055861468136,474.87132078441573,474.593390597689,474.3112986797969,474.0313366950977,473.7511154702097,473.4659756015062,473.12515232977967,472.78892814641586,472.4416663275424,472.109526715798,471.79957103928064,471.49470409961395,471.1983939866004,470.91107063876916,470.6182890708442,470.3260316134056,470.0333754364856,469.7364993406809,469.43147985081305,469.11301048834866,468.7965587137296,468.47804882984565,468.15027004471085,467.8197216266235,467.49948930867686,467.20019353772113,466.91459079752167,466.6038041792599,466.3065597767527,466.01633827801925,465.7253304267051,465.426336663857,465.12335016002544,464.82405778322027,464.5181281416608,464.21779438686826,463.913475783329,463.5997187396606,463.2912300980788,462.97920289400645,462.66570891998526,462.35076630640833,462.0354959280703,461.7159529019864,461.38891101197805,461.06648675620454,460.7401369892377,460.41730299582196,460.0948706349336,459.7760945740338,459.4534796400894,459.1338511391441,458.81511371437773,458.5017193612766,458.1853227490792,457.86979775005057,457.5477619228659,457.2214140588567,456.88835818013104,456.5582925561084,456.2284755173623,455.893759192526,455.5620780794816,455.2360037057242,454.9063906430456,454.58250073312956,454.2674146933714,453.9483672950664,453.62778593391886,453.3255060772335,453.0266900601564,452.74161690012807,452.4566077244035,452.1721972694704,451.86405943134196,451.5513095548922,451.241235768397,450.92695658596676,450.61005320027107,450.298402118322,449.987577185575,449.67475359194395,449.3691814736303,449.0737332818662,448.7588597907743,448.3962119315329,448.0293003200295,447.6735695778352,447.3191221590969,446.96144995044597,446.60096575620264,446.24231102338126,445.90229008349706,445.5575520709226,445.21152078281557,444.87372113451056,444.5434632595825,444.215025825637,443.89536247918295,443.57140104946484,443.24382037311443,442.91450569984045,442.589434115338,442.26380592324676,441.93811203388213,441.61323512857234,441.2854438607792,440.9581531609674,440.63466096103184,440.3109751990014,439.9917709134388,439.6776466572337,439.3642298005143,439.04506560781556,438.713547425401,438.3857278179894,438.0618018484038,437.7351240483931,437.4184472241741,437.0954417676767,436.7633793616005,436.42928211643266,436.0903851114981,435.74452703777933,435.39811381044456,435.0519974755698,434.70870421206564,434.3609300489534,434.0173168456495,433.67079992758954,433.33068220337555,432.9906234423743,432.64242960205775,432.29881546126853,431.9595482692748,431.6159046782632,431.2692459148966,430.92760894394087,430.58299035708296,430.23966821868817,429.8994106476039,429.54763685329635,429.20120421156753,428.8448221650033,428.49265433602886,428.1343576924228,427.7795438535577,427.42484347868776,427.0803688529759,426.7394099150206,426.3804668907578,426.02748392182366,425.66490973966756,425.30776878450524,424.96336385158975,424.61546039952736,424.28269374770207,423.95723788814394,423.62253656394387,423.2995317817076,422.9656312564075,422.6320760109429,422.30356931932874,421.9671857059966,421.6351892485418,421.3065075272316,420.9935271586219,420.6757923541754,420.34486935741006,420.0037596962047,419.66191711262763,419.3343470344171,418.9970761264176,418.6724336166717,418.34637193353046,418.0247906746463,417.7037286322193,417.37700389584825,417.07421245175465,416.7650883841725,416.4481627953992,416.14790654105855,415.8533301372245,415.5531336464701,415.25808769817377,414.95816834567086,414.6597046080824,414.35826198866926,414.0818702608358,413.79520799537386,413.5066006989491,413.22553569177035,412.9540484364552,412.68652389380804,412.4143115003644,412.13627211484163,411.8488947450787,411.572102768705,411.3077802343596,411.04644140920027,410.777730813732,410.50787450720236,410.2342767533137,409.95909710769047,409.6713204673961,409.37674237532883,409.07450842147955,408.7675166268782,408.46052547264844,408.14709814769594,407.8267099399618,407.5059068536066,407.1841180421088,406.87241618834014,406.558423305396,406.2464388548433,405.9400451671536,405.63493947389,405.33108726191494,405.02410793584386,404.73046804981277,404.43691908784785,404.14946213520307,403.8604796301879,403.57320797153625,403.27665730760236,402.9866321992067,402.6903925477691,402.3985799941547,402.111876753821,401.826194486006,401.5364524035085,401.2467524451131,400.9622383632359,400.6783976255101,400.38819852979395,400.08436857170454,399.756553454994,399.42722592965765,399.10117759052264,398.7731860205495,398.4262128122482,398.08467341612777,397.7218498401962,397.3627470782012,397.00342071662817,396.6631745344166,396.34817264381127,396.02162676488297,395.6949261797199,395.37676169633414,395.0518659434947,394.7320138798241,394.4189032577724,394.10244834333025,393.78280637331954,393.46483120919765,393.1518249000346,392.8359616569269,392.52745190042515,392.2169311558173,391.9091978858669,391.5959434130091,391.2848765669205,390.96855283959303,390.6555952517101,390.33943961363366,390.01773306778523,389.693809027458,389.3697203968932,389.0406723714459,388.7103666431267,388.37649296268864,388.0291775455935,387.67524116751156,387.3235654433465,386.9742974437322,386.6259040188397,386.2736609992353,385.9309049536296,385.59754572302154,385.2646402221453,384.93719757263534,384.60394285358234,384.26547465739895,383.9332215150098,383.5965600068903,383.2571104812214,382.9184267287055,382.58880982881965,382.26511274054064,381.9363549091813,381.6110379339643,381.2869189764406,380.9663550121368,380.6481143978399,380.33035426341485,380.01271516328416,379.69964503242954,379.38352917058,379.07279313743675,378.7604364941435,378.4503134634451,378.1410952639453,377.82659411824534,377.50698356844987,377.18419884448485,376.8581305259013,376.5346611200748,376.21533044711396,375.8976981875094,375.57166897366915,375.24460480788366,374.9212894819848,374.60364966945417,374.2883765928527,373.9677747656715,373.6480258853335,373.33223835034914,373.0222930228465,372.71692538474963,372.4187678776834,372.1232737698774,371.82418547675843,371.5206301548442,371.221105386865,370.92335334933523,370.62785468186485,370.32483421560573,370.01605946069503,369.707161413593,369.4018846408726,369.09805922098167,368.79381510506573,368.4851704365519,368.1782724697787,367.88534246370546,367.5912968814282,367.3025313578255,367.020667945093,366.73596014393297,366.44313620766843,366.1475297079942,365.8539045248599,365.56268461605214,365.2703449396231,364.9765417341223,364.6827241667597,364.3861901097989,364.09429515730335,363.80817903596653,363.52076469713757,363.2355207524615,362.9521563520757,362.67017023882,362.3874937545261,362.10290763993726,361.8236662526124,361.5411003495974,361.26439353989736,360.98422494738406,360.7098102365708,360.43322425920815,360.15698069681093,359.8784395498533,359.5995985558784,359.3189488147709,359.03107289993204,358.74076532393156,358.44992484516297,358.16133602991613,357.87537631255327,357.5938032220929,357.3165252580202,357.043915273367,356.7699054420027,356.4886155521199,356.2088519610552,355.92882482510504,355.6479583401124,355.3646487568785,355.0840536466949,354.80382721409114,354.5251310072308,354.2512281625495,353.9723114444969,353.69315549607745,353.4151530583622,353.1401209846299,352.8647504373239,352.59276367348684,352.3189940362845,352.04636048363864,351.77203469367487,351.4986293825041,351.22393537852076,350.94997984562724,350.67891833518297,350.4073458959683,350.13818202255425,349.8659001356991,349.591418061922,349.3195748873932,349.0476473960498,348.7730710935157,348.4991062156532,348.2224996385794,347.93855815396273,347.65448226198714,347.37145336931644,347.08301477333225,346.80803504262985,346.53066700155796,346.2538072541247,345.9790031988032,345.7033416541526,345.426220972,345.1478990530486,344.86705233102657,344.59087550291224,344.3192334321611,344.0519417027117,343.78711764466425,343.5316554495985,343.2743118740982,343.0134839125858,342.75647469844444,342.50009422326366,342.24548312115803,341.9917767480292,341.73638055400806,341.48233737172995,341.22547849365765,340.9675439211096,340.7090163611392,340.4538790153474,340.20114227239355,339.9466986954012,339.695607239928,339.44478970830824,339.19407406933715,338.9407352974631,338.6887852737491,338.4370441331739,338.1848999092599,337.9266587369639,337.6652355065362,337.40572387862085,337.1471808345814,336.8881772491641,336.6285769952792,336.3700031385888,336.1124199195019,335.85479536311686,335.599018130526,335.34251269137167,335.0855138603547,334.8277577929657,334.5771945386823,334.33140201708557,334.0820883320339,333.840028112827,333.60051631672104,333.36061472595065,333.1161676652955,332.8691290015777,332.62115002000974,332.37268270384266,332.1203166207724,331.87141625606637,331.62214578743806,331.3802233179231,331.1349768039545,330.88508674543846,330.6330134974469,330.3806214514625,330.12643355033106,329.871691188986,329.6190835620255,329.3667037101841,329.11724024623254,328.86501872454755,328.610786708301,328.3563359718646,328.09945762962525,327.8413565135452,327.5837077926626,327.32239000126356,327.0665018242362,326.8113691248145,326.55654037356,326.300643692055,326.0432972498893,325.7848612810776,325.5260643855654,325.26582558407245,325.0026050325905,324.7438415568213,324.4888021388142,324.23526161329573,323.98297242072294,323.73229987602826,323.48198647790923,323.2314210214827,322.98118867412995,322.73110548582554,322.47867679767296,322.2253286257219,321.97149008065026,321.7180634311517,321.46370698097235,321.20876584473444,320.95333355007824,320.6951697567165,320.43589082659673,320.1759702280069,319.9171490324734,319.65769133331196,319.39615210374905,319.1341944456435,318.8689968148683,318.6038716755502,318.33899250063405,318.07522021179466,317.80981548633645,317.5362997516422,317.259114804252,316.9906172034607,316.72111145079907,316.4517687768421,316.18173698327155,315.9139187453329,315.64538796523266,315.37638212642923,315.11245201868223,314.84758658396095,314.5800344347117,314.30813665972164,314.0336294828994,313.75582918119835,313.4779792205263,313.19967946233373,312.9196817805496,312.6387024655269,312.3582295461383,312.0798900351001,311.8024622574885,311.52407672419577,311.2469713708633,310.97439746044984,310.7054342251213,310.44054152585886,310.17808946561854,309.91640939173885,309.6564463189716,309.3950317412455,309.13332980423365,308.87412148434305,308.6142972583548,308.3550742453881,308.09893944069336,307.8453570541569,307.5972581754322,307.3509095056688,307.1055561231042,306.8585468604433,306.60987690459297,306.35885628562755,306.10970502568307,305.8631492829445,305.6186765964667,305.3753787286405,305.12707532535205,304.8798770075191,304.6295810861302


==> figures/nyse_o-2023-09-04-17-17-12.csv <==
LB-FTRL,0.0004848004384411294,0.0011988212618678842,0.003985227276354142,0.0064023092530716,0.01045879125968778,0.025168296473661866,0.036158848469819815,0.04705280985441801,0.08266277307005199,0.08985119089891297,0.09984824756098715,0.14329243100897765,0.15489115807137793,0.2078973630487997,0.2186885251916963,0.22840972817481942,0.2858300875680406,0.3005607181974384,0.31704801462591026,0.384737705119502,0.4044532310011286,0.4222102178159808,0.5011049030215998,0.525527634642042,0.5517526449681763,0.6401404940204907,0.6600461933151086,0.7504275168642085,0.7813898699578621,0.80848994720988,0.9166001128766877,0.951400762238859,0.9849297273094526,1.1077556209035873,1.1494868442338921,1.1861540160921797,1.3136864702787598,1.3640578000720691,1.4165537069978384,1.5638077254518414,1.617748677096448,1.7864784773784135,1.8515108664068203,1.9117997941116582,2.0941182360786703,2.158691521594026,2.2208252902436465,2.4208530084637268,2.4852477002459494,2.5571863892839577,2.781623497217585,2.846950823397065,2.9117971753669223,3.1471077332404893,3.2178038172878685,3.458333470008988,3.511579268746627,3.565466860280413,3.8072795121758403,3.8871987029422437,3.968848065983354,4.242228779345176,4.347140295313933,4.430512994152419,4.718534270846215,4.84289100461044,5.179286901501788,5.313686065908944,5.4425233706442695,5.773246358877222,5.888646127603863,6.01314751737743,6.338396361062727,6.436373102512583,6.53914020918109,6.81798351544732,6.900552435287555,6.9587025862232235,7.202592920893832,7.261894793389816,7.556863120127247,7.620457069331694,7.704062034186803,7.965322357504979,8.000487475920412,8.051203382309597,8.26496120056602,8.331310310020468,8.40012404278005,8.612121689031223,8.657875635247986,8.725848723895876,8.965978053069943,9.061784931000865,9.307545797505984,9.420688785801525,9.541934384483026,9.831198866075695,9.991152451882812,10.120036418001138,10.390591674464435,10.508755639903992,10.618938528621559,10.858426662456827,10.973546974668174,11.094370436529864,11.328537761451726,11.433752374414151,11.686631653632514,11.825921750833253,11.974219460137036,12.220515635549368,12.32971958637782,12.447378116942714,12.697652532656582,12.827782064745016,12.972806307019885,13.213950032954788,13.34669122708209,13.594157819274258,13.704681065323022,13.837772499460048,14.069236313170808,14.175494161731496,14.29034373107163,14.495106356947574,14.612889574321114,14.724222148354396,14.933172093824837,15.040853319108734,15.162896963584956,15.361027971161437,15.463834367722544,15.635710383141731,15.721837843596864,15.816363474283229,15.984046729769615,16.061096759335182,16.13629234712161,16.289953482009974,16.36465470969008,16.444738541612942,16.59861108982277,16.696058867438808,16.808250728784643,16.9996928770633,17.109993635046685,17.28082465774948,17.41715231632434,17.607209246236664,17.856372313218436,18.031647363230235,18.21337578354013,18.476498347520078,18.662016096734142,18.838531068066757,19.085920675540027,19.26347179091005,19.4575790902557,19.718358653705334,19.93452419378262,20.21872939303758,20.493342150017032,20.780770008357656,21.14783301594747,21.45708081729729,21.763511467389293,22.106804728322857,22.40379597957383,22.69987860127856,23.031217964695486,23.318326015123475,23.60883700942395,23.956612481125262,24.2371440925566,24.56779162860198,24.84182099762505,25.111476297796138,25.396339100189955,25.63205431874903,25.891085059889498,26.208205325579993,26.473764228168694,26.743693583391952,27.034962519839766,27.251718540997462,27.503879702559658,27.701685258421037,27.897861447939082,28.150342394360866,28.356249516002787,28.568224191877523,28.835573721477925,29.083596015256663,29.315160264762547,29.583799578845426,29.847934189654875,30.13047081623669,30.46843496531868,30.77393789242415,31.11480901005342,31.405663578816892,31.67273653511255,31.951719685113794,32.184734544797095,32.43012670418648,32.710108984532106,32.94256018065576,33.159638432358875,33.40989494498835,33.61401515408142,33.79782755803271,34.02888869564804,34.2132051428072,34.431081706114284,34.63261471914588,34.84788084007769,35.08632197394883,35.29650296082387,35.50904880973546,35.74225483559066,35.934334579071106,36.10690323108129,36.2760483768746,36.39112379958293,36.50289226248993,36.63736516033309,36.73628310312694,36.8705368002593,36.948926770647276,37.02948096369582,37.173383909178796,37.32008714476248,37.438921424371884,37.566575386601215,37.64722833831416,37.73968580511497,37.876044285635345,37.980965052519736,38.10479108034022,38.215298855404484,38.317679833024435,38.45054168650877,38.536987695745964,38.62945052515542,38.75188854397206,38.860805391412,38.98476148998516,39.13432299353384,39.25020946777097,39.374235970984934,39.50165226529885,39.59030244008155,39.70631392270272,39.78839188089099,39.866317635876484,39.972802714837684,40.05171633386851,40.11967611945264,40.211676514799066,40.28719543594135,40.36480771212339,40.524888091759564,40.64090252296919,40.760720160761004,40.89371312536214,41.02736726016812,41.24584000398545,41.43072113015726,41.609529309309956,41.76185904060376,41.917988226590296,42.07243786962189,42.23303754389599,42.350068184527245,42.448269031119295,42.544307830770684,42.60603728531435,42.67091919348151,42.749341967535,42.80269524118458,42.87941595345954,42.92894984333878,42.976544525803845,43.05108721462207,43.10673650966713,43.15710110914984,43.272479448667326,43.37410319650084,43.52448704890677,43.68589543189776,43.78609553483536,43.88985531835767,44.01428100152663,44.10699421083676,44.23087125297045,44.30436978225294,44.390506518534785,44.5054477601997,44.58563864952047,44.661502422942945,44.77984649731803,44.87098043088973,44.960545385864776,45.065727179236184,45.154963767049864,45.259129110217955,45.36842973293389,45.514620201166984,45.693415380565995,45.85533528607862,46.011151586313076,46.22769343466545,46.408292205993554,46.599231835904035,46.81631786126554,47.027710799778305,47.23572257462181,47.45565927630059,47.660759096871395,47.87043068235443,48.05114213778164,48.28204727435144,48.52184334386318,48.71242171239216,48.90484278930937,49.117098133661635,49.30652415214005,49.50163223168098,49.68528814050555,49.8488601768214,50.00892508702639,50.17813895614425,50.303056258283576,50.449576379789974,50.56537328102579,50.704143556438304,50.87190487647978,51.02584368737815,51.22707843394584,51.50131438308662,51.80950691960506,52.22753451612234,52.694155283032025,53.152328752265824,53.643235490273995,54.09725741105157,54.63380114472058,55.232134651012636,55.841043162324155,56.4781292900752,57.12373547599147,57.787695189835006,58.467032859534406,59.228865135012136,59.996232035467074,60.775236488244836,61.705125678857485,62.6964142641296,63.73501451108562,64.80428431357903,65.8749317251022,66.83493035709044,67.96442737183015,69.09116379898983,70.22006920626788,71.2834270502035,72.32024567779551,73.3583344914922,74.33405497853977,75.31183856465223,76.31698701821531,77.2820076521617,78.30169098865287,79.34750236141626,80.40982768938339,81.51487672381153,82.65779018860285,83.77599667859472,84.91447069896049,86.02268831993595,87.12358550362798,88.20060086354864,89.14414971987947,90.18947030478476,91.20714010537884,92.24446267763582,93.27856601285663,94.33749677587348,95.39157078109923,96.46058563833249,97.4801457778406,98.44821968639407,99.48584521582538,100.49950387165998,101.51631512259613,102.52788038816836,103.50833930647073,104.48430848218463,105.45524016140898,106.44599852442728,107.49605188167787,108.61476757333959,109.7647113093682,110.92435544257641,112.12150873798129,113.27961614908763,114.36474284635585,115.47871546298119,116.58633641366089,117.68568845633426,118.77757063904062,119.86163015564281,120.91001909541377,121.99455830258891,123.07454000774837,124.10279769786622,125.10838991215076,126.12140121800286,127.12675508223172,128.13948206195482,129.14217446121012,130.15129919584234,131.20333492039597,132.22035504437366,133.2399376105377,134.2134258498604,135.21602040100305,136.22092179322294,137.2044003372133,138.17948601634794,139.13775930255247,140.1105819931107,141.06514638508798,142.01096404803388,142.9451615976581,143.86125483842366,144.78155306235047,145.6920145830961,146.63660840632934,147.58055261216685,148.53853202629014,149.46688283295907,150.4083624911566,151.34740274945517,152.32123937420795,153.28403445677193,154.27471035055459,155.27423074847195,156.24994847477228,157.18328629342955,158.10892229884183,159.03921039139453,159.9493962024082,160.84741616852008,161.73062104300814,162.59827384662378,163.48752128988556,164.35735062745465,165.22883656806744,166.08672488374228,166.9312013935925,167.7629311374603,168.58340380358007,169.39246826450554,170.21201595523797,171.02770759581978,171.831908749365,172.63074782607737,173.42312715817636,174.2093410571752,174.986721731793,175.75581055471744,176.51817107288414,177.27790378052694,178.0353640410314,178.78739368695705,179.53446223813825,180.26952617433466,181.00257691761695,181.7286032288507,182.44749351248078,183.16220909783482,183.86353906096846,184.5593046253546,185.251274652538,185.95084736939089,186.63886706621057,187.32056551595363,187.9983631783376,188.67465710099577,189.34531703884304,190.02274557651444,190.71404080725975,191.40898951005514,192.09295898459132,192.77969901861405,193.47489931699903,194.16912950975663,194.87306966240558,195.5762929564207,196.26382398264434,196.9474501189875,197.63409327959775,198.30974748731379,198.9837191275977,199.64947565618547,200.30815606680486,200.96198968309994,201.6120136354021,202.2541606575062,202.89947418821023,203.54454853866235,204.18496478730992,204.81686931109235,205.4458001341788,206.07010668184188,206.69840112288603,207.3312477751042,207.9544136664312,208.5745616213708,209.19852733949023,209.81691994049834,210.4316636771953,211.0366290168355,211.63519272542834,212.2317574677335,212.82516374895883,213.41729398836046,214.00656420463076,214.58934086965044,215.17077608357445,215.7466461545195,216.31984317980937,216.88975693938318,217.45562300643957,218.0182214008767,218.57893607343493,219.1384498200798,219.69071657813674,220.2400044777827,220.78772395394537,221.3223494047603,221.85934606553695,222.39307630956523,222.92545407390463,223.45284568004183,223.97230814273672,224.48636102087914,224.99928025891097,225.5200248552252,226.03399327747468,226.5528744890118,227.066527648844,227.57328848661405,228.07633047062967,228.57420653019688,229.06920695127087,229.5619575057362,230.0484121971307,230.53351238947317,231.02103472243556,231.51046613681376,231.9939595878874,232.47551692282792,232.95662195687765,233.43460314252155,233.9050651421506,234.3720387613286,234.83575889686762,235.2993442148025,235.76379600714102,236.22925539791532,236.69437173786275,237.1553856395925,237.61620247948292,238.072037303059,238.52543661318384,238.97298671068705,239.4184255322532,239.8667161405458,240.31340435193812,240.75524695951128,241.1969240303937,241.6294942078893,242.05459476907697,242.47108732728373,242.89360669093577,243.31934489861112,243.73657942144894,244.15432062348577,244.57073478936525,244.9837361202275,245.39795823852853,245.8139616622541,246.22836672688277,246.636366989402,247.0410240251951,247.43770118275626,247.8372370112745,248.23376311541364,248.62964113930508,249.02059451557403,249.39965665544662,249.78274175791182,250.16520232276196,250.54290782226542,250.92301889906463,251.30812679574876,251.6995319090675,252.08597094480456,252.47154221854385,252.85279314473155,253.2316509603255,253.60761177288447,253.98875964472012,254.36505750655954,254.7389577434845,255.11124906101423,255.48790951788123,255.85661118562274,256.2242022605563,256.59077390196984,256.95668952609384,257.3195812099533,257.68167945524453,258.04110543869587,258.4195151924312,258.8083683193658,259.19231714174964,259.5730465177283,259.9550781747997,260.3314084719002,260.70210350871736,261.07311482714357,261.44237269136903,261.80884384151267,262.17455527744454,262.5373409447507,262.89864078132484,263.25389322776005,263.6099749654018,263.9651372745039,264.3240393961721,264.68362314737317,265.04223073466915,265.3982578357657,265.75000565191993,266.10072572101114,266.447429712246,266.7965162154918,267.14495763794315,267.4925513284055,267.8395980137388,268.18463377490036,268.5300059498947,268.8685382254622,269.21080323207235,269.55951996399443,269.90275436129275,270.2455446698806,270.585619487449,270.9260483589766,271.2655729802074,271.60178875614537,271.9350463286226,272.2673960542124,272.5986762551186,272.9275387980482,273.255698741637,273.5833611876467,273.9085893327346,274.2335170698896,274.5536787425094,274.87296874029096,275.1899372929166,275.5056935953396,275.8138785660026,276.1275502093006,276.43886433482567,276.7500547851989,277.0589573913244,277.3687817845599,277.6743833043273,277.98145570574115,278.28954559823785,278.59529991543513,278.9011906624122,279.20488319663707,279.5098878780069,279.8123131224655,280.1160622415846,280.41488369607714,280.7110139572653,281.0089196102617,281.30407692797223,281.59783984505225,281.8881927607613,282.17014870832907,282.4561043787319,282.7433359990496,283.02754721019903,283.3152221369568,283.60019364368634,283.88706838761505,284.170381220301,284.45718208486164,284.7472565583432,285.03675460424654,285.32601956916744,285.61088054526283,285.89279366352935,286.1719159813424,286.4452585991494,286.71736053604263,286.9907748410502,287.2639984830719,287.53199950759483,287.79431938120956,288.05547634704135,288.31591065349244,288.5755836559191,288.83003137300636,289.0810772692745,289.3286207755442,289.60284915347654,289.87255155635137,290.13551119369777,290.40469456614164,290.6738070898359,290.9385220920385,291.20168990540435,291.46237057627116,291.72139392687984,291.9828890178793,292.2409445826462,292.499065948841,292.74983838048945,293.0010760216402,293.24679485139336,293.50050624597384,293.7555782293408,294.00657235901554,294.25835422921796,294.50906550586,294.7543352588889,295.00278186447906,295.24774781144697,295.4932888116018,295.7275213378333,295.9586674467471,296.18440132237606,296.41281736903363,296.6520821946656,296.89043442808406,297.1273948870976,297.3642047987014,297.6040599942212,297.8451517319237,298.0823335250195,298.31921249411425,298.5585819098302,298.7941913267641,299.0296471846016,299.2617565856898,299.4904936012422,299.7170806939239,299.94068453269244,300.16043679202096,300.3835159681422,300.60267512647295,300.82523495442456,301.0633573523859,301.297315672433,301.5327306217124,301.7644029586071,301.9793187936964,302.19747585228345,302.4186680876096,302.6390160127403,302.8517988902712,303.0679331026706,303.2795326200421,303.4866783822258,303.693111210348,303.9061676208496,304.1109280070116,304.31513592803026,304.5193669367229,304.72708381930534,304.93056623645464,305.1335341647151,305.3363384449318,305.53412502899914,305.7312827355646,305.93546382058673,306.135848573653,306.331621681,306.52606207764745,306.7149420988758,306.8984541761656,307.08598253457217,307.268345929142,307.44439212893656,307.6248109775331,307.7947796331772,307.96916723384277,308.1474247165628,308.32514972048955,308.50204718907344,308.67909781864023,308.8795812582017,309.0733955543801,309.2700758134422,309.46123368107055,309.6442664433823,309.82304070503903,309.9967290808838,310.19864882583533,310.3969923845142,310.5868446572821,310.7804319148727,310.984025946791,311.19606974712224,311.41765938626315,311.63895000161324,311.862144629813,312.08499008417607,312.3110742185871,312.53638492829,312.75893053162474,312.9792133561623,313.19187220358924,313.4138566817102,313.6342712155231,313.8697075479772,314.10574257653855,314.33964113949617,314.56708176828704,314.78984700627893,315.0162148616513,315.23826936128853,315.4690388618068,315.6999873775236,315.91650564089434,316.12564164424464,316.33926731591805,316.5329847112504,316.7286519588588,316.92432291996295,317.11624138830575,317.30809026814427,317.4964161215337,317.67482258413213,317.8601553135834,318.0450217807943,318.2350416954698,318.41853362219547,318.6024995385561,318.783236751137,318.97703404562014,319.1786535584074,319.36671060380354,319.55925865081247,319.75104773430814,319.939149592851,320.1206735017356,320.30507663739013,320.48490154337867,320.6600953708364,320.8343552031098,321.00839253016886,321.1821119501608,321.354367283922,321.530151502321,321.70578665693847,321.882085602547,322.0547941288082,322.24830251479614,322.43840032689036,322.6222010332434,322.80866946272215,322.9923211171383,323.17158179318176,323.34751830529433,323.52001604209056,323.7019928355928,323.8809277134758,324.0599751372715,324.2382769365986,324.4191188186926,324.59643554495096,324.7731332365952,324.9532672232584,325.12421638316437,325.2950159602085,325.465519298922,325.63505748622595,325.8048367572951,325.978279673472,326.15829308196646,326.3439578975548,326.52737375364336,326.7067926601478,326.88330843933727,327.0555037523536,327.22359824857097,327.39484944016397,327.5684416573923,327.74141430705606,327.91994860223167,328.0956091118902,328.2652070798679,328.4342503633047,328.6040611005119,328.776739663081,328.94705039953124,329.1139131796067,329.2811469451857,329.4626479160877,329.6428745852296,329.81940007810806,329.99394081357116,330.1674954064025,330.3383950604599,330.5075205896725,330.67678872955514,330.85028283368115,331.0205812459528,331.190767173421,331.3585511777352,331.52760947123056,331.6959871474204,331.8637539122975,332.03384782807086,332.20608470809407,332.37788002031664,332.5466849857902,332.7123995937285,332.8781660760409,333.0429505896783,333.20453093735216,333.36334420069215,333.5214458681263,333.6777105998158,333.8289242277475,333.9834774073937,334.13428711411495,334.28390315155787,334.4365941998051,334.58568821608173,334.73394204535873,334.8821804547953,335.036955856296,335.20059778119025,335.36502296540766,335.5218489365843,335.6747760025912,335.82796728313383,335.98128624906633,336.13444258900415,336.28776755307547,336.4383333787274,336.5959371658349,336.7600732067482,336.92222375666574,337.0784901577757,337.23461007816377,337.39037268870743,337.5517050298147,337.70524275701473,337.85861512638166,338.0135777742315,338.1634342154189,338.31242665756247,338.45780234172105,338.5997225610089,338.74220478539894,338.8833417672515,339.0226770727604,339.1556258826449,339.29220183424354,339.432780827868,339.5682644101147,339.7014753793152,339.8433694869158,339.9891081663902,340.14826905639507,340.30472871575796,340.4518617721982,340.59837343391587,340.7393923635326,340.88622602828013,341.02396392074274,341.1612981342921,341.2987809404916,341.431914513627,341.57336221586,341.706095759396,341.84203210530484,341.9810039225979,342.11659329116867,342.25231411120797,342.38026919601464,342.5079363218115,342.63651921196754,342.7639711591104,342.88893143066207,343.0072443054371,343.1238033013324,343.24094124708415,343.3530106975743,343.4759844063623,343.5941958688567,343.7130473113051,343.8407671816383,343.95753595581675,344.0792987480969,344.21125491880923,344.33546946287174,344.45985946369046,344.5794332826547,344.6983052043686,344.8312085584737,344.9589992317883,345.08198439077205,345.20575760161114,345.3276706328911,345.4387866789159,345.53484929082356,345.62871099176164,345.7223280354492,345.8166826880704,345.9046455696712,345.99384263730894,346.0756586114876,346.1554576918668,346.2364380789488,346.319608021249,346.40408934655534,346.49019733463297,346.56164753515645,346.6369402306675,346.7034550767037,346.76684958607143,346.83390085746555,346.9065371836257,346.98430343479936,347.04887590356793,347.11911362382307,347.17759061608626,347.23679983869215,347.3069935882652,347.36953443145285,347.43333177893237,347.4747744673293,347.52265027176827,347.59111414849986,347.64750910165344,347.71227187729187,347.76790921487736,347.82469972673084,347.87227190273165,347.9236653239607,347.96316838444295,348.0154341595817,348.06648778384874,348.1033336916921,348.15441215216197,348.1831773796448,348.21107668370587,348.24380720015233,348.27695902155347,348.3116429660372,348.3495182497868,348.3905498333231,348.4402320862341,348.47566055329685,348.51709984338686,348.5899132007189,348.66273136721134,348.72492808711354,348.78414434512365,348.83372961866985,348.87247203423385,348.91072022648837,348.948151159384,349.0057171117587,349.0485686259635,349.07671149367206,349.1048805911789,349.1560941852488,349.18072478170757,349.20396227461015,349.22716665368193,349.2493626263042,349.27140753759113,349.2916980880368,349.3103286476462,349.32686946244803,349.3465649668908,349.3752235223353,349.37367387992026,349.3892452351588,349.4391120551868,349.46983691542687,349.49997559080543,349.5402243450271,349.55429154216836,349.56811782658315,349.56962450329206,349.5703982317525,349.58561603173825,349.60075025172273,349.6155675455325,349.640530463784,349.6492174276491,349.7171462598085,349.76678685834145,349.80310026308916,349.84262591968104,349.85678768170783,349.8730825357625,349.9124636885151,349.9295710696915,349.94809527387247,349.96437974701985,350.00348172989106,350.0526612971321,350.0822963014987,350.1023302179012,350.11188866777115,350.12074640529477,350.16693750848344,350.23836646003633,350.32314145638134,350.4133462675386,350.51872071499065,350.60704013529926,350.7152954312221,350.8185821051327,350.9140310639036,350.99164865471994,351.0844478524723,351.1704738218939,351.25040607991923,351.3326585026498,351.4015709068817,351.4685161855971,351.52008110469956,351.56052844228,351.5868068272025,351.6292657229492,351.6742469864298,351.7180583775803,351.7502552900114,351.78782698527607,351.8509132675747,351.91514002516783,351.9773887520512,352.0340509852292,352.0804369724449,352.1407654738982,352.1999704613145,352.2708111047816,352.3356192789761,352.40584716514877,352.47451361689696,352.5221650238352,352.57706921749855,352.62351268938573,352.67237388821854,352.73390873871904,352.7851434838624,352.8442149545499,352.91163871889626,352.98017921633664,353.04770254731784,353.0999600928103,353.15797331683575,353.2149213560124,353.30371677289577,353.40574925448027,353.49833072578326,353.5859769011406,353.69586736117685,353.81295235579273,353.9189494502664,354.02279548327647,354.12624810520765,354.2217809864544,354.31654407735914,354.4164669080535,354.5232434045113,354.627237177466,354.72487968329733,354.82613145599294,354.9313816607471,355.0362718888848,355.1417400618625,355.25005615275927,355.36878019486744,355.4883866566479,355.6071722360043,355.72147123074615,355.8375721879647,355.95324932096514,356.0692955596985,356.18134196401775,356.2867786660008,356.3878390910254,356.4832449787177,356.5742094598588,356.66710361260243,356.7601849111113,356.848786208257,356.9380732987929,357.03575884993325,357.13441572598003,357.22280520498725,357.3083374784562,357.39629143128536,357.488814393095,357.5795847568095,357.6667574328619,357.75446223182735,357.835952818584,357.9224007143964,358.0096268207676,358.0921324891683,358.1796393991499,358.25595383817404,358.34061427490496,358.4181666415932,358.51930630350284,358.62150424439574,358.71944146748683,358.822341413387,358.9211249664156,359.01471950458676,359.11232824122794,359.2001100652319,359.2901112319871,359.37801235213306,359.4760290743618,359.5769069334867,359.67457139921976,359.77191988327945,359.86421053719164,359.9592651026171,360.051214114073,360.13946608196056,360.2229826347648,360.3010004173302,360.3708974110202,360.44196865691356,360.5070382600859,360.57405488033237,360.64649128442124,360.71190270441184,360.77069833485007,360.8359321651783,360.89483440412846,360.9506505493557,361.01193004373226,361.07240993748815,361.1327980718229,361.1926467849819,361.2518001570038,361.31061597772396,361.3702286577243,361.42906562546796,361.4890711075702,361.54941292297826,361.60932383424233,361.6665749801482,361.72407582187293,361.78244845933136,361.84610149631544,361.9124348496928,361.9786221545846,362.0381999257372,362.0962488015864,362.1545042114658,362.20737867622165,362.2640231626028,362.3160502597609,362.3751932242035,362.4296634174839,362.4894900286315,362.53792278328456,362.5871237502902,362.6362610994397,362.68672116078596,362.7382927815381,362.8012720607883,362.90123645186145,362.9951516669307,363.0884748236988,363.1736068701571,363.26224135389634,363.34531659017216,363.4278587190163,363.51753390478143,363.63467949895266,363.7492448336984,363.8614111919933,363.98397377400966,364.103222899897,364.21659132350896,364.32428746007326,364.4350625555828,364.5452260235829,364.66232814480963,364.78457946267145,364.9177622650461,365.05282178844527,365.1776213053206,365.29404023885013,365.42030912239284,365.54877421608853,365.67914417382735,365.809416123986,365.93979781699045,366.06395453176265,366.18470619705226,366.3000690105157,366.415865856613,366.53068327699134,366.64344990317977,366.7565295091465,366.873811642733,366.9906900560154,367.10447041910356,367.2233861241034,367.3401128141686,367.45081617430174,367.5590289085603,367.66552436733195,367.77098837944254,367.87561467810656,367.9972150300639,368.1117521211718,368.22507000809674,368.34013467842897,368.45874270383047,368.5775361260828,368.69365109884393,368.8051493504581,368.9190205546415,369.0343122044942,369.13829215934356,369.2376638827543,369.3332767587201,369.42980011175587,369.5182635340134,369.59725199152854,369.69672421623477,369.79079060644153,369.88047403880137,369.9754889497033,370.0630482004517,370.1465593307903,370.2302028657898,370.3173595877065,370.404109336735,370.4829861254018,370.5611230629038,370.65092391437474,370.7500473138641,370.86027204650463,370.964709401097,371.0668035740364,371.1712105793829,371.2718178672478,371.36207594393954,371.45554407083546,371.55152679308094,371.65863845525973,371.76300408356747,371.85785176636637,371.95703916855086,372.0527447903312,372.14623017812505,372.242152951,372.3389885692511,372.4323062359272,372.53693273698855,372.6366667439354,372.73797580890664,372.83290205200865,372.9259418707652,373.01796104987875,373.10938549790967,373.20582251143924,373.3082811041377,373.41510271337347,373.5172514993874,373.62190450587536,373.72217275348,373.8213364899416,373.9195008907732,374.0158160333574,374.11572194265773,374.2138245518702,374.316677614298,374.41959885392293,374.52490731555554,374.6294020322532,374.7341368677953,374.83815732591574,374.9420854695345,375.0422068425462,375.1387910468136,375.2354903603066,375.3347819021981,375.43189402972666,375.5295689186671,375.6244944538528,375.72525583473043,375.82389185187185,375.92100321094085,376.0211474230798,376.1243656554673,376.22371710620996,376.323488343118,376.4204670379536,376.5166012398165,376.61346078123256,376.712624771028,376.80602812445136,376.8988091577171,376.9911015696266,377.0983813217929,377.20799287974523,377.3146001281764,377.42104064615864,377.5256161444672,377.6280891962747,377.73353768549305,377.84143395361207,377.95115179779987,378.0560790568238,378.16076754451274,378.26375676124235,378.3680232357908,378.4758711197269,378.5805035339374,378.6858081391258,378.7887901939182,378.8900425566396,378.98999070254854,379.09061723365494,379.1909552320103,379.2922903503031,379.3946771812148,379.49533050177365,379.60232718045654,379.70884710291944,379.8112871261835,379.91935047574225,380.0267495337132,380.1341860981436,380.23995002515517,380.3485857700764,380.4569141893762,380.5680092824082,380.68054784576816,380.7921845105725,380.9078247795869,381.02810314109297,381.14888840789786,381.2674636880222,381.38586092535684,381.50341256991965,381.6238759810801,381.74267199497103,381.8600773452306,381.9784439072532,382.09519099038494,382.2131140372194,382.33149884163936,382.45343387661705,382.5729364092251,382.6933674222905,382.8148436778897,382.9339108130346,383.05349833583386,383.17247337383947,383.29240042485594,383.41302069263907,383.53178017533696,383.65272414227456,383.7770645189828,383.90249138676063,384.0273085899021,384.1495578938425,384.26943365548505,384.3884411957031,384.5081848220709,384.6278648429477,384.7462880396424,384.8636516305253,384.97754546358055,385.09552509408036,385.2152863613178,385.33371862731747,385.4566675384094,385.57850498367793,385.69913946198767,385.82023178986856,385.94204401600973,386.060326103242,386.1787116805601,386.29679946390024,386.4151457779092,386.53106932270816,386.6463516288536,386.7590344617131,386.8720439247634,386.9845842716197,387.0964516976301,387.20776905405137,387.32000963799874,387.43289268881927,387.54646782744203,387.6580426308126,387.7696284719689,387.87923886574094,387.9884943519148,388.0972996390467,388.20383372866377,388.31059180063653,388.41827835730146,388.5242035254744,388.63047069100185,388.738177634973,388.8449974906964,388.9502791194029,389.0553392979498,389.1601530352523,389.26318471612103,389.366834452831,389.47322493236175,389.5798362025621,389.68613278598013,389.7914329223129,389.8961585356524,390.0007982220177,390.1062184024536,390.21716455931755,390.3311124479578,390.4412753697927,390.55464548418786,390.6682107247623,390.7815767712059,390.8936697087822,391.0055024463927,391.1188297797246,391.23127482525433,391.34462616548717,391.45755744866915,391.57074893960316,391.68171249235456,391.79563487035944,391.90788362036596,392.02291002491734,392.13584055908245,392.24920640993105,392.3672625730908,392.4861755856232,392.60495480518443,392.7194420537576,392.8318575021767,392.9501253837616,393.0671893823194,393.18455102322037,393.3002101996767,393.4155136318541,393.53019460964447,393.65068576348676,393.7697816217749,393.8920304490423,394.0142620825293,394.13401705274714,394.25777246354323,394.3815008921597,394.5053324130938,394.6324338934173,394.7653713658135,394.89416525708225,395.02331898151306,395.15163357573556,395.2753657138883,395.39299448162797,395.5140538340888,395.63544023687814,395.7560753150692,395.87304847021574,395.9888770058203,396.1031193836984,396.2174325928215,396.3295895839085,396.44424059446055,396.55740814805176,396.6706763277216,396.7818223934237,396.8939475863117,397.0045848581228,397.11591812343113,397.2271796738585,397.33781339225925,397.44713333376103,397.5592212399092,397.66921789379876,397.7804351685677,397.8919028537832,398.0053286740283,398.12003660995515,398.2326188565537,398.3449455278949,398.4597762586036,398.57262888320474,398.6844199837294,398.7965715887324,398.9088605016768,399.022526943171,399.1369403683691,399.2491730691838,399.35836126436993,399.46868819639576,399.5782928065255,399.6874642902103,399.796635468291,399.9043216919381,400.01223825381385,400.1198275430777,400.2258831996701,400.33049946615574,400.43562109296863,400.541316496332,400.6438316808342,400.7464077639647,400.84889658423435,400.9513394275425,401.053550125381,401.15512472124055,401.2569477986169,401.3568510863174,401.45354593552156,401.54967693466824,401.64878176049,401.7471033830543,401.8444546050814,401.9414465389061,402.03930176547556,402.13535754869645,402.23104573403475,402.32557158828286,402.419200578717,402.51252063047787,402.6058873019988,402.7007178612855,402.79548239387145,402.88940001663855,402.9809522197131,403.0717971144088,403.15796885274926,403.2430546937833,403.32802105507517,403.4134675838077,403.49728419516464,403.5816310037028,403.66586640002856,403.75061013965023,403.834927662607,403.9182929767587,404.0014612854641,404.0844337819119,404.1670499671775,404.2465361920008,404.32625026634196,404.4058065792585,404.4854028496552,404.56519497479894,404.6493884954443,404.7341859639123,404.8157188141579,404.8982768755486,404.985334495939,405.0718743201887,405.1571045518526,405.2408401994162,405.3254720993723,405.41209049593635,405.49585159224944,405.5787867745207,405.6631033727731,405.74554028066905,405.82717440446004,405.9082764443383,405.9901178685059,406.0691990640298,406.14835114312564,406.2292168676804,406.31263190350955,406.39521817599143,406.47676770342014,406.5575877293386,406.63704499981577,406.7174200011573,406.802320924769,406.88511062732596,406.9686062751898,407.0520406023438,407.13363816126184,407.21508505302927,407.2961059896711,407.3769571361454,407.4579857954923,407.53808802350113,407.6197697221601,407.7014553453837,407.78203897576077,407.8626430531708,407.937736686622,408.0126410266312,408.08620877404337,408.1618609622524,408.2358420331566,408.3098511533858,408.3849460924239,408.461936546606,408.53883988051393,408.61588228122537,408.6934201396234,408.76921580619546,408.84375400678346,408.91852798762375,408.9918160869911,409.0645365330806,409.1328202268546,409.2028714880835,409.2747800493803,409.34614948837134,409.41442263313456,409.48093464325075,409.5481412628819,409.60870914966654,409.6693529400318,409.72458508912905,409.7804289489659,409.8420589101229,409.9084691440653,409.97948705466115,410.04292259211843,410.1060371673493,410.170049232192,410.2327576625985,410.2937243939473,410.35282243209485,410.4125190869963,410.4700241852738,410.52570971154864,410.583574309268,410.6453692230334,410.70868312936454,410.7673484267325,410.82137677079663,410.8800972725421,410.9346572504737,410.98428207134066,411.03875949006624,411.094315969272,411.14614653854824,411.19711525861794,411.2436609978872,411.292602974077,411.336577098607,411.3909628026122,411.4486090844616,411.50415321191167,411.55748181695617,411.60716469534054,411.65451770037816,411.7027842552561,411.7480516841197,411.7928402882503,411.8371456114155,411.87975742271465,411.92448694819086,411.96528470564,412.00649360288935,412.0670937178893,412.1266057729945,412.1887246825863,412.2457986901218,412.30070373538865,412.355626615612,412.40968671647533,412.4614555061921,412.511294059243,412.5585837127969,412.6084875539209,412.6590612049363,412.7119652598526,412.75925137911054,412.8062874258003,412.85010548474656,412.89327778895085,412.93765052511026,412.98220531442894,413.02677464735825,413.08041767807254,413.13229191990877,413.1844512556845,413.23501705372655,413.2819916135277,413.3304742511532,413.3786111359368,413.4268953191013,413.4718934285602,413.51603185779504,413.5621697566485,413.61035802169454,413.65842251182585,413.7036809410688,413.74765033101266,413.7888152169098,413.8336957687143,413.8783481617006,413.92022955460106,413.9628261740354,414.0035348137403,414.0434346628881,414.08477644999175,414.1220898234892,414.15887123308175,414.1923256471214,414.2248551307075,414.25812599388837,414.2913475124228,414.32439457054215,414.35138854078923,414.3782281618023,414.4052940091492,414.43597611017094,414.4631363319463,414.48182259619034,414.5012347170923,414.520285699592,414.5424426039317,414.56438738535644,414.5858852504125,414.59343806096695,414.6059835014071,414.6220076687696,414.640031565496,414.64758137163153,414.6480071752403,414.6716369740657,414.7033209900228,414.73822306341935,414.7693777199488,414.7999758650135,414.83102750578337,414.8632044748615,414.90904478232915,414.94519009061923,414.97734243887817,415.0135995440005,415.0548029782308,415.0892593303138,415.11938181601045,415.1537742506557,415.1774782750317,415.20664266230824,415.23195929399526,415.26292898003794,415.2868657479253,415.31642686625446,415.34047124287554,415.36762507259573,415.3955166996807,415.4234950128289,415.45526313593336,415.48170396278056,415.504086719759,415.52595694910224,415.5485807022069,415.5763640322457,415.59511475454246,415.6079538411195,415.6200609265188,415.6397787575993,415.6540617153446,415.6713100214115,415.6866785740244,415.6963028128703,415.709872076603,415.72967329189123,415.7333958089125,415.7481995153994,415.7718738025301,415.79009336775925,415.8105015180399,415.8313618548241,415.85651781674005,415.87340891367376,415.8861011073909,415.90019237353545,415.90779581382685,415.9256753154623,415.93930430347245,415.9539460814535,415.96886026912534,415.97674239786465,415.98681002423973,416.00191469878064,416.01198127111775,416.02212449751414,416.0427036875226,416.05990655357573,416.06614430389754,416.0729350066449,416.0802030289715,416.0870766085459,416.09462381489357,416.1017047573564,416.10993569899847,416.11779293394784,416.12462781049044,416.12650898797756,416.12165936103884,416.1234188100757,416.12006647855287,416.1192442581091,416.1285856803552,416.1248499250455,416.1232201120147,416.10753156106375,416.1043785177376,416.1011905348473,416.1049295824423,416.0899293214943,416.0917927474802,416.08581234335406,416.0933201795292,416.08644954987994,416.08030394556863,416.0746919245116,416.0635091310096,416.05404830751786,416.0500729362502,416.04686541875344,416.0390951528884,416.03583699052024,416.01972658502655,416.0038280097856,415.9831890703899,415.9557528987648,415.9492860308528,415.9584965595527,415.95595660420486,415.96528831207434,415.96724562832287,415.97905121833355,415.9921588778593,415.9950522659474,416.0045227709602,416.00723214467916,416.0109454426629,416.0102033003086,416.00971169462264,416.0166044625521,416.02332803098625,416.0216753746854,416.01845666164627,416.0055238216082,415.9945545976766,415.9892458569275,415.98531851878806,415.98172641912515,415.9786623834748,415.9764983937621,415.95614764389984,415.9360446414571,415.9156004665765,415.89802535337003,415.8722085185359,415.84297748087783,415.8210336303928,415.78660834834955,415.76344348981365,415.74149486618626,415.7061054926621,415.67831188967966,415.6555941704455,415.6212151422892,415.58832484189725,415.5309566619326,415.4953862574762,415.4492800881467,415.4269342813009,415.40404263065875,415.3577638714178,415.3117014930099,415.27641077432327,415.2312205232606,415.18671178787827,415.14391487487774,415.11235471611826,415.0803840844678,415.0412984281611,414.990566004883,414.953192538404,414.9183722337011,414.88200694725765,414.85614195626977,414.82906295547946,414.78850297346025,414.74672591029776,414.71301318781116,414.6620197512216,414.6091721509283,414.577265783455,414.5342447164285,414.4993519415948,414.453382127198,414.40896486970905,414.36548119292684,414.35766128912246,414.3566593282744,414.36183327181925,414.35202266726674,414.3416863913494,414.3115010676597,414.2844742383363,414.2587421775502,414.23142551478713,414.21070135040054,414.1892855609958,414.15965386101334,414.13030601723267,414.0879175470982,414.05316203361326,414.03212085591167,414.0072589418314,413.99124572277424,413.9966699552174,413.99699038796143,413.9956457597955,414.00189592732295,413.9953999082245,413.99177446584963,413.96993283657184,413.9612273881826,413.95760922884665,413.95024426819964,413.94652685961955,413.94656350588775,413.9509325954632,413.9544042710563,413.95986787092625,413.96810329664504,413.97889775586646,413.9901931037416,414.0044464333441,414.0219892118589,414.03561527109605,414.0511986864749,414.0684786048364,414.09363025980656,414.11370382461746,414.1353683035177,414.163900900282,414.1826110805828,414.20443913926374,414.2353206062203,414.2694679901906,414.30503570092196,414.34932619981055,414.39511392229497,414.43613362192946,414.4797205067571,414.5186896155519,414.56054573463325,414.5990328372818,414.6392283170021,414.6800684031846,414.7092713742941,414.74284350525886,414.7753589257618,414.80519830903677,414.8440585783196,414.88465705662384,414.92431734695174,414.9652289505393,415.0012058827142,415.0432446221316,415.0914359516896,415.1377819055083,415.18311106471265,415.2284311934818,415.27627617014923,415.3270939052927,415.37425353015215,415.42653568059814,415.48638416924314,415.54424290521456,415.6031535356319,415.6663587905973,415.7311811993095,415.79899088914044,415.8739772591325,415.95145712300655,416.0295696199646,416.1092934576691,416.1927888919772,416.27956771750223,416.3612441443902,416.44675640141304,416.5330950589964,416.6171618089784,416.70773354015455,416.79887629114,416.8900459842339,416.97320376871403,417.05344805094546,417.1376287808034,417.2251474536597,417.3168618736713,417.4285890274864,417.5435841906633,417.66717811529816,417.7904985120326,417.90278423297696,418.00991402630143,418.1207920047041,418.2313048013084,418.3408685001432,418.4508590282371,418.5722282648089,418.69899048999287,418.82438659551235,418.9418119049451,419.0680587144011,419.2006062789128,419.32456440504757,419.4440237186718,419.5633341126768,419.6786348591354,419.7913212066396,419.8964870745517,420.0019069355317,420.1073764839789,420.2127724547295,420.31105469239174,420.4104051395466,420.5053765701664,420.5969407560051,420.69851591439783,420.8109893185583,420.9232301390248,421.0357493901138,421.1458104655994,421.2585195507322,421.37284512769065,421.4869508717611,421.5998224195123,421.71612695067734,421.8272278273935,421.9345747234697,422.0450821081545,422.1517364287197,422.26438285681616,422.37070335626686,422.4723631047591,422.5730529436464,422.6744606173597,422.77767338447893,422.88597916873505,422.99041009557686,423.09641037921256,423.194534502677,423.2890838653793,423.38446992694435,423.48407910812875,423.58268758553277,423.68166539881486,423.7806273997844,423.8777308493068,423.976521130965,424.07139419261284,424.1618921808531,424.26351788940246,424.36164087721954,424.4615282328182,424.5599739770064,424.6597516171687,424.7598141452663,424.86222292158845,424.9658054691786,425.0627649316125,425.16146944080947,425.25799386160134,425.35806290890105,425.473332788471,425.5869850116019,425.7311432099914,425.877336839133,426.0292538077065,426.1617963974527,426.2942341957064,426.4250711296977,426.5562722390832,426.68749949129415,426.81387670434196,426.9428569057227,427.0648646357622,427.18381645971476,427.30375285248147,427.4222831242623,427.5326862493371,427.64166578788036,427.7459439655181,427.8470061694875,427.9491186451096,428.05538270440366,428.15803532877317,428.26261025459144,428.3719636544497,428.48296195784314,428.58564006059123,428.6817111273913,428.7820098995853,428.88327200891763,428.9777566049993,429.06766940151874,429.16219137248754,429.2603269381043,429.3596526295796,429.4513612207211,429.5443172704213,429.63811219054423,429.727785830572,429.82422479491925,429.9204290091484,430.01187945317406,430.0988924848348,430.1867245448434,430.26514259527994,430.3463954178151,430.43440384734686,430.521553911879,430.6096489807378,430.7016074669141,430.80136280820807,430.89982297001416,430.9967731865572,431.09292239901197,431.19588346800856,431.29640671075003,431.39516147610357,431.49631729815474,431.5944001328962,431.68897586950334,431.77971177078643,431.8637354053353,431.9461218077554,432.0284923628451,432.09729571863045,432.16731614585615,432.2287881817324,432.2833100542839,432.33233877661496,432.37850839581597,432.42060223011777,432.45908554378957,432.49582853372476,432.5329630041115,432.567621410386,432.60623979001093,432.6396748021598,432.6643397488333,432.6883996971969,432.71325960992,432.73877486464016,432.75896974439866,432.7757759166161,432.7905580612219,432.7963284193065,432.79597336599363,432.79338622049136,432.78541276085934,432.76856121937544,432.7513801497553,432.7199708099033,432.6884023104076,432.64574936992176,432.59337193985266,432.53393872843753,432.45724448363217,432.3754304019567,432.2857687788037,432.177131760212,432.0642226497107,431.9318828808405,431.79427297093525,431.6506849205257,431.49839377275157,431.33773256427685,431.1717633010435,430.984438807493,430.8047609973514,430.61850638443775,430.4275219714609,430.2252330501019,430.01337521516643,429.797210623562,429.55871625389545,429.332088060753,429.09771185086265,428.8570584158715,428.6182056320936,428.3741194245272,428.12084696606644,427.8417368860637,427.5564551527277,427.26540930382544,426.97249898486643,426.6760702306551,426.36094924603367,426.04347094362583,425.724132611364,425.4049638046845,425.1035830448295,424.75417948371114,424.4300844605991,424.1116117376,423.79739125383185,423.47839715529517,423.1281641753235,422.79568143333654,422.4567622673858,422.1107237619103,421.7547942826295,421.39753842812206,421.0372653166669,420.6777537592434,420.29167908953286,419.90457041993204,419.538010988731,419.1456684289592,418.7519055251141,418.3510706156794,417.9392496587029,417.51955748155524,417.09050647366166,416.6581483461573,416.22303436537777,415.7806279030833,415.3164236251855,414.872789739828,414.40443173694166,413.9376390473303,413.5166718802202,413.0920420486441,412.6577724808476,412.24375402789474,411.82789454062276,411.43296433998876,411.0399210326036,410.66392870258005,410.26884353480955,409.8933895800342,409.5159728888452,409.1349782726247,408.7355855499859,408.3509077509998,407.96935856742584,407.568345286179,407.16904523854964,406.74981143493824,406.3098888142895,405.8909636839858,405.4891905660156,405.06625475026885,404.644948902795,404.2468866706372,403.886603537213,403.5390143375366,403.17336677842695,402.77083534841813,402.38656175246433,402.01690882049843,401.6510585185574,401.26816313175414,400.881326625195,400.4773819171228,400.074361729487,399.6724600884513,399.29009912031233,398.89257954550567,398.51395213226715,398.1345158383042,397.7369050017883,397.35682260320664,396.95471028296834,396.5488922220584,396.13714250021485,395.74225680742074,395.3537174164535,394.9402364871353,394.5292583025898,394.12196141443064,393.7360514983284,393.33139337478815,392.92623449771736,392.5252559406672,392.12610126002664,391.7113529409389,391.31446285329775,390.91683468384554,390.519719440098,390.1235966703307,389.74496141597365,389.36686610593733,388.99131451478024,388.6178285058845,388.22597689356826,387.8390539658262,387.4745354928091,387.08624784699214,386.7024853433318,386.3209585383843,385.9406889304005,385.5604852082811,385.1966966889804,384.8186647571051,384.44499752888714,384.0712152479118,383.68237312360634,383.299576693385,382.9227858682152,382.5564901530356,382.1914681023295,381.8085610666908,381.44308161648587,381.06126356489085,380.697431082363,380.33695273171406,379.9755176340809,379.6184320956345,379.26015478643467,378.9006823378909,378.5236279371634,378.1613460373578,377.8004980694295,377.44613468263606,377.09274724040733,376.7258524090448,376.3631637929607,376.0028651245784,375.657388030264,375.3116420428314,374.94428833740403,374.5957671493625,374.240024704638,373.88986191785534,373.54291540518716,373.1933037748754,372.8444941569983,372.49476777208974,372.14732248363225,371.8011728137444,371.45869030418226,371.1197071366255,370.78313913415786,370.42332912956044,370.06203242478296,369.71836244311226,369.3785079301838,369.01813670494494,368.65972891690126,368.3020351926234,367.9287835838031,367.55888159638016,367.19111738454376,366.82579908275056,366.4816015745846,366.1192844202137,365.76975186231584,365.41953733438277,365.0743404360687,364.7221107858445,364.33234961142534,363.9557516069931,363.5814982809675,363.204041591835,362.8312946719666,362.46764426038726,362.0897881057417,361.71201864188515,361.3355686163786,360.95567576704934,360.5788209517623,360.2045343110208,359.8288060115483,359.4676501434733,359.1111181986598,358.74921447098814,358.38621202216154,358.018369053083,357.67065708869677,357.3110859196122,356.95851761682025,356.625029667995,356.28830654087733,355.9550730922638,355.61227362466616,355.2652255795683,354.9253010150869,354.58014845684284,354.246921435858,353.9217312557075,353.5810603144314,353.2600011322129,352.9380518206358,352.61802427564,352.31361168905596,352.01532127036626,351.70798700621344,351.4003331901572,351.0936026377649,350.787149143443,350.4897252997298,350.1910824902966,349.88962560575555,349.59327098373933,349.2973476398697,349.0097136308332,348.72578268704865,348.4472224336928,348.16327560970103,347.88305782112275,347.6086155147764,347.33569004655874,347.0718726410687,346.8043579429318,346.5338634214163,346.2781555269703,346.01385222003546,345.7545474922249,345.50880513764696,345.2676356543202,345.0330905993774,344.8003417206023,344.5741782511068,344.33930116941474,344.1034099565918,343.8709595875962,343.6396148812687,343.4139466074307,343.1952163948299,342.97487641871976,342.7470204857277,342.51563470999645,342.2916300621041,342.0692328063519,341.8614508025262,341.6469286286847,341.43589078206287,341.2370267918368,341.0386358562878,340.8502296543352,340.6677673259064,340.4919135225605,340.3277876386851,340.1688713220469,340.02140882679987,339.90903677209326,339.79345231307025,339.6684589206243,339.5443532707145,339.40454044409034,339.2552061633869,339.11708859239843,338.9771179631489,338.8119843898053,338.6457572417553,338.4595393900604,338.2639473269696,338.06742698607013,337.8592973593509,337.6608829567813,337.46324983208797,337.2717325134954,337.0873497679827,336.9027370451222,336.71196174801935,336.5144674694311,336.31170302617556,336.0977852945898,335.8970116484352,335.6737156567724,335.4486256379005,335.2150052075435,334.98926300733865,334.75856571206623,334.5217281888249,334.28352986661594,334.0487740629337,333.81146617396917,333.58875642291787,333.34156006317926,333.09677980520337,332.86248751131143,332.6362204734587,332.4069945047522,332.1818938304664,331.954214831268,331.7220643767314,331.48040649095583,331.1926967922914,330.9046848817079,330.6049416767223,330.290183482015,329.9766880493962,329.66997977753726,329.3721016886893,329.0739684775908,328.76769435894084,328.46199712974294,328.16152337104404,327.8450712972717,327.50920953318064,327.1768809653272,326.8394647256514,326.474439500656,326.12712894998003,325.77631091271905,325.4230434586675,325.064660824944,324.7068546356727,324.3466869973845,323.972554839444,323.5892668593974,323.21211953427655,322.83083981344043,322.44700426504687,322.0605613997882,321.6590053068712,321.26191265145417,320.8522461147054,320.43446681037176,320.01713656887114,319.60305075433325,319.18522403393536,318.75805304161895,318.32515467749545,317.8880091349338,317.4534003309823,317.0161523235929,316.5703494631357,316.10938095008214,315.64117973365137,315.154504552449,314.660154184538,314.16288219243233,313.65972062164064,313.1569447963366,312.64665523907297,312.13667721005686,311.6225378870977,311.10551541014775,310.5883303284568,310.0704210162721,309.550250913303,309.0226391521278,308.48460532480385,307.95191279238543,307.40416108448653,306.8562056102892,306.30727108488145,305.75019372308,305.193380118219,304.6358334909851,304.07616896210493,303.5128003612522,302.94411843306716,302.3754139024418,301.81346725184176,301.2500348105391,300.68765891989915,300.12237072859034,299.55283206535887,298.9839094638478,298.4155674642434,297.84615329920234,297.2783576080287,296.6962711498177,296.11453629335756,295.5447611832983,294.9762998106303,294.3933504510951,293.82448697577775,293.24495750793494,292.6632353901591,292.09418158964945,291.5192981218297,290.9514878325722,290.3851474372591,289.8123676940163,289.23633161001726,288.6506116992755,288.06656798667746,287.48065473506404,286.8957273253068,286.308445907649,285.7187245257401,285.1270402153946,284.5393091558094,283.95245055544683,283.3652433367711,282.7706516452272,282.1807841534028,281.5926956987887,280.99526933148445,280.3951944006735,279.8081174311592,279.21761914428316,278.62458222034275,278.03732246734717,277.4494848647596,276.86129542025355,276.277622659999,275.6920323427116,275.11194085685156,274.5285916185685,273.94449892407147,273.3670444808563,272.7931928686362,272.21282216651525,271.6367415858331,271.0711285975867,270.5031237489934,269.92064491307156,269.3412304578537,268.7671323625864,268.1979348680834,267.62207256942656,267.0483967156415,266.4765639102916,265.91019047077407,265.3389990250671,264.77241298847366,264.21214024803567,263.65092745010134,263.08906289708375,262.5261454281358,261.9711492431152,261.4188892103739,260.8660992725513,260.3131469928967,259.7677869452641,259.22361573058424,258.67521693231583,258.13758781481874,257.5874100714286,257.03752631479983,256.48616208795784,255.93965546592108,255.3923785308648,254.84404548881275,254.29339540235833,253.7472974242496,253.20624450217792,252.6708997685637,252.1324163379718,251.59388058192098,251.0500046732036,250.50628994734825,249.96802417386425,249.42600121777696,248.89166536805988,248.3583787803459,247.8190982653955,247.2815724501247,246.74937016096055,246.2253178627766,245.70212138951365,245.17597977966216,244.6513589406577,244.12514715378347,243.59746808581713,243.07029675659442,242.54593108479548,242.02410144872283,241.5101185660087,240.99867896280466,240.48472640157615,239.9675556448733,239.45791277274157,238.9476663129085,238.4449447379625,237.94565490684317,237.44616133141835,236.95050222428836,236.46358896121546,235.97739150772122,235.48873365481904,234.99902781025776,234.50489264687803,234.01709841027196,233.5314851944877,233.04989592060974,232.56473845763594,232.08508095242541,231.60091739601057,231.11758296822427,230.63160809031297,230.13816981256605,229.64729361231684,229.16158072273993,228.66695806390635,228.17085536228615,227.6755681766199,227.18554317996677,226.69120930279905,226.20117090293343,225.70625030685915,225.21449227727044,224.72219800115636,224.23962462813915,223.7543379828844,223.26980777334893,222.7873981301109,222.30317300809656,221.81198883775278,221.32923825486296,220.8392272257206,220.35383399594866,219.87547913575827,219.39320518711247,218.90828771347242,218.40568470275048,217.90866188468,217.41662235584454,216.9231530506031,216.43375549822804,215.94862730969817,215.46415683688974,214.9775367893476,214.483764616828,213.98659603085207,213.49661773495063,213.0179794915889,212.5373733942729,212.0518084077121,211.56966272946647,211.08265790027463,210.59757314964372,210.10597083839684,209.6209289029748,209.13495947134106,208.64265126075816,208.15174991471577,207.67298482533624,207.1932792571588,206.7219872329847,206.25308344703262,205.7937549570238,205.33810687589948,204.8866429604168,204.4365436509779,203.98257208349332,203.5334993043889,203.07698314650543,202.61973909552125,202.16785817387336,201.70666397370724,201.2476920309541,200.78909221156346,200.32790629489318,199.86657741706813,199.40835522555517,198.94355768774994,198.4879625906865,198.0326399576179,197.5894587389239,197.142927695219,196.70162323628983,196.26456518934492,195.82916060263233,195.3895827218912,194.9494541297413,194.50851676615366,194.06821711025486,193.62647903420657,193.18735660852553,192.74810832567346,192.30853100507557,191.8682630560943,191.42796203914986,190.9917286869404,190.55926398632164,190.12422417858033,189.69633635910668,189.27609449272404,188.85805213981712,188.44056459749027,188.02758733975224,187.61026867660985,187.19572008648356,186.78042752784768,186.36577141894304,185.96988652268828,185.57737219511728,185.18816816101207,184.79529415680645,184.39854724376437,184.0100545807445,183.62146722225225,183.230510114573,182.8294547336036,182.42734075986664,182.02684921527998,181.63529732013376,181.24350335287363,180.84755893437887,180.45926011781557,180.06708908645305,179.68075112738916,179.29474476406904,178.9035569490079,178.51285137811647,178.12363396109868,177.73321554541963,177.35347072296008,176.97285543661746,176.5926872505679,176.21360950601593,175.84187475198178,175.47005514829561,175.09475715514145,174.72182379327205,174.3537007959767,173.98106136067236,173.61473207662948,173.24586942830592,172.8766008199027,172.5034749126935,172.12561713168634,171.75401266476547,171.37725031736682,170.99625259235472,170.6207013627336,170.23826694507625,169.8576430459716,169.47695152186589,169.10024180439632,168.7177627095789,168.33583717650072,167.95185052742363,167.56884551730673,167.18525623061214,166.79470926578142,166.4051105471326,166.01401319074284,165.62805116181426,165.24309609422926,164.85487977763387,164.466351379755,164.0832106107946,163.7022512898584,163.32555911576128,162.94205909113316,162.55966854004419,162.1789903151539,161.79844068662806,161.4201063618293,161.0402350519771,160.66245716096728,160.2883258998063,159.91841298275904,159.54223664122674,159.1695472284282,158.79447474351036,158.420547011282,158.0507509533245,157.68065415104775,157.31250552220536,156.94205578378933,156.57804721585126,156.20953726065,155.84711799420256,155.48156293277862,155.11910014992918,154.75530826446084,154.388722038394,154.02416960628307,153.66491617643987,153.3033514608096,152.94338602844255,152.5867274057664,152.22717452829693,151.87044019147197,151.5152600356687,151.1591065348448,150.8066405324962,150.46035273444522,150.1190337366079,149.77730709318166,149.4343925512021,149.092957564877,148.75448831597623,148.4217315454207,148.09875747027763,147.77810400795806,147.45652573872212,147.13472057762647,146.82244085344428,146.51398612493904,146.21392005498728,145.90606298240164,145.60978661139325,145.31106868749976,145.01222941287415,144.71542604909246,144.4158917363202,144.11953370603442,143.82723282969982,143.5386239009813,143.24501882258483,142.95766534891573,142.6659754746115,142.3699952842535,142.06755516157136,141.7679448179215,141.46486623175497,141.15784920322858,140.85451042953173,140.55841607408456,140.26054228637076,139.95991441479964,139.6526868129631,139.34936915251637,139.05332431656916,138.75074778535964,138.4425228572145,138.1292935082265,137.81538051811822,137.50439626921434,137.20918439820252,136.91829069636788,136.6376986926507,136.3675811689809,136.0913445832366,135.8074424871029,135.51965072073926,135.23678021493288,134.96486390520113,134.70202457489904,134.45097405383876,134.18938711364171,133.94574155160535,133.69403033732033,133.43498676141462,133.16305305230617,132.89477870597875,132.6403783833848,132.37840894925102,132.10940155470598,131.84207581917872,131.57938454269242,131.32203067933733,131.069469729513,130.81181386563821,130.5455252110578,130.2863857280572,130.036022438916,129.78572508120396,129.53825031624547,129.28385237095245,129.0288518993193,128.77246438874863,128.5173210250141,128.26034268552303,128.01256007630218,127.76071988728381,127.50362306837269,127.27663434842452,127.05030186436397,126.82139649899727,126.5912518512614,126.36299732405132,126.13548242026263,125.89641077954275,125.65992479994293,125.4221657706521,125.18196686526426,124.93948462204298,124.70621748282247,124.47121945981326,124.25511217980875,124.03318613165447,123.79926077626351,123.55777358083742,123.32312040350462,123.09076453522994,122.84937421728864,122.60888653464372,122.37123044948748,122.12141658708879,121.87616095005342,121.64076247398316,121.4144066990857,121.1857866061282,120.95888407226994,120.73950299329317,120.52647343007811,120.30625189050988,120.07762631416517,119.86877978507891,119.65961660566609,119.4619190274525,119.25904016641289,119.05924706698534,118.8567555340951,118.67039645865134,118.51125049986604,118.3393699344897,118.16250207094254,118.00120445389075,117.82982646198798,117.66022637616061,117.4917927319566,117.3258223485509,117.15763977426559,116.98655196539221,116.8153771676898,116.63955516333681,116.47247945783056,116.30466233780135,116.13527579296806,115.97006047237846,115.80393350562463,115.62882852532402,115.44550684377282,115.2637161498742,115.08711226660671,114.90901893746195,114.71650979894184,114.5159423429086,114.32312534409903,114.12992611326263,113.93447468958948,113.75682933710596,113.62726115251189,113.48361836067943,113.33386582647199,113.19602798559663,113.05108736371858,112.90288840817175,112.73932178594805,112.56675353098763,112.39826640884348,112.23643534303937,112.07105737487927,111.90308782642205,111.7411881571943,111.58584836092268,111.43802248912016,111.29754469764521,111.1457369582995,111.00433531015551,110.86029314864845,110.71788641060539,110.56004054400637,110.40387184545125,110.24728599136506,110.09330429735928,109.95244569026272,109.82274333950227,109.70148240482467,109.57444757836856,109.45362885738177,109.33267217611501,109.19568737767167,109.0470025700306,108.894644913099,108.7344935928495,108.57491936526185,108.42409597282403,108.26985984537987,108.14297757442091,108.00592129203415,107.86544931023673,107.72807437757638,107.59674072874259,107.49182639563242,107.38238991993057,107.26742341480622,107.14983455407491,107.01722691779742,106.9002061658066,106.78577852258604,106.66691388228719,106.54311422241153,106.41711571155884,106.29214382281589,106.16319023538108,106.02893337797832,105.8905743827354,105.75163417780004,105.62939319104771,105.50890447002075,105.39911439791285,105.2896851494761,105.17748337320336,105.06550939047884,104.9444832741865,104.82340833330818,104.69847382478747,104.57453164595154,104.43880853066821,104.31027923918464,104.17043781183656,104.0403839584842,103.8989836177343,103.75840238172259,103.61807641447285,103.47315130862444,103.32288791937754,103.17830023469105,103.0349854261367,102.88250152302498,102.72726563607466,102.57354479605965,102.42163485957644,102.27483997933086,102.12633046078281,101.97177065484539,101.82419748977554,101.66856402569556,101.53132409755472,101.39567121241362,101.27011905090876,101.1630104826545,101.04934172835328,100.9346112454732,100.80998626974088,100.67668170316756,100.53809281683607,100.40787686304157,100.28432560646979,100.16267650125246,100.05049738173966,99.94580455938194,99.83518440404896,99.7216689540146,99.60750966994146,99.49111345059555,99.37858006004262,99.26269648096604,99.15513746900979,99.04402283746458,98.93396823674539,98.82544126373978,98.71580094417732,98.61242970829699,98.50212402170291,98.38919951186199,98.27394103856477,98.1577756378083,98.0394116342577,97.91900530730618,97.8045989432685,97.69897663804295,97.60549914722287,97.5198532678105,97.43647347734895,97.33352585451667,97.23105466179732,97.13504630732768,97.031242146375,96.93963686274856,96.84049221913483,96.72876789187649,96.62292676730794,96.52860078770664,96.4386216502262,96.34636209330438,96.26743686754344,96.1846830653667,96.10217025235852,96.02100190096644,95.93493127475631,95.85624520461533,95.77887438212201,95.70327091525996,95.62250280434637,95.53481163480046,95.44164022595851,95.35691676528404,95.28113412415496,95.20587130366584,95.13799393152021,95.07486049581257,95.02009908821583,94.9537987008598,94.88576349760933,94.81255405453794,94.7352950479899,94.64669814669924,94.56118875688207,94.46519968913617,94.36924352871665,94.27482383630286,94.1838940633761,94.09285636449385,93.99749659815916,93.90004608967774,93.81179654716016,93.71884344752107,93.62041542585303,93.51994256093167,93.41469412579227,93.30170603381339,93.1876210681803,93.0704269940843,92.95180536787484,92.83904842379434,92.72676049501115,92.61401118884442,92.49827419998019,92.38366544643668,92.2590415124796,92.12477567606948,91.98984009595733,91.85071520242946,91.71079504750014,91.56371282858254,91.41624812989085,91.26660986179104,91.11346659434184,90.9713203174615,90.82469414329444,90.67240468147611,90.51326856763353,90.35334400340253,90.19381995533058,90.03590280568915,89.88238949315473,89.73980981680052,89.60282468227888,89.46650395349661,89.33296303478437,89.1865569477759,89.03575844966326,88.87418386179434,88.72195156711769,88.57577203521214,88.42848510774093,88.27327741168301,88.11547086240626,87.9628831518803,87.8147911159158,87.66403136635381,87.520145288825,87.37971053052752,87.24453592844475,87.10501915891382,86.97107640391823,86.84072848816595,86.70121355192259,86.56482436561964,86.43900957031383,86.31412127974727,86.19308706900938,86.06841966731008,85.95914938858914,85.84775565972268,85.72727242359542,85.61560115259908,85.49645287957082,85.38344223063996,85.27520857113996,85.17074016273364,85.07272604307127,84.96732244950454,84.854248257584,84.74064409566199,84.62621658276112,84.51120200612331,84.39570973695936,84.28393649953523,84.1682569749646,84.05021585963277,83.94186441124293,83.83641176328547,83.73155455744563,83.631139618431,83.52700385427943,83.42531691544264,83.339189195769,83.2691206017189,83.20236509013739,83.1218621929711,83.06778792324167,83.02181876601026,82.99984046905502,82.97766029986178,82.9639604807935,82.93995885711865,82.91406794412251,82.89700709219142,82.89527136688866,82.8992540786121,82.90026885172301,82.89338337435765,82.88636534258694,82.8682515637629,82.85846825515091,82.84437651523331,82.83240833182208,82.82811291341022,82.81688419762668,82.81275183254002,82.8007177038171,82.79017360198304,82.77072215529824,82.73491882972121,82.69878132331269,82.66254865029805,82.62272221592593,82.59952536548644,82.57973912470061,82.57293905439019,82.56884375032405,82.57543988762063,82.59372932128463,82.60993013944153,82.61677905513807,82.64318894084136,82.64835084198603,82.6380255753038,82.62256034941583,82.59855114901256,82.57558787848666,82.55934489226183,82.55171232304019,82.55093476432012,82.55246940202596,82.55130162710066,82.55827042928377,82.55901107290447,82.56084057826502,82.56504062082786,82.57141425604732,82.57320359911228,82.57428291114957,82.5642556660232,82.54935903621845,82.5282536682571,82.5226349862287,82.52084907645894,82.5251854859489,82.53303895483714,82.5563913323158,82.57793224773195,82.58852916346405,82.59186175996547,82.62265615193428,82.64309452602174,82.66380266062606,82.68668585889827,82.70183899565018,82.71329394557688,82.73030399732397,82.74650922520505,82.75274218975119,82.7708446402712,82.7938257508813,82.82655758679903,82.85980536486659,82.88586160237719,82.91486836131935,82.93391476972465,82.95251273720078,82.96885140373797,82.98543813592187,83.00279010740906,83.02270659272926,83.0511781518544,83.07999300398205,83.11884742556504,83.15855509935136,83.19742257367034,83.23164636402726,83.26021055371166,83.28614680676037,83.31354519213801,83.34226006614062,83.37081870100246,83.39683568213968,83.43707080308741,83.47607936253917,83.51124942053775,83.53897771505581,83.56282970924804,83.58678609324033,83.61015647645854,83.63544049646953,83.66506748522988,83.69445466345041,83.7088781608345,83.72742924010254,83.74642243612652,83.75649963091018,83.7734596491091,83.7879768297862,83.8022792478423,83.81002901046031,83.81669230759599,83.82632772646957,83.84288590730739,83.84906512194448,83.85120124930654,83.85820784937277,83.85724207322164,83.86378518179754,83.87067641532121,83.87607952762664,83.88269926300927,83.8879111081942,83.89032542261157,83.89168183671154,83.89562332805599,83.88366338901687,83.87921252241813,83.86321186607711,83.84474175098967,83.81137629367731,83.77313767104715,83.72954399630362,83.69667440979083,83.6633751547015,83.6380219380344,83.61937877827859,83.59774722561087,83.57738009528566,83.55169656645467,83.52030353755617,83.48361123398809,83.42912226122826,83.37509743451756,83.31469991798713,83.25411714419897,83.19469106267024,83.13841633769152,83.0733193173719,83.00550319194281,82.93915320334781,82.8819905712071,82.82564777721564,82.771984343226,82.72135707648431,82.6759996578403,82.61586682783036,82.56838564910595,82.520940616585,82.4723445869713,82.41962316709123,82.37151659861956,82.32436376969326,82.2696997926023,82.21588553415404,82.16672648132408,82.12086536921561,82.06860436080206,82.021837468782,81.97611336475256,81.92939898225814,81.88406976284386,81.83539023871435,81.76618579932438,81.71866148472782,81.66733483120515,81.63206840819748,81.60034901969448,81.58049510395267,81.57063338343505,81.55273340484382,81.54700521561972,81.52541778950308,81.49078802561144,81.435526081239,81.38556781834723,81.34957135950935,81.31395800771588,81.27054940460312,81.24623571452776,81.22959615023592,81.23507352170145,81.24279428882892,81.25375580994296,81.27744352138689,81.28811210300682,81.32014226205865,81.35744446061199,81.38535971431247,81.41474941624801,81.44054955132106,81.46443519180957,81.48002214430744,81.50330244436464,81.53678538299391,81.5723713997404,81.6099148058056,81.65203327340896,81.68543039689757,81.72969585702958,81.75361589706063,81.77153708089918,81.7827201745522,81.78835650252768,81.817579894765,81.87089001079585,81.93801419359988,82.0066566872556,82.06756468409912,82.15735498977028,82.24777605767213,82.33635712387968,82.43461539811324,82.52282680444387,82.61726241603355,82.69082038752458,82.76096375385168,82.83537906503898,82.92193457172107,83.0087139349971,83.10007578255863,83.17619127535909,83.26974547742157,83.38424866403693,83.49963137787108,83.60081596153759,83.67376157242961,83.74359382615148,83.8242807207098,83.90471010978763,83.97694625313761,84.06838683652222,84.16105219932706,84.265512908255,84.3788436517716,84.4784742668935,84.56809522575895,84.65410259653163,84.75487672081181,84.85910923697975,84.96284349214511,85.07054522547969,85.17066004806748,85.26195667507727,85.34715520468399,85.40589386084685,85.47472983693478,85.54904565920151,85.61035267736406,85.65959349903733,85.71642746184716,85.78986774216992,85.83804082212828,85.89525082681575,85.95328419497582,86.00773454406499,86.04954163207549,86.08844843962743,86.13298588600537,86.16419240890627,86.19796085454527,86.23451668348844,86.27357037678485,86.32707247699545,86.38243912343569,86.44109944067714,86.50558409193127,86.58228033610703,86.64754620437998,86.73086915197018,86.80513438203616,86.88223649733754,86.96506032669367,87.05000358752659,87.13151827570255,87.20728570787014,87.27357045221925,87.33215867486524,87.39688024486622,87.47674121976252,87.5503611831009,87.63326485249308,87.73450287454762,87.84734283007401,87.95623490424259,88.03856203370196,88.1312028990651,88.22082652256813,88.31663423133068,88.41112427464486,88.49186597984317,88.56239723629642,88.6472098322156,88.74702195992359,88.83156759407393,88.9332493984839,89.03169553629232,89.1238227115582,89.20524430785008,89.28269338703194,89.34985525014963,89.41053053220094,89.48420547069327,89.5871548905643,89.6976424322138,89.8130522833826,89.90998937352742,90.00032220237881,90.08183010822268,90.16544688437898,90.24866684138942,90.30935484902784,90.3801642515009,90.43651012499686,90.4182034528576,90.40776458501841,90.38947402705435,90.38135370651617,90.36299961183249,90.34327209152798,90.32377398565859,90.29699489378527,90.2777985256771,90.26434925843205,90.26421053448848,90.26423812079338,90.26084671375702,90.25661173296703,90.25549933097227,90.259768297361,90.2689081735316,90.26985667302961,90.27318960802586,90.26445760577735,90.24991338444852,90.23698664081894,90.2265064982048,90.22559490637377,90.22294456443524,90.20888704071149,90.20292606064231,90.19017240526955,90.17077627714662,90.15602002092419,90.14317521086468,90.12856852532423,90.1228164821132,90.12451769740073,90.11597461621204,90.10618479643381,90.09624623494528,90.09334627879161,90.07647026205177,90.06323049471848,90.05347343662106,90.03242840439816,90.01382735051175,89.99009903191836,89.96720426354477,89.93638280441155,89.9067472591978,89.87859339293755,89.8384415467217,89.79282498479824,89.73853357379357,89.67704740851968,89.62366380850744,89.57113167706575,89.51759900297566,89.47396566018051,89.4306270340685,89.38087662647195,89.31271954692329,89.2572174313591,89.19049252698369,89.13150859916186,89.06170106386071,88.99978103305693,88.93590108660828,88.88056695804335,88.82340238400775,88.76442750844035,88.6987960061997,88.63736900155618,88.58561946801728,88.53647252525298,88.47740020913898,88.41973683476408,88.36976400756248,88.30461580979954,88.24360372385127,88.18020110821726,88.11232546075553,88.036696021245,87.92683830828173,87.80919220977194,87.71507289077545,87.61271312522331,87.51101117130929,87.42098652790628,87.31926545263832,87.21875402552905,87.11985671616549,87.01714717505274,86.89946760133807,86.78827926753638,86.69774841550861,86.60883600547004,86.50214200219307,86.40534290180858,86.31435754443282,86.20254026343628,86.09877678740031,85.9918340214208,85.87026849693848,85.73914547409368,85.61813962186898,85.50431306737391,85.38805561854406,85.26064665813556,85.13543368327373,85.01627844717405,84.88956174566738,84.77768749860388,84.6666733687116,84.5471239059525,84.45040158257962,84.35174430001462,84.25580364344296,84.15846636265542,84.06310100391329,83.96589376197517,83.86760020831935,83.77771028200095,83.68219394234347,83.58194791125152,83.47884032442016,83.39157084049566,83.30258149149086,83.2149491037153,83.12611231019218,83.03972786500344,82.95088327606209,82.84879746404113,82.74148625711678,82.63925931842459,82.5475660565171,82.4399474202728,82.33682184505687,82.24178876657152,82.14287093022358,82.03566918983415,81.92106865151891,81.80322505191452,81.68674795909465,81.5850241327189,81.50061228339928,81.45755110673508,81.42770053441654,81.43373471152881,81.43399142393355,81.43402325741317,81.44517596365222,81.45401949067218,81.47161409200362,81.47468681126884,81.47323530876747,81.46851709831208,81.45434571290116,81.44296868991842,81.42773031206616,81.41415428136042,81.40370129744679,81.40894540557747,81.42208576782923,81.42938492642679,81.43532605520613,81.43333277284455,81.42721786683069,81.43500679880526,81.45670928125128,81.46462513249662,81.4638324681664,81.47285327531335,81.48614134583568,81.49952910296906,81.51362968329431,81.51512901082424,81.52062088557159,81.53468211617292,81.5749817604028,81.616757394253,81.66300437909376,81.70647076220484,81.735957765286,81.7689150875567,81.80754678669473,81.84718531523959,81.88283008890721,81.92010400976415,81.95245395437087,81.9823655022019,82.00926892456118,82.03291411359714,82.05273727567237,82.06777974358465,82.07922416733527,82.10367857345318,82.12344535097873,82.13806444435522,82.15272037032173,82.16912113565559,82.18908627560722,82.2095689124717,82.23397352020947,82.25100160935108,82.26671498969426,82.29206270298346,82.36546584014832,82.43046763145685,82.51454808707513,82.59370123929784,82.67271712413367,82.75469011489986,82.84460488949026,82.92233579615004,83.01512868492864,83.11478122486369,83.19486876117844,83.31664248534071,83.4542601664516,83.58800502910071,83.70132683416614,83.80222511369266,83.89895232797971,83.97653683098542,84.05486616046437,84.12964782934978,84.17412480228904,84.22986746492916,84.29898718460208,84.36340008630941,84.43302064095587,84.49694281252232,84.57383619624488,84.64531852149321,84.73381115542452,84.8402694548895,84.91321410431829,84.9735923045173,85.02543116152265,85.08774461546,85.16974673471577,85.28313515448554,85.3780305041164,85.48296549561019,85.57700500589908,85.6763631788499,85.75218637312173,85.8247939903431,85.89647824635176,85.96553766805482,86.02057277963286,86.0611251090304,86.1080490465556,86.15452294330953,86.19288161002078,86.23844269618166,86.27580927097097,86.3052071537877,86.33289581851477,86.36751134152564,86.40118556110974,86.44058806533576,86.47822849157637,86.50541686792803,86.52661890110721,86.54576405437456,86.57119362684625,86.59290386606426,86.62162045429886,86.66659288742812,86.71630424665273,86.7528825912741,86.8021165401342,86.84081679316114,86.87127622399294,86.88517633318224,86.90826057890536,86.93193813374273,86.97561617997508,87.01185540092138,87.05069700231252,87.09793006839573,87.13638806120889,87.17199498519585,87.2053615586783,87.2196081052025,87.24619068398079,87.2820309161416,87.32194540897581,87.38662927250061,87.44957163134586,87.51408779723988,87.58161394830677,87.63058603928948,87.67667859750418,87.70693562179986,87.72234985223804,87.74460759013255,87.76670305646621,87.79506612828845,87.83487684274405,87.86858035653586,87.89148372679938,87.91818887156296,87.93731927485805,87.95975234029902,87.97292871441641,87.98449354640434,87.98215494471515,87.98634300361118,87.97683106007753,87.97437808309132,87.97082675744787,87.97860300916909,87.99955554385087,88.00658229797045,88.02071361391336,88.03425463284748,88.05790467368479,88.10982959936155,88.16502295871578,88.24028127963993,88.33069052060819,88.40432381138726,88.48497433525245,88.5348280316075,88.57021498162794,88.61034567323804,88.65535360309968,88.70799601324416,88.77254415925199,88.83851776798201,88.89866235865884,88.94731245960702,88.98833533704601,89.03185376398596,89.07913390603244,89.13718894070098,89.21104921316055,89.28219444377464,89.33157406067494,89.38263060188092,89.43853849033712,89.49676299078237,89.5446299846717,89.5871267210623,89.62874412310794,89.67085595555727,89.72114902745216,89.77155538314037,89.82868424890694,89.88064939476317,89.92989913501515,89.95769154799746,89.97764080308389,90.00676938372908,90.00383538197184,90.0098128636937,90.02862059971812,90.05599786281527,90.0737359421164,90.0855830765313,90.09837067143417,90.10561144699932,90.11986581234123,90.12894989168308,90.13623355882555,90.13260135697055,90.12625064770145,90.10996221085225,90.18424975069593,90.2632694055701,90.34294522340133,90.41302202992665,90.4734070278555,90.5409598249662,90.59227171080147,90.64063323315622,90.70043614826955,90.76259068526633,90.83101638649259,90.90474700651066,90.98865195965027,91.07922895977754,91.17795255064084,91.25521338553972,91.34886618119344,91.44287012722361,91.55284560031123,91.65716115365831,91.76026637303585,91.87034926599881,91.9787735470054,92.09025125377957,92.21543985502285,92.35229874568722,92.48820435611378,92.63307770937354,92.80833732140582,92.98227670263623,93.1621365910969,93.35008905751965,93.53269004174854,93.71533272618854,93.89017423092173,94.06393193558597,94.29132063722136,94.52530798538919,94.74146536696662,94.9610828322102,95.17759861672675,95.40757856174514,95.6501531613867,95.88402130363465,96.13646189175415,96.37711790710728,96.61563810571897,96.85077638997791,97.092722886704,97.34725326956595,97.64380170210279,97.95396394340605,98.26115620449673,98.57688504972975,98.89443001128166,99.21692694923604,99.52173490988389,99.81198225639218,100.09996391784534,100.38810146171181,100.68557199790575,100.9858643042453,101.2979624731488,101.68987821536666,102.09274798312435,102.52687407444591,102.9325755179425,103.33657566205056,103.74748280905169,104.16393916814286,104.56828378319005,104.9805323270457,105.40330947245639,105.8132023411672,106.21779024213993,106.59641374539206,106.95200520575145,107.30089082731229,107.66628990530626,108.04741170006673,108.44392422822602,108.83228813954429,109.23711886538968,109.63988251570572,110.04039438807467,110.45336368118842,110.8909544586295,111.31800671892324,111.74864490118671,112.19294052699479,112.6469527285517,113.0756166639303,113.4910006964783,113.9162308792811,114.32907465457993,114.77954988259353,115.2236552643335,115.66087762278585,116.10933401321381,116.56660665045092,116.99546492750324,117.41423640395988,117.79896950471266,118.17604688638767,118.51876018693474,118.90317364616931,119.33301927330558,119.75715992101959,120.16150087166716,120.58254440224482,120.99521480398471,121.41812437904719,121.83877937845045,122.25801248005428,122.6755503539589,123.0575075828774,123.44621643455685,123.83373518177632,124.22762247816627,124.64597992805648,125.07126910357056,125.50333420832521,125.93633941091412,126.35674883048614,126.78184974363467,127.21286705066541,127.66802001027372,128.12825355177665,128.59229066986518,129.0913801124134,129.58474126510282,130.05371346741958,130.54159629657534,131.03023297543496,131.50666128519333,131.98625052894204,132.46391618284633,132.93953225433597,133.41019498923015,133.85697113234528,134.30204300346577,134.74240573202405,135.17738131941587,135.62352476595515,136.0698046604557,136.51711359802448,136.9612501847405,137.39978601548773,137.84643780001807,138.28537749227235,138.71960915185446,139.14879404522162,139.57794136732718,140.00614492938803,140.4330579462394,140.86769934586846,141.3047772948994,141.7495747042085,142.191533722822,142.64654808754403,143.09409197043715,143.53717981519458,143.98585961668869,144.4123675590281,144.84367455300435,145.26038850284658,145.66464082043967,146.06375138572002,146.4518154095913,146.8226610748461,147.1916319958773,147.5538930197299,147.911441715396,148.26077829097994,148.5950102041479,148.91746630759008,149.2351530100077,149.5612831169219,149.88738266790733,150.20298314619959,150.51307604153044,150.80861999448643,151.1015935229043,151.41269821183232,151.71713259506487,152.02340880299835,152.31616391695206,152.59490696634293,152.87180513378007,153.16489112136696,153.459387139691,153.7440015660659,154.02705323453665,154.2999149413772,154.5705412867037,154.83381256943812,155.08752137954252,155.34288603768073,155.60149464950246,155.85700144802195,156.101981052293,156.35125925010107,156.60037259979163,156.84352571006457,157.07824985755633,157.3106527850441,157.53368742710063,157.74823201010076,157.9558369221695,158.157926325689,158.35064891573802,158.53718681770897,158.71836825364062,158.8939857179048,159.06499318782244,159.23300453344382,159.39632559722213,159.5572659701138,159.7168154463543,159.87296221354154,160.02590090992726,160.1744977341359,160.31309468690142,160.44740761336107,160.5829019437042,160.7170190738152,160.8476332992559,160.97753135193852,161.10600627974964,161.2328210692849,161.3567008979162,161.47784399923967,161.59778431929044,161.71723238399773,161.83416745927843,161.94910532257563,162.06316440209412,162.1747419669473,162.28501270451852,162.39470180433182,162.5026527102773,162.6098970048197,162.71551199514943,162.81981209849528,162.92310625675327,163.02484301612276,163.12562422694828,163.22601965667036,163.32540546770633,163.42680768743867,163.52543267783403,163.62283644622767,163.7179210471768,163.81102348304194,163.9038391753993,163.99607214461048,164.08600556983492,164.17396736121555,164.26111559859237,164.3466212083813,164.4302021793619,164.51449098170815,164.5967611652377,164.67852228196898,164.7588922996838,164.83804410615085,164.91664373414096,164.9936691920293,165.07052480574566,165.14842667740504,165.22656216448922,165.3036736471695,165.38036099185956,165.45731663235074,165.53513460421527,165.61422381287048,165.69264221666435,165.76917475449045,165.84494871554125,165.92305201922773,166.01029576898873,166.09355635979864,166.17618479282828,166.2568262861805,166.33014955596445,166.40515082279126,166.4801173572041,166.55416156958563,166.63301255216356,166.7160877086426,166.79928890104657,166.88210113629611,166.96339041645751,167.04327115493834,167.1229150762092,167.19876294069218,167.27665777786206,167.36144627126941,167.44622614404307,167.53407517232336,167.6178271150893,167.70641570176758,167.7909625155171,167.8769735476144,167.9604320585504,168.03525407605957,168.11201151561636,168.18964000694086,168.27007064612008,168.3504134235136,168.43603953405363,168.52423352927053,168.604734324932,168.68589211324797,168.76632215579502,168.85465549485252,168.94250633554384,169.0280099543279,169.1109825004878,169.200946354591,169.29473409884304,169.38828760986144,169.4777779400065,169.5625120422037,169.64488880460885,169.72203416617594,169.79605801392154,169.8565174488076,169.9149916930437,169.97545750257086,170.0149409343876,170.05167903471283,170.06600169492776,170.09791448436317,170.12158069562338,170.13854957028525,170.14486687948738,170.14491643383008,170.1412964211586,170.1382542181127,170.0929373067347,170.06901834834116,170.04008234009507,170.0314845701232,170.04039851336347,170.04505351269563,170.0417091043946,170.0267798259747,170.00629666906116,169.97994973408458,169.9556965030588,169.92059889640313,169.87702863051527,169.8256966879253,169.74345771755998,169.6428407416579,169.54120478822188,169.474068647296,169.39969580602974,169.35039015157872,169.27487396594552,169.17735063337568,169.0853346824697,168.99901293195944,168.90976180051257,168.80729354082996,168.67629347463662,168.54842386982727,168.40309379423434,168.2672232030418,168.11678177089743,167.9476070326118,167.7771831282289,167.61779239558655,167.47166714534342,167.3139098485035,167.15640647505552,166.99308307640422,166.82058147631597,166.6435046344577,166.46794634593334,166.3301238044096,166.18744597452678,166.02869968802315,165.86841552015994,165.7169423156074,165.55214617450838,165.37766871618078,165.2058411893595,165.0497124006306,164.8996126019174,164.73580410674185,164.55859961310125,164.3953650982994,164.2163279246388,164.02992384061872,163.8457953811385,163.66027475226838,163.4814274997516,163.2930499666254,163.09337078390217,162.92174715680176,162.74297919495802,162.56445239035384,162.40950307572712,162.25897266140691,162.08091083212003,161.90922757754652,161.74587136351693,161.57692386654435,161.41968576877935,161.2708884878084,161.13442162334013,160.9863821897752,160.82254954320615,160.6552446855285,160.48711891103358,160.3080472265874,160.0998418380468,159.88815521596644,159.69820094884108,159.50230631010254,159.30325755473586,159.1126113380651,158.8954949652525,158.6691993523218,158.45617580508224,158.25611053291868,158.05768266142422,157.85540498752744,157.65253053450397,157.44863334594993,157.22747055143918,157.01208395738286,156.77373592587446,156.5509934439233,156.32569245818286,156.07737859744702,155.82693254696642,155.5743087781757,155.30563759028337,155.03571263633785,154.76377616121135,154.4965512308645,154.23056420800094,153.94997760015212,153.67612552721403,153.4032960506902,153.12901163875904,152.86266745102876,152.5895074869586,152.3635645699742,152.1545112682361,151.96194370429657,151.75137243682184,151.54827765467235,151.31937834264863,151.08939508143158,150.8462511412472,150.59267090122012,150.30930377407276,150.0230880358049,149.76570939047997,149.51975187100288,149.27001975614985,149.00884232188946,148.7245702512264,148.44035372689905,148.14441398743838,147.86530720127303,147.5596546779634,147.24638780977148,146.92558724347873,146.6164009285876,146.31700441199973,146.03260422165113,145.7455455888412,145.4718692793831,145.178509911304,144.8937537194215,144.56604069286004,144.2272134841278,143.87502048129136,143.49902495645438,143.13481096349824,142.77627653985473,142.4066519499611,142.05545827302012,141.70766091702717,141.35341559164226,141.015042686784,140.67450449994794,140.32603580014256,139.96533971537974,139.58235958516707,139.1827057733517,138.77722606783573,138.3741449735171,137.97260173286668,137.5449690257883,137.13072317558726,136.70920555660632,136.29019578783664,135.85383141036436,135.40401334428498,134.94931345665827,134.47641160383137,134.0213437405655,133.5779344351722,133.1193456616711,132.64320902889995,132.1731939500096,131.70956076663424,131.2611947582409,130.84647636878253,130.45846737298598,130.06252077491627,129.6813298451907,129.2977132489723,128.88916309141314,128.46749953406834,128.04418349435946,127.61102582173044,127.17109215157689,126.74728543952006,126.30940819913849,125.85019899550207,125.40072125233382,124.93690170945774,124.48327034778049,124.032111718936,123.57373527720665,123.12082279164315,122.68801924408399,122.26848498971049,121.86209945501832,121.44832319875604,121.03136446911594,120.62366235039553,120.20546522244513,119.72100464442337,119.2301902468389,118.73887326402837,118.25093420939447,117.77225584050939,117.30570875534977,116.8361298334039,116.36527008408484,115.9000571900524,115.43378122486138,114.96284090015615,114.49859100949288,114.05383883090872,113.61802611436542,113.19399392006744,112.78300312122337,112.3759080321488,111.99614095228935,111.61315387920877,111.23959866204495,110.8538264405488,110.46592699570465,110.07876345253862,109.6897266081105,109.2750512065777,108.85317140302868,108.43677091741847,108.00560351521017,107.56984394054416,107.14063319837805,106.6975238220075,106.25099490222965,105.80012028577221,105.34663269195516,104.90444953457154,104.48208752237588,104.07494881638922,103.6657701156746,103.24732728595154,102.85838597355541,102.46524617161958,102.06776279979931,101.68918062424382,101.30499541049176,100.94337510005244,100.58366850885068,100.23606353153446,99.91361983563002,99.56830855773296,99.22485538907313,98.86463305893085,98.49570439431955,98.14731450303407,97.79104258263033,97.42511875065975,97.08639655778097,96.73794276945591,96.39660564361657,96.05215675342515,95.70396615158279,95.35690764705214,94.99621990470223,94.64920234724195,94.31541004735845,93.97200489685565,93.62488139724155,93.28330536083922,92.97849696815865,92.67225396163849,92.39996823877118,92.1459003541786,91.89037798855497,91.61837326902241,91.3466342162319,91.07068239759974,90.76961559749179,90.46746562316002,90.15123135516842,89.83108417382391,89.51871819377084,89.19720552791841,88.88813876274617,88.58197692849535,88.25726077432773,87.93547585940178,87.6070194319509,87.27249839212709,86.91525862912204,86.56309812972177,86.2159887489288,85.88855120888547,85.57379395886164,85.22194171603951,84.87018384260227,84.52192531864239,84.18954532486896,83.84288131869471,83.48521747145423,83.12606983758269,82.77721126138204,82.41705354539226,82.0550199453337,81.71583721241404,81.41104508386161,81.10276684168093,80.80533773679963,80.50783698937084,80.21852104913523,79.91757709950434,79.61075025235914,79.29011215447463,78.9771543715542,78.66707867663354,78.36180051257725,78.03519602458073,77.70941951055283,77.37713902190626,77.04547272101809,76.72931174288351,76.41996502751135,76.10877269804223,75.79294668817784,75.47870236534618,75.16074534518884,74.8578885736406,74.57019949602545,74.28832344333205,74.01724141405248,73.72725683038152,73.42574330767638,73.11058437639804,72.7779888923651,72.4652545684221,72.15767194113687,71.84324127960463,71.51732003181678,71.19840265778839,70.88495724116183,70.58131027571471,70.28904194971983,70.00302667815413,69.71852880746519,69.44360882113324,69.16165827367513,68.88678193141277,68.61198814996715,68.32458259164378,68.04376459431296,67.76038532893108,67.48305634770986,67.2270643487227,66.98909665193423,66.74671925024631,66.50550779385958,66.2831294919215,66.0472335056711,65.79493889673904,65.54634516086844,65.31218524694123,65.07714504467367,64.85203043678302,64.62587448732302,64.40067656662177,64.17734826544802,63.93543972140651,63.6958203041886,63.45493388530849,63.207447195794884,62.96693514085928,62.72879136973279,62.50529623840339,62.27381923768007,62.0599631459645,61.83461244213868,61.606705872189195,61.38141966170224,61.141170977662114,60.901649465839,60.656358211252154,60.37705406377245,60.12666424448071,59.87388844171619,59.61283011492924,59.32879820205562,59.06016524732331,58.805104117613155,58.53580137041354,58.26379748891486,58.048711202704,57.826663343657856,57.608246573428914,57.40438218177587,57.19115263981075,56.98251704224822,56.7819762029867,56.5857636610981,56.38315772246824,56.1816360630055,55.98054517707169,55.7688687006048,55.55468330085023,55.35241704329019,55.15133950806194,54.922701013052574,54.70302206690758,54.48445674501818,54.25314968755447,54.02684652979951,53.8004858356835,53.573920471744714,53.33987787784463,53.10316259450519,52.881765430689484,52.66456570407354,52.43164366462588,52.19049846534472,51.97357036808171,51.75879489597901,51.54626974753046,51.32908215354291,51.08601160440048,50.8396242519957,50.58729555500031,50.324736027052495,50.07583465848256,49.848203021925656,49.61481826075942,49.387329337632764,49.158308305693936,48.90992431121049,48.64489369421426,48.384232749849616,48.12807621092543,47.888361410530706,47.64226935142324,47.395820118661504,47.13465140003609,46.87022381575662,46.594397322127406,46.31513876970166,46.0443532156296,45.77461818232041,45.48688681112071,45.19971850894581,44.89854365744577,44.59133393391312,44.29913460855278,44.03269761496631,43.7669857069086,43.50247674498314,43.22175321998475,42.938081788011914,42.63566550021824,42.32713814549061,42.055695332099276,41.79443642202568,41.51139807271102,41.22958424099306,40.9592908327686,40.68560863731909,40.428701131599155,40.1493051454363,39.87571964226845,39.590859158906824,39.30382470685072,38.99978243016085,38.70920456038766,38.43274257316989,38.17444775048898,37.903053639030986,37.62726999933329,37.36442191817696,37.0938877596418,36.81259381447671,36.54988221804706,36.2851253001063,35.99447827209224,35.71007652208209,35.42656008607628,35.13200095136017,34.86749868225343,34.58928560612003,34.289613437131266,34.004083795676706,33.72697439752665,33.49212342219289,33.279395425754046,33.067546780665,32.847967322983095,32.61940932586185,32.400007963446114,32.156668828702095,31.906801114555492,31.66346556425924,31.42217487360176,31.167744227484945,30.915387312814346,30.670413317864586,30.421024157581996,30.17364153559538,29.921296270333187,29.660985923159387,29.40268507446308,29.14916123213152,28.905995635950603,28.654056834271614,28.40153182226095,28.14080036365158,27.852746894635857,27.560036906666937,27.288225853937547,27.024924817858846,26.761375322168533,26.49648194393376,26.23266589839477,25.964490836544428,25.70158340326634,25.442103537026924,25.180510479351142,24.920554178268503,24.686631278007553,24.467785553182694,24.23192421258136,23.984849919421322,23.74047745898315,23.505630567979097,23.277317172723997,23.0537743247678,22.838796568063117,22.618264110575183,22.377016961052504,22.131564251430973,21.884611311512344,21.633391953069804,21.386040546032746,21.132557798697235,20.889087539857428,20.629906845197183,20.3709403066714,20.120411641561077,19.86321623015101,19.612948756173864,19.356848182533213,19.095744237894905,18.818587057699915,18.547800835909584,18.28387351220408,18.017267350716793,17.752745119070823,17.475912437355873,17.221264588391932,16.967635930755932,16.71650795500136,16.466925591332256,16.224232389253302,15.993053030082592,15.754803798548892,15.502127501338691,15.258180318611267,14.996512251569584,14.747962220901172,14.511697194046064,14.264365445640578,14.024850702415279,13.784570729971165,13.525774043251658,13.2769029911924,13.051163206619094,12.823310724808834,12.618873911391347,12.421138637111653,12.256067545276892,12.104689216028419,11.940198786867768,11.777023394977732,11.601074411100853,11.407187640035772,11.240254030082724,11.08024116197521,10.90720377301659,10.751208867110108,10.596544789224936,10.446387061008863,10.291858842107104,10.127700812296098,9.956765564747911,9.783503306471175,9.629032801796711,9.49244513659687,9.367817770855254,9.23547167117249,9.114388667025196,8.97455679093764,8.842329411687388,8.728054243822044,8.622184710942747,8.522116940463093,8.404420518450934,8.293628985858959,8.185525881723152,8.088018485766952,7.9971696157754195,7.9389290805011115,7.8664378325338475,7.810933732684134,7.760007890035922,7.70165087438545,7.629500763379838,7.547899627199513,7.448914320815675,7.363527837587753,7.277672664966303,7.189346336597737,7.092462270635224,7.018509490259021,6.947092885173333,6.857495354288403,6.781793727601325,6.699438805553655,6.631490366622529,6.567958626690597,6.486874363357856,6.413316041574944,6.330022832416944,6.263755968304395,6.196389265036487,6.127423385740258,6.050807295365303,6.000797015820353,5.955611435590981,5.915822244396622,5.87866339577522,5.84280877250967,5.805373529885401,5.771571418168605,5.726857342469884,5.675993318624023,5.634330742253951,5.600978629476231,5.555495672673715,5.503132987612844,5.423938129726594,5.31549778623048,5.18503335213245,5.065322787493642,4.944866931373326,4.8176969960695715,4.705535353275991,4.5831350651424145,4.473046913080907,4.370169243085911,4.290842007490937,4.213954501035914,4.106017788279132,3.9958647192997887,3.9328177421266446,3.8339214894003817,3.7399346998336114,3.6248683327612525,3.512116796538976,3.410171300169168,3.322006047474133,3.2473193102978257,3.172274268390538,3.0933702041384095,3.048674299265258,3.001871042604762,2.9360187478177977,2.8681879583746195,2.8018511159552872,2.758340195829078,2.719327055994654,2.679276169224977,2.644429673366176,2.611695153735127,2.5870936376522877,2.565240192509009,2.547152198454569,2.5250129806845507,2.5025734225055203,2.443924948509448,2.3472171467237786,2.2612150059867417,2.166982849361375,2.069130729212702,1.9654592531423987,1.8798069111653604,1.7905140861166728,1.687131696506185,1.5689133847317862,1.4688577193937817,1.366713191207964,1.24781087898009,1.1143902990897914,0.9812553533756727,0.8633760502452787,0.7542520062852418,0.6321670814795652,0.5041960106809711,0.40100060588883935,0.2605137039845431,0.10312817261183227,-0.054722333456084016,-0.2162775307388074,-0.35560223577886063,-0.49152024410432205,-0.6316947173563676,-0.7670504633770179,-0.9120316458520392,-1.0662605966208503,-1.2059700175632315,-1.3318858906659443,-1.4631289369244769,-1.5949281265566242,-1.7139310654984001,-1.820630897742376,-1.9223943746346777,-2.0326586290229898,-2.1409606768083904,-2.2445551635519223,-2.3272683301893267,-2.4097682137780794,-2.4725933983991126,-2.546693120171767,-2.631712864036672,-2.698036990082983,-2.767173448770336,-2.8390251987821102,-2.8641585706591286,-2.8937941992426204,-2.9096161761972326,-2.9284601298895723,-2.9580055119804456,-2.9878555032391887,-2.993057816696819,-2.9788955251988227,-2.987007270055983,-2.998468487867285,-2.969703383058004,-2.9613065250377986,-2.945546700979321,-2.9513666791899595,-2.950160191676332,-2.9432473783435853,-2.9445289359700837,-2.971314663760495,-2.982699969466921,-2.994628165683025,-3.018525034252889,-3.043356631995266,-3.0188057304658287,-2.9957444514730014,-2.9649441582441796,-2.9515171672028373,-2.9225464556166116,-2.8912414017722767,-2.860003339999821,-2.811593478782015,-2.7693349017554283,-2.74573176467311,-2.712156860432515,-2.6748779772588023,-2.630662524907166,-2.543063721841463,-2.4692103007218975,-2.395687179357992,-2.3384685929049738,-2.2702376099896355,-2.2011752152793633,-2.131256508611841,-2.0621418402242853,-1.9768742911073787,-1.8928975482031092,-1.8099840668674005,-1.7362032367473148,-1.6205933589099004,-1.4676352359547309,-1.301842121682057,-1.179487422128659,-1.084071001618213,-0.9948490448859957,-0.907418996835986,-0.8262910761368403,-0.7694430655719771,-0.6725276931756525,-0.5531074005975825,-0.4334349759246834,-0.31373570765936165,-0.181596051199449,-0.07289053494787368,0.04414072711006156,0.17298401340485725,0.29691402928983734,0.42625191147453734,0.5625311524618155,0.6874947511096252,0.7970819009806291,0.8856422845492489,0.9622460822447465,1.0357101850459003,1.1188566833061486,1.2021124371458427,1.2866558466066635,1.3757312726957025,1.4756775713740353,1.5867344459929882,1.7055751945263182,1.8650174050562782,2.0291760482705286,2.2283692741038976,2.44489941260872,2.630619499796012,2.8116260172409966,2.990985472979446,3.154696881876589,3.3108940274360066,3.4543915895410464,3.58542571093858,3.694040360929648,3.81217016336268,3.9315582008966885,4.062028531341639,4.201863497375598,4.3674082236757386,4.531495822850047,4.731427566253842,4.924479648094348,5.087318741487252,5.257343867677264,5.429223782495683,5.611162465333109,5.789231820528585,5.963657001877436,6.1368054712693265,6.310166525630848,6.473980131544522,6.635250529814584,6.790193640654252,6.946944110326513,7.100589166075224,7.253144488800899,7.402845476546645,7.567899022868005,7.76325160626584,7.966854621010498,8.150430728268475,8.31694956595311,8.444573281720295,8.53894662640414,8.626292313292652,8.712809125720014,8.779510669581214,8.849008570019578,8.933057872998688,9.007861743299145,9.08809983793617,9.169885378587423,9.246734989856122,9.339079421466522,9.433742579076352,9.52879531590952,9.637319820898483,9.758022995116335,9.87749747867565,9.99912321496413,10.097743189244284,10.206598304359431,10.323434926329355,10.447087365901098,10.548969718696753,10.693422339994868,10.83184360955056,10.95851527425657,11.111275255945657,11.286168045315208,11.450506465753278,11.600330170971574,11.763139931430487,11.917799217746506,12.09028201316869,12.254811706969122,12.43567515486211,12.606291480504296,12.77815201814883,12.952332913977443,13.139094197955274,13.316371192224324,13.460352509049699,13.600538010730816,13.726796845116041,13.872292850477606,14.016200717233005,14.17349764370374,14.355962016976264,14.511228831919652,14.685510116607475,14.844488515282137,15.008273815390567,15.165623223045259,15.302162633248372,15.45090761245774,15.560139112052639,15.68441392360728,15.8226690446063,15.935074203660406,16.039521071041236,16.146522698505578,16.233917443745668,16.311496198402892,16.40293965917226,16.513857429870768,16.617560329332264,16.724404099948515,16.83524845501597,16.969384691788946,17.100445720527205,17.214455693352647,17.32385079067899,17.45002823077084,17.582156988984934,17.709921683703215,17.820716883325076,17.95588328782469,18.117999674321254,18.29654241566095,18.484159132060086,18.688166714562612,18.89541499783809,19.090567667364667,19.29668574464813,19.503557395973985,19.72752324258363,19.948361915445275,20.174132318246848,20.39211570059888,20.622264950516183,20.833906776881122,21.053220194995447,21.25695803507915,21.477941232758894,21.686370414137855,21.905817970775388,22.128297212741018,22.377814180144924,22.612894564317685,22.822531550731583,23.02020288973108,23.20805090696922,23.37107660987749,23.51707641849498,23.67490375375928,23.827414856687028,24.002789668189507,24.169429555122406,24.39906513614369,24.64050815954397,24.888206065021222,25.156746520797242,25.414132058574978,25.665286300201842,25.91979145555524,26.17575478807339,26.412766757748614,26.66085724934237,26.909088046719262,27.146185115325352,27.38515546484632,27.599090145356968,27.795412381528877,28.014130409272184,28.24539863077007,28.45517385484527,28.60962003763234,28.75075098329944,28.932167320583176,29.104983915740377,29.253453427367276,29.39102046138578,29.515644566467017,29.655080363450907,29.78900012201666,29.926288808603204,30.069622232507754,30.226306939779533,30.373655826006143,30.451467987126307,30.484651643091638,30.50660889954088,30.52444358343928,30.540448730203934,30.556153264142267,30.57491996795943,30.60538084214204,30.644612810196122,30.686068274206264,30.754611755861333,30.82469947516074,30.907288628726747,30.998249671723897,31.09317230317356,31.168016866744438,31.24086255241491,31.314606115112838,31.380964218620647,31.447947559956447,31.506767087656044,31.54434305313407,31.582323348022328,31.61121422679207,31.617822138890915,31.605994257930433,31.60533681398374,31.603116530872285,31.609300021924355,31.62021096911849,31.61799585713561,31.603972035642073,31.57892569024807,31.549113611825305,31.504906906498945,31.486739310952544,31.453579683167845,31.42904941344932,31.393114740876626,31.36356299215913,31.335337565731606,31.329866281688737,31.329181624652847,31.323846855346346,31.32806539138437,31.32733072663723,31.31477782721231,31.298501792842217,31.288131848577905,31.293011953403038,31.309490432509847,31.336561278802037,31.368671247659222,31.40625378438017,31.454050904932956,31.50478267129074,31.56398693511619,31.622636512243844,31.684496719892195,31.743329040333265,31.784583166730954,31.81962972371548,31.852535935015112,31.876053157975548,31.888527747496482,31.902380815301512,31.94667582038346,31.97671275978246,31.99515367137974,32.01512767418535,32.034816795498045,32.05185887995685,32.065643210991766,32.08433971131126,32.09901972111402,32.10582563270509,32.11516300693984,32.118075270729605,32.13973344577789,32.15998805520212,32.180461455214754,32.2223998872887,32.28484268465945,32.33265314862001,32.37014287072088,32.40344889840162,32.446413657886296,32.49465945977863,32.54559303687529,32.60310954341185,32.67301385027349,32.73410590074127,32.79499982605921,32.841513401399425,32.89775006787386,32.95440078854517,33.03034325877343,33.097332339706554,33.162966218807924,33.21100458115325,33.252398395216005,33.286096347819694,33.327999741739404,33.36817623121351,33.42612810380706,33.48494640681383,33.528018123381116,33.57157242051835,33.62917081586966,33.69978216513846,33.7749025548037,33.85962254315382,33.95965308544328,34.05776804036395,34.1261977098693,34.21354493188119,34.296832222093144,34.40222646294751,34.53619713207809,34.663923456930206,34.780561832181775,34.895806337252,35.01401637034178,35.124418078652525,35.24566934143513,35.360017469394734,35.47143037471142,35.56356425208833,35.620741188055035,35.67668612509624,35.73387676783386,35.787017948458015,35.835600373853595,35.86502968393688,35.8854002894368,35.90976523559584,35.93815933789301,35.97808894816626,36.02680383454026,36.07103663462294,36.1254408060704,36.174438482907135,36.22485408698594,36.283135621313704,36.305674774443105,36.35207988501679,36.4098471913112,36.46392679986275,36.520936864297255,36.588058711957274,36.643779455092954,36.69957135138975,36.76497146519432,36.81258206784878,36.85300178086436,36.88708208971002,36.92313167997236,36.959206109444494,36.99570864570887,37.02520476192694,37.05079748208482,37.08190909440418,37.12537652113497,37.171756332871155,37.21344729564953,37.24736047303668,37.27096195940612,37.31200024174723,37.37260086667993,37.436849714504206,37.51778214345177,37.60495577799338,37.70544234185036,37.80174870066003,37.89506486828395,37.98756949989729,38.075904407391135,38.14501067170022,38.205823872169276,38.26743092742436,38.32435806382091,38.387499417804065,38.457123642936494,38.56140960162156,38.66906917854976,38.76881612975376,38.87106238578599,38.97836990946962,39.09312465439871,39.203782693035464,39.32163505806784,39.439563451389404,39.53870420712883,39.642752672303686,39.721802645915886,39.820428066630484,39.93017661896374,40.044680851837256,40.15062700793169,40.25656208573673,40.36269758859635,40.46436034156977,40.57407675727154,40.693313975223646,40.81012823555102,40.95569186461398,41.098797357828516,41.24620526824401,41.395106072190174,41.5438805798276,41.71054072084189,41.86303300155123,42.04488312799549,42.201869222952155,42.359015100459146,42.515887664118054,42.68238555408425,42.8491067927298,43.01113099032409,43.15947936809971
Adaptive LB-FTRL,0.0004848004384411294,0.0011939869709300666,0.0034896422726570855,0.005497758105499059,0.00978206975033312,0.024670265332282143,0.03574240439630391,0.04663799978363614,0.08217314727102093,0.08929872415418194,0.09917779750064382,0.14246938167225237,0.15388269306877234,0.20666506169091836,0.21722976770385916,0.22670924671001091,0.283859680706037,0.2982644703847193,0.3143799207167321,0.3816863987222403,0.4009951770054817,0.41779884871437845,0.49571117105267026,0.5191450649420356,0.5444109830702218,0.6319346571054202,0.651031660697902,0.7406223479665272,0.770724303760905,0.7970018175361604,0.9042384008453471,0.9381369992310998,0.970754598439421,1.0926045964175044,1.133340226318672,1.169028585788933,1.295617601202931,1.3449543338392551,1.3963244188507082,1.542569863731953,1.595370444138146,1.7629422016767915,1.8266298679710917,1.885617282578579,2.066684576600765,2.12981262013514,2.1905340491917187,2.3890722155016086,2.4519906125999364,2.5223798134822752,2.7457255923517616,2.80989730045543,2.873404534274799,3.107257108968147,3.176551830896801,3.415619962896326,3.4675096657909905,3.519965961966881,3.76027298081737,3.837988707115376,3.917563931900892,4.188884665867536,4.291813437833897,4.373139704686403,4.658867683857096,4.780773736201182,5.114497609939862,5.246038432660457,5.371737275113652,5.69949672651752,5.812097718555191,5.9336893323162165,6.255747087791827,6.350556579981083,6.450125892038336,6.725824928618156,6.805302138460051,6.860411683392884,7.101350432918521,7.157774777335892,7.449583097054649,7.510125251253545,7.590487851494584,7.84841461099402,7.880449800689643,7.927538181276595,8.137602057012908,8.200649823679168,8.266075532357135,8.47520886841817,8.518048275857247,8.583070026526284,8.820019153259345,8.912262979404218,9.154477388938588,9.263568375317979,9.380649798983248,9.66550576222156,9.820747495867728,9.945138725523506,10.211237340873282,10.325164007333052,10.43130981924183,10.666995147653827,10.777938127246497,10.894402119621187,11.124225198013335,11.224732494517111,11.472666050809595,11.606782168268126,11.749753771401277,11.990605301284791,12.094302699420883,12.205854616041293,12.449652353726265,12.573173654409493,12.7114227488788,12.94564309490675,13.071057794648912,13.311129530593712,13.414195099728527,13.539448082589244,13.762956024030082,13.860933014208458,13.967083940978757,14.163657753352052,14.272903810655365,14.375984824948887,14.576881841175204,14.676442082721985,14.790132868463157,14.979851245414036,15.074223888612893,15.237118480683955,15.314466379193364,15.400218817718617,15.558811069040088,15.626559641888589,15.692044802769244,15.836176582182729,15.90181107385848,15.973109089035791,16.117567987408865,16.206025457311704,16.309154176727475,16.491070214111474,16.592003899294888,16.753632683147526,16.88091559472562,17.061351394070535,17.300636296350604,17.465779531925797,17.63686587392508,17.889121240795284,18.065102662319173,18.231520883626217,18.46859778033719,18.63533473347848,18.818716341508363,19.068418165084772,19.272980580183876,19.545883637374533,19.808191730936908,20.08266389539972,20.43671748662296,20.732274783914022,21.025329577286463,21.355700088704005,21.639181304691412,21.921816638681022,22.239365594293055,22.51289517836339,22.78934861087641,23.123300398337076,23.3909741518433,23.706812183686207,23.966801185626352,24.22175701077215,24.49207232299935,24.71354282080423,24.957788800377674,25.259022879577266,25.5089688063408,25.763731826693228,26.039660295409682,26.24107433388572,26.477607888037763,26.661088494819968,26.84277033319853,27.08147783902134,27.27242168124478,27.46900066353414,27.72091590988952,27.95365846500219,28.170556270648024,28.42443461236217,28.672151561365048,28.93893409908345,29.260720753331608,29.54820660499686,29.871964805287888,30.145101627589288,30.394694034173362,30.656991560275827,30.87253770070018,31.101275824036442,31.36550891277844,31.579295551814287,31.77769611309387,32.00913532339493,32.195093596792226,32.36156433939887,32.57434587753225,32.74026362316616,32.94026302923008,33.12324020023988,33.31909126697801,33.53800831297293,33.729198353419164,33.922592635777434,34.13710764468929,34.3102666358559,34.462861834179094,34.61271066479308,34.7062465021027,34.79477310789815,34.906796460695645,34.98349599029271,35.096959625520846,35.154317488726875,35.21402890228978,35.33671560989389,35.46207080031696,35.55979780628449,35.6666711422172,35.72658140505606,35.79759981859149,35.91269883687477,35.997219093658224,36.10085564949449,36.1911972250137,36.27461655035629,36.38900207386337,36.456412041870735,36.529742792318366,36.63410309904509,36.724570492852806,36.82926198061992,36.959706306136084,37.05645947443957,37.161021644913866,37.26935839141948,37.33906842555608,37.4357566383935,37.497561033266194,37.555386211794904,37.641535390419754,37.69986451761649,37.745589664855366,37.81375213286889,37.86564612859865,37.920831732425256,38.05716849291427,38.1493942079048,38.24596258847813,38.35492289261088,38.463924667110874,38.65770924783537,38.81726677803854,38.97045210009491,39.09662629928092,39.22491553281982,39.35154635798217,39.484626164212116,39.57594571908249,39.64759398611721,39.71633824539775,39.75163110698803,39.79053711319153,39.8436819870971,39.86999260280362,39.917730458025794,39.938398914348376,39.95744277671774,40.00353846573675,40.03196796075766,40.05342503045186,40.138835728635456,40.20958669686359,40.32815681808403,40.459383332183826,40.52955898217591,40.605126900291204,40.70170991907887,40.765227718036066,40.8609981240305,40.905101636374404,40.963403959655174,41.04965355859069,41.0996017387999,41.14780882475544,41.238144899122695,41.300832581812365,41.35998786977648,41.43466474812892,41.49308093421938,41.56909334799659,41.64645141597438,41.75700208898398,41.90135806281282,42.02860227008239,42.147746418750515,42.32833174658646,42.473166868683755,42.628141215589686,42.80836290669603,42.98267156191917,43.152809296785215,43.33713904991704,43.50406690249247,43.67492605573321,43.81702968317574,44.0084676913611,44.20778236282314,44.36208691487912,44.51662454373278,44.68955713034084,44.840500166059755,44.99580979443582,45.14056737248925,45.2670358460799,45.390884694984855,45.52034616613281,45.60728201313746,45.71245922675124,45.789307956214614,45.88764865580574,46.015263245498396,46.12811705442978,46.28183231571088,46.50228207447153,46.75318668811918,47.10270710955684,47.49828589567663,47.88644005010727,48.305021064412855,48.692899016727296,49.15412784017053,49.66994397627805,50.193444898246426,50.74208929262559,51.29785211384525,51.86678967285087,52.44799257844139,53.100596759648795,53.75483002907974,54.416257484366966,55.20120409753113,56.02931864565579,56.88898253063361,57.76259621141152,58.62726026323331,59.399632021056775,60.28698292247593,61.159726230016176,62.021583688896044,62.824568140050445,63.59888643676645,64.36352804252722,65.0755038683792,65.77930844239017,66.49116724558161,67.16765978995507,67.86903506925258,68.57460463055891,69.2787623415487,69.99630275985811,70.7209522109488,71.4216199763369,72.1222863097466,72.79745648875046,73.45962524793984,74.10194241314109,74.67048781951094,75.28221199520254,75.87392953390554,76.46771177835286,77.05356999925326,77.64373669713419,78.22514597911649,78.80679641059328,79.36120887949342,79.88787251395861,80.43908377383671,80.97519750824962,81.50765690417134,82.03312630378542,82.54142073526435,83.04384001925513,83.54008385222807,84.04011814162074,84.5587033863948,85.0978659052959,85.64336812317757,86.18758569238507,86.73980336352044,87.27485375551343,87.78155276192278,88.294456369303,88.80179497955757,89.30313343097887,89.79889843237801,90.28916317197498,90.764894887686,91.249971721291,91.73107610274987,92.1929590811084,92.64526164106746,93.0980388925041,93.54628983694374,93.99277479584867,94.43441569272767,94.87668277927207,95.33123978790016,95.7733948054804,96.2151692619324,96.64096609855389,97.07512866820423,97.50903497575786,97.9351929346254,98.35776481871747,98.77413705605707,99.19449954323946,99.60831156532274,100.01864703491086,100.42457476117966,100.82402657773196,101.22435516831368,101.62096787798603,102.02834580239085,102.43508684214439,102.8459674194761,103.2469894231644,103.65198617013766,104.05597515346204,104.47084172013714,104.88211797317035,105.30206966686157,105.72474289334943,106.14004198090012,106.54183764447711,106.94107173490715,107.34176443222628,107.73654294216126,108.12721127991045,108.51286938518354,108.8932432120508,109.28075339667609,109.66171128150214,110.04316167980525,110.41997281206864,110.79217614829881,111.15993637731094,111.52372321077533,111.88347990630302,112.24682049257169,112.60877835881959,112.96667269652914,113.3226203229884,113.67624117755753,114.0276251013104,114.37582392610528,114.7209895453365,115.06366984281408,115.40535805923989,115.74616134582766,116.08492970786543,116.4218401574071,116.75431678489241,117.08598999445414,117.41501543588578,117.74134956959003,118.06605705718908,118.38572988117241,118.70323952876407,119.01924983230438,119.33802227817628,119.65238755636503,119.96430075556569,120.2746585500318,120.58436477170605,120.89186516660678,121.20183444163854,121.51693178120331,121.83332498466243,122.1455501256666,122.4587492283818,122.77505923007004,123.09094885343973,123.4103891678958,123.7295258251001,124.0427886061459,124.35454185628612,124.66737869016617,124.97604423791614,125.28402019981684,125.5888381136453,125.89090845982116,126.19106110965521,126.48969221928104,126.78524618422585,127.08194812747257,127.37848716233049,127.67317683091318,127.96452486380196,128.2546529676262,128.5429161453295,128.83264674406485,129.12405706684797,129.41166571166946,129.69803629885092,129.98581571786468,130.271369025424,130.5554336954171,130.83561973647426,131.1132240342926,131.38996635608675,131.66539187195917,131.94023468786554,132.21386868927948,132.4848659924088,132.7552537905426,133.02335812146254,133.29031789270635,133.55589184703132,133.8197730730115,134.08227962725562,134.3450607972947,134.60724814476862,134.8664307955321,135.12430499852331,135.38143870867145,135.63317515530917,135.88576153468597,136.13691428003568,136.3874120970773,136.63578174925215,136.88081986561303,137.12354501342486,137.36569739988028,137.6109298077967,137.85329174634,138.0975476423232,138.33957096822263,138.57867213616606,138.8161523939351,139.0514033251073,139.28536830953908,139.51830209782315,139.7485341057797,139.9781072365849,140.20858220305905,140.43975222085385,140.66837113174932,140.89609514352986,141.12353747035388,141.34959062197714,141.56943811101132,141.78777645932433,142.00470832018596,142.2215251410949,142.4386453597029,142.6561286969402,142.87341095015285,143.08892798781562,143.30430656953496,143.51755129658284,143.7297245490065,143.93939562555784,144.14812833901448,144.35800229164857,144.56714719957347,144.77420219559872,144.98113439554834,145.1841829952138,145.38402373094908,145.58015805943904,145.7787946868927,145.978736536499,146.17502613921374,146.37146863142726,146.56729195336857,146.76161256548005,146.95639841199886,147.15189048373952,147.3466561375061,147.5386480191197,147.72916146039682,147.9162148435749,148.10442615602034,148.29129750303565,148.47783608369429,148.66221606205102,148.8414292659461,149.02232751493602,149.20290471356225,149.38138362460978,149.5608490495144,149.7424101849191,149.92661150780827,150.10863811789625,150.29024136801996,150.46994128290567,150.64855888626977,150.82588240497557,151.00538158792256,151.18274955269806,151.35903480616855,151.5345743968536,151.71194450066196,151.88584701096022,152.0592182930485,152.2321014426508,152.4046511106152,152.5758464480457,152.74665173662015,152.91625316470754,153.09397200131696,153.27609080928573,153.456083213974,153.63465557790255,153.81373502468466,153.99033373421003,154.16447277464874,154.33870250031384,154.51213993991087,154.6843344934657,154.85615604096233,155.02667732549082,155.19651862365788,155.363713557918,155.53122015315512,155.6982852922497,155.86691370866322,156.03579058067623,156.20420428626585,156.3714639840706,156.53683768237408,156.7017215631447,156.86482589999514,157.0289152281315,157.1926817074011,157.3560442184446,157.51912698306785,157.68129824102675,157.8435731407733,158.00285081252298,158.16370125242418,158.32728901663768,158.48847242652687,158.64942274350017,158.8091622878918,158.96901350812914,159.1284332705311,159.2863853988282,159.44301936860256,159.59922066302045,159.75491621534968,159.90952613824015,160.06379332761844,160.21780630111414,160.3707275224706,160.52347678229899,160.67412084052103,160.8243479719955,160.97352510070175,161.1221291166571,161.2673936838811,161.41501204162785,161.56156543913517,161.7080247933592,161.85344441349696,161.99923027030582,162.14313237041222,162.28763757952083,162.4325492918142,162.5764090951601,162.7202925602479,162.86318044958648,163.00660586797449,163.14887176079276,163.2916777721906,163.4322942001903,163.57169649122125,163.71183939325556,163.8507455714523,163.98900531725462,164.12573773563338,164.25874757173483,164.39348227525204,164.52874347646627,164.6626467807041,164.7980346629838,164.93220312352196,165.0671746605019,165.20055182009355,165.3354275879758,165.47170212243395,165.60768772653898,165.74353590845408,165.87742381041153,166.0099882166785,166.14129517916092,166.27002626372962,166.39818272671334,166.52688701744182,166.65547631520064,166.78173115450477,166.90544602658258,167.02861840027902,167.15144100324642,167.27389896599743,167.3940107333376,167.51258341983532,167.62957016035102,167.75833076812614,167.88507130875564,168.0088112693345,168.13526198038062,168.26165199008233,168.38607524782185,168.5097900216258,168.63238257106968,168.75421397037906,168.87710551666407,168.99845259906886,169.11980307787678,169.2378747571163,169.35612861272534,169.47190712832833,169.59119491524325,169.71105226782277,169.8290806801382,169.94743013702873,170.06528024002455,170.1806931646894,170.29748732092185,170.41271416203745,170.52817036782847,170.63857439052185,170.74757518073636,170.85413152672697,170.96186384763007,171.0744075566124,171.1865212584438,171.29799330313915,171.4093767992291,171.52208956456866,171.63532413042765,171.74680117910748,171.85811806377046,171.9705162621824,172.0812251089368,172.19184035266096,172.30094364272225,172.40852379005105,172.5151233319491,172.6203722124801,172.72387975283266,172.82885220290052,172.93205120622974,173.03674591811944,173.14833281835354,173.25804955980527,173.36838827420922,173.47704732210025,173.57821752971415,173.6808145165079,173.78474357091727,173.88827730588162,173.9884076427835,174.09001484226633,174.189577267,174.28712407647686,174.3843324511613,174.48448907345323,174.58090773235813,174.6770582235581,174.77319982202414,174.87088765386898,174.9666563795099,175.0621723530969,175.15759538334987,175.25074639794707,175.34360035497218,175.43959306686224,175.53386331731838,175.62604327298232,175.71760554611717,175.80664006288475,175.89322796965666,175.98160681812612,176.06763014231763,176.15076593273466,176.23586952235746,176.3162072844833,176.39853426528657,176.48261083813236,176.56642748681543,176.64984777072527,176.73332311418517,176.82734085504137,176.91835150149166,177.01063085602175,177.10041307635765,177.18651509800623,177.27067212070563,177.35250187309964,177.44702987015933,177.53994203223192,177.62902911475635,177.71978183680721,177.81499367636263,177.91394560881145,178.01709967207614,178.12009977497337,178.2239210504364,178.327572332057,178.43262708516534,178.53732287319485,178.64078393968998,178.7432233772231,178.84227457828615,178.94542772864816,179.047872893384,179.1568905175012,179.26614564563374,179.37444761528968,179.47989973542462,179.5832767690764,179.6882150998921,179.79124056997557,179.898068334424,180.0049554690438,180.10548781214754,180.2027409121489,180.30195832761365,180.3923173345962,180.48352852281926,180.5747207854713,180.66422392317702,180.75367462247004,180.84153813353976,180.92494554081145,181.01144424899576,181.0977142046761,181.18627531047457,181.27190117192492,181.35772607502486,181.44209485217687,181.53228511842303,181.6259281154795,181.71352588219395,181.80310928440304,181.89233149417737,181.9798883253751,182.06449004785395,182.15035822374398,182.23415526163672,182.31586339219973,182.39713936695034,182.47830902890132,182.5593261904255,182.63967928928173,182.7216044936199,182.8034447755283,182.88557546188997,182.9660774065253,183.05584922061598,183.14409046654737,183.22951093331358,183.31610610998723,183.40142726266527,183.4847798508181,183.566639164707,183.64694094290132,183.73146954533092,183.81462952517506,183.89782213245485,183.98066032208646,184.06461812710347,184.14699104145348,184.22906951436198,184.31266676089092,184.39214920627455,184.4715560767395,184.55081999519814,184.6296343782666,184.70854003778322,184.7890733608359,184.8725328126569,184.95849150089566,185.04343416208349,185.12658648648653,185.20843780486325,185.28835008306362,185.36641262362093,185.44587822818642,185.52636755098183,185.6065634404631,185.68921725444307,185.77058022481697,185.84922661685152,185.92761471341703,186.00634100531397,186.08633536498314,186.16526518624073,186.24263147950637,186.3201508636339,186.40401049866568,186.48727544480425,186.56888433034555,186.64959242317582,186.7298408407687,186.80889903110346,186.88715815787486,186.965462279725,187.045633577834,187.12436857030025,187.20304737314518,187.28064527232732,187.35880993003684,187.4366572941301,187.51422091849327,187.59280447679816,187.67232174553214,187.75162929690646,187.82960028248272,187.90618915732534,187.9827939451459,188.05894888790863,188.13365429162832,188.20711652026398,188.28024758570905,188.3525289211873,188.42253755831166,188.49404204293614,188.56386038084997,188.63312091588455,188.7037534429369,188.7727484355246,188.84134102039047,188.9099204120812,188.9814181102165,189.056852194592,189.13263499728396,189.20501037239387,189.27562823314202,189.3463554046807,189.41712480242472,189.4878078817685,189.55855732922873,189.62806477401386,189.7007213753468,189.77629993559026,189.8509847988912,189.9230335881823,189.99502474206997,190.06684226815491,190.1411488743804,190.21196662429202,190.2826992462003,190.35414080797887,190.42329612669369,190.49207065779706,190.55920465290865,190.62475846911957,190.69056847868,190.75574456197523,190.82008889638496,190.88154324158268,190.94462568621725,191.00950431623505,191.07207069864194,191.1336165473274,191.19906227514366,191.26622066077084,191.33936469139144,191.4112989432997,191.47907003744172,191.54655186734226,191.61155109770493,191.67913612199095,191.74262564764194,191.80592040789406,191.86927486910577,191.93065844874536,191.9957778022167,192.05696226980808,192.1195746700746,192.18353763802224,192.24597977079202,192.308476975679,192.3674728719418,192.42632366000248,192.4856009262462,192.54436876739578,192.6019952518859,192.6566137308148,192.71039911927528,192.76443785053266,192.8161777803166,192.87287265011378,192.92739857928586,192.98221067785403,193.04102410459336,193.094870914392,193.1509845670755,193.21169454917367,193.26890393619306,193.32619233958576,193.3812945201596,193.43609927484158,193.49721283733538,193.55601702484842,193.6126466534531,193.66962980097173,193.72577685727265,193.7770198327296,193.82136759007926,193.86469693778895,193.90791378835297,193.95146159454066,193.99207363606615,194.03326019027008,194.07103066342256,194.10785375780415,194.14522527484883,194.18359714038047,194.2225566544737,194.26225344445515,194.2951769578508,194.32986858972254,194.36049099272236,194.38965098328003,194.42052347900471,194.4540305916496,194.48992770055315,194.51965269834955,194.55201499412897,194.5788812888752,194.60609432392516,194.63843949572265,194.6672292498456,194.69658838904888,194.7154674345163,194.73733795885937,194.7688333093099,194.79469480333114,194.82445606040983,194.8499729725845,194.87603724352198,194.89776834646977,194.92128749234212,194.93921752735855,194.96316563149708,194.9865266884501,195.0031692317018,195.02651431807135,195.03933442821267,195.05174187455282,195.06645145054517,195.0813608441788,195.09700475721183,195.11418052264412,195.13285455457844,195.15556942287435,195.1715667714784,195.19035218219096,195.2237974417419,195.25721677981414,195.2857081702948,195.31281944241346,195.3354386296785,195.35295008012372,195.37023472191095,195.38714123963769,195.41348801846289,195.4329251642123,195.4453659732137,195.45780110437045,195.48110112948007,195.4917923704079,195.50179284154956,195.51172082663857,195.52114438531248,195.53050499217966,195.53903449194354,195.5467196281229,195.5533150081394,195.5614382975691,195.57373944219944,195.57144191526163,195.57745215059413,195.5997377042081,195.6129451652232,195.62581967513552,195.6434548693553,195.64855317492857,195.65355139736857,195.65262010836705,195.65129110582802,195.65692795625614,195.66251224510984,195.6679285535556,195.67820492973988,195.6805876074709,195.71113322300835,195.73305996801878,195.74858736102897,195.76568525480934,195.77057763613038,195.77648721233186,195.79340752707753,195.79966998483064,195.80663499617867,195.81251099117253,195.8293104233735,195.8508896751016,195.86311767523512,195.87073558262045,195.87332169685192,195.8754942295127,195.89564461784994,195.9276794115176,195.96591845267358,196.00667895315792,196.0544197116501,196.09429226039197,196.143318978274,196.19007620595016,196.2331347712684,196.2679001588997,196.3097285104186,196.34845598149445,196.38434177624072,196.42251018238994,196.4544202132788,196.48535691235747,196.5090033796962,196.5272036764136,196.5384925481294,196.55756079554612,196.57788622159046,196.5975431843333,196.61150524553364,196.62796160819494,196.65662033970875,196.68584391549507,196.7140508661073,196.73964562047263,196.76025929366097,196.7875214102969,196.81423124142293,196.8463518288329,196.87556884830337,196.9072480815944,196.93801490086616,196.95871966379264,196.98295230838926,197.00307030851286,197.02437401690077,197.0516745899754,197.07394929723387,197.10000943011778,197.13011583476487,197.16076003276794,197.19080358543147,197.213395813008,197.23871417147757,197.2635159890292,197.3035696584468,197.3498438943975,197.3917090256616,197.43124896198879,197.48126929271166,197.53468648943772,197.58299791486047,197.63015948384896,197.6771394357313,197.72042082747566,197.76330217021246,197.8086242222646,197.85707242202352,197.90425640878811,197.94848724971052,197.99433535603316,198.04204762742984,198.0895928404086,198.13742246528955,198.18665510237406,198.2407207514609,198.29526084520376,198.34943386980126,198.4015607293495,198.454465227009,198.50720099165915,198.56013935387205,198.61124511197022,198.65914890550744,198.70502398467738,198.7481177784357,198.78907976064306,198.83087261073024,198.87279812163592,198.91252530418183,198.95260345110796,198.99663875925808,199.04124399239367,199.08091120056338,199.1190531488835,199.1584101712458,199.19986311283606,199.24034283481046,199.27917723151222,199.31824574062648,199.35424712371696,199.3926436493632,199.43139243125688,199.46784617713524,199.5066831795673,199.54000788230155,199.57741480688378,199.61134964536632,199.65656303995343,199.70230311982664,199.74611572813046,199.7921755766456,199.83626447072697,199.87790589485758,199.9213248600522,199.9600649765248,199.99983359746852,200.03849419038397,200.08185487827518,200.12657269478927,200.16976289330887,200.2127842449811,200.2532532625719,200.29490230718216,200.33508031538076,200.37349961988002,200.40958070411284,200.44292838149386,200.472376837477,200.50244232804857,200.52947212381287,200.5575049685533,200.58814215029793,200.6152275675654,200.63893494062927,200.66580567428605,200.68958668570076,200.7116136756449,200.73632224356652,200.760575981825,200.78478778781619,200.80882010389246,200.83239717808965,200.85592310064817,200.87984520835653,200.9033165264393,200.9273545104502,200.95155935949765,200.97554605679602,200.99790872516473,201.02041540397272,201.04337518260263,201.06896728568677,201.09562261588985,201.1222348679239,201.14524982071384,201.1673150649267,201.18951690015138,201.20896061533654,201.2299966620933,201.24879512299185,201.27119426008926,201.29127576142128,201.31405557166272,201.33102620065984,201.34836770116272,201.3657159457564,201.3838271845225,201.40243137958942,201.42664796385634,201.4695666037801,201.50951237876143,201.5491315698887,201.58466948660407,201.62206052825195,201.65659979065435,201.6908240540131,201.72848860382715,201.78001874118308,201.83029411796338,201.87944845770448,201.93367419894594,201.9862770118791,202.03601185265165,202.08302201953802,202.1316016608696,202.17987065375723,202.23164639473634,202.28598182540327,202.3457492768557,202.40612403967316,202.46125827084848,202.51229230093804,202.56821586738306,202.62518660139858,202.68310560668306,202.74096952553055,202.7990211882004,202.85405758479783,202.90730941180618,202.9579004562038,203.00889384541097,203.05909891742476,203.10848800568078,203.15795582401165,203.2094060808961,203.26052035070256,203.30985496115613,203.36177633745115,203.41265579008245,203.46019997950407,203.50645553523918,203.55185402770235,203.59650897238544,203.64075772106162,203.69372874904207,203.74323667442354,203.79215229956003,203.84202477108283,203.8938285357424,203.9456943040202,203.99599698774114,204.04404603395687,204.09330729679868,204.14326872150582,204.1875716738623,204.22975531813745,204.26994822192546,204.3103315029025,204.3465535559926,204.3780248825874,204.41984148560277,204.45869456923515,204.49524006770503,204.5343413297078,204.5695343133782,204.60260428009747,204.6356061759359,204.67042971017418,204.70448797228596,204.73436691691882,204.76377715926924,204.79945843525275,204.8399735134867,204.88634368806197,204.92955517889868,204.97182083628263,205.01522136150106,205.05662926949685,205.09243787498872,205.13009308169285,205.16900019055333,205.21370391736468,205.2569033225193,205.29500146874648,205.33494702253324,205.37288202649552,205.40926079557948,205.44663707088876,205.48470354624237,205.5208459853161,205.56330087474134,205.60269951174996,205.64317433047245,205.68029906942252,205.71637660394822,205.75222458326698,205.78766536139688,205.82623985293844,205.86837713929185,205.91310516828025,205.95578842515147,206.0001463193239,206.04247082716142,206.08473398769524,206.12669216266295,206.16811851630177,206.21167204510766,206.2546275966547,206.30018377741203,206.3458826467206,206.39287281971588,206.43975942776137,206.48695315219788,206.53405131281397,206.58129842204926,206.6270823464415,206.67158654181594,206.71650693277934,206.76274706725872,206.80825488923188,206.8541971294551,206.8992796644702,206.946566910844,206.9931971524427,207.03969895495334,207.0876039084103,207.13663215541987,207.18426992343257,207.23195932159229,207.27867140172884,207.32583975372495,207.37344798108074,207.42156641281304,207.46772120735432,207.51408910397936,207.56090186242545,207.6122675333479,207.6643474720429,207.71578542996076,207.767417082802,207.81851901592267,207.86877712344813,207.91992454856222,207.9721145321323,208.02469602200313,208.07613333553513,208.12780771329312,208.17887774026235,208.23027162793483,208.2834048638972,208.33632207363576,208.3903106488633,208.44371518899857,208.4965533225793,208.54921373833554,208.6012428373108,208.65349271229957,208.70542293746985,208.76045323058474,208.8140284073063,208.86798634485012,208.92375182894762,208.97902981377842,209.03615277970903,209.09424020802726,209.15256230545674,209.2125642707033,209.27187008041756,209.3308638107303,209.38958824316637,209.44765357235724,209.50616621656263,209.5670342634894,209.63020702023937,209.69275564674217,209.75607888382206,209.8194525202523,209.88209448482962,209.94733847029715,210.01360333161801,210.07978136994484,210.14504650192362,210.20956020297103,210.27428746698274,210.3375953858765,210.39879312297808,210.45989834403144,210.52162920565524,210.5856311253442,210.6489197793403,210.71103949655912,210.77422391138248,210.83453763566672,210.8944907838752,210.953980361832,211.01525091029657,211.0769746954727,211.13857615144866,211.1997727336859,211.26041556346695,211.32068783129603,211.38081188254023,211.4407157883279,211.4996845382425,211.55900871666722,211.61904571447076,211.67828088619558,211.7388840003225,211.79999568049834,211.862425864216,211.92939246080027,211.99521328834953,212.05922125667325,212.11971852176544,212.18055449732537,212.23776830222664,212.29555918610276,212.35118575949582,212.40744169416575,212.4617842702371,212.51546783715162,212.56868984893413,212.62309935650205,212.67664218596929,212.73062688584196,212.7824985838588,212.83557300749726,212.89079490536847,212.94598459539998,212.9993614370244,213.0534983558132,213.10598240658192,213.1575677659714,213.20773477103808,213.25857530808366,213.31039755581241,213.36390010675723,213.4149994705765,213.46633459467512,213.51725610750577,213.56819241508128,213.61966224416847,213.67094718948715,213.72333566135353,213.77609561946724,213.8281213210014,213.87904521181258,213.93057864021512,213.98170917917605,214.03113295810454,214.07949633300746,214.12962970340277,214.1802855884132,214.23574778596662,214.29392498237985,214.34936734834946,214.40367345181153,214.45738341334936,214.51122577155888,214.56472709561695,214.61796193366172,214.67250384404542,214.72626786834599,214.78019747968324,214.83425850923481,214.888204440168,214.94194566871352,214.99705583065474,215.05248490164627,215.1102144180477,215.16730535907027,215.22558582413558,215.28981511926258,215.35443186799444,215.4164814447031,215.47350925746946,215.5301072188713,215.5915810001011,215.653320119211,215.71618719174035,215.77695691433337,215.83811031637902,215.89882922460652,215.96593248120462,216.03058333404442,216.09837076601343,216.16543239349744,216.2308410111932,216.30037482248076,216.37050889223133,216.4399378597177,216.5110519719674,216.58390901675557,216.6537001493134,216.72396823913027,216.79433915195204,216.86117435824508,216.92210516574164,216.98779206632298,217.05355870315907,217.11776200381155,217.17856568094044,217.2365500096589,217.29056758203865,217.3429207876768,217.3929962208599,217.44470230212437,217.49340149686304,217.54343507219664,217.59284545283845,217.64316987230632,217.69235747011817,217.74164862283033,217.79154151567036,217.84224515489268,217.89044328737737,217.94137259074614,217.99149205791673,218.0424149583946,218.09343419350307,218.14626900983967,218.1994749520477,218.24966086306358,218.29993260966558,218.3521002727507,218.40306488076203,218.45370926857822,218.5045676298173,218.55424391704537,218.60454086193567,218.65494159616628,218.70103402778705,218.74169778914893,218.7873767538117,218.8313769917113,218.8749472747313,218.9184463852239,218.96268947970793,219.00803907632144,219.05351150600245,219.09658255631211,219.13834763822115,219.18062626236951,219.2235628513431,219.2650860512672,219.30655326175474,219.3484483717143,219.39074625445528,219.43449726187373,219.47751463913482,219.51916371181824,219.5592402211846,219.59694562675259,219.6346645283943,219.67569931535036,219.71539753848492,219.75493782599278,219.79502686280648,219.83539757281642,219.87419697732093,219.91101103971596,219.94462639710582,219.9787019228238,220.0133216907443,220.0481690795914,220.08392851683493,220.11916807644047,220.1547724839952,220.18941659225084,220.22113130866546,220.25137298590425,220.28145165609976,220.3117937209072,220.34240366917038,220.37233705436847,220.40230828505128,220.4318346812156,220.46189592883138,220.49211330004755,220.52261483818302,220.55208430622542,220.58089252496984,220.6092270169015,220.63749933347435,220.66604672598623,220.69443851049255,220.72313914219876,220.75156085368326,220.77895241185024,220.80601167862687,220.83178215333783,220.85812822010848,220.88844704663597,220.9192811805069,220.94894064735718,220.97824320639666,221.00847277931462,221.0379709683175,221.0664316756306,221.0942580455221,221.12321948817998,221.15102939410644,221.17909970065057,221.20684429303265,221.23440999337754,221.26184549793334,221.2889431852118,221.31666222922968,221.34582520136792,221.37471956264653,221.4032531108819,221.43074861763444,221.45796249466684,221.48544931222204,221.51322441781667,221.54085490444595,221.56842585375261,221.59600986999203,221.62362470809603,221.65085738893686,221.67792792251112,221.7052327548722,221.73228797010142,221.75990103653476,221.78774201613487,221.81642674944123,221.84520764265744,221.87387699220835,221.89968090229286,221.92575515025692,221.95128794124503,221.9774558137442,222.00267956230482,222.02788309897687,222.05321641638602,222.08035145800568,222.106954005038,222.13272499661525,222.15843950827002,222.18375314575133,222.20882346894132,222.23390294363617,222.25864569132773,222.28357265267687,222.30669361776063,222.33131964080576,222.3566442887427,222.38184584347255,222.40563766941978,222.42902972557158,222.45285263310552,222.47488476164517,222.4964411321762,222.51590334623415,222.53546069951972,222.55644911789113,222.57936191370663,222.60530262343718,222.62868907502525,222.65212342077666,222.6756945649213,222.69829923173074,222.72043607919977,222.7419047606918,222.76357809032288,222.78451499014227,222.80442992004873,222.82572026316075,222.84862188268926,222.87330780673165,222.89653708373817,222.91747397685367,222.94006453049315,222.96142154143217,222.98082310746167,223.0031508090019,223.02505618548275,223.0456016600342,223.06549382451112,223.08397899297142,223.10279746122296,223.11992156489714,223.13972834808237,223.16036293737488,223.18131640242837,223.20111851394995,223.21936163744704,223.23728626778666,223.2558912103027,223.27322824530938,223.29029016656796,223.30714679743187,223.32431826889933,223.34185793705183,223.3577427643204,223.37371475855116,223.3954264059539,223.4170352020028,223.43957521730226,223.45976958098117,223.47982087467926,223.49997527444202,223.51979877023177,223.53896637759271,223.55741633231492,223.57507701166514,223.5942033520414,223.61487122602375,223.63682713906928,223.65684161546324,223.67702182995663,223.69600509785778,223.71448738235176,223.73286464648027,223.75118489515444,223.76938882399827,223.79040924705487,223.81044539767345,223.83043340851282,223.84980936233706,223.86908778495626,223.88853626071113,223.90757548244073,223.92646400406602,223.94437602117614,223.9616516755168,223.97935960684345,223.99782318836014,224.01609315784572,224.0333166325272,224.05015369124249,224.06578482022678,224.08264753177446,224.09931147968473,224.11489762198426,224.1307137916324,224.1460716632323,224.16131675141241,224.17737543194926,224.19160127329815,224.20584177983437,224.2187325900727,224.23090816809827,224.24300131310702,224.2554954461657,224.26767821548174,224.27754173934,224.28719441805015,224.29701476584933,224.30796086529563,224.31766372604852,224.32395711670688,224.330415964831,224.33653360495464,224.34423458223682,224.35204308496395,224.3591343068938,224.36064836068226,224.3647204288991,224.3703903696446,224.37703050421987,224.37968484823068,224.37895879516464,224.38761519529726,224.39968313688541,224.4127263607943,224.42425477145161,224.43546108713235,224.44664289850425,224.45817538013716,224.47544419016094,224.48885907936074,224.50088866850865,224.51441261610898,224.5300274533106,224.54304477484357,224.5541793555176,224.5670342332005,224.57564582351733,224.58620017203748,224.59507342413235,224.60632898975427,224.61468927801343,224.62536772332442,224.63382011696058,224.64390429728655,224.65403633459164,224.66401356457527,224.67563361877183,224.68519449914447,224.69279342767913,224.7002175945081,224.70793793292887,224.71781432968373,224.72404722904093,224.72771531832768,224.7313997199276,224.7379588571821,224.7421422956977,224.74702957789532,224.75142636483906,224.75311868409926,224.7563580560318,224.7625144743197,224.76204927765184,224.7662938710937,224.7742694493245,224.77961009265118,224.78595232099042,224.79260761717114,224.8010253297166,224.806019427484,224.80917045370143,224.8128472432477,224.81356117059613,224.81866400694207,224.82198333236965,224.82581345618473,224.8296568089927,224.83039844549967,224.83210514993425,224.83596871507507,224.8375844973766,224.83918883937167,224.84538351931224,224.85022512918886,224.8501480142845,224.85024889351234,224.85053637740612,224.85042624899916,224.8505394101917,224.8503412189657,224.85056637183743,224.8511497789309,224.85111435236013,224.84883843742955,224.84361766862094,224.84127850199638,224.83658388407412,224.83305872997835,224.83424416131675,224.82955389909148,224.82555948978506,224.81494412238726,224.8102308081552,224.80562838217975,224.80417485217595,224.79400382144559,224.7913846105498,224.78527240457925,224.78534530053957,224.77874732981718,224.77218112388346,224.76597047218866,224.75705597379329,224.74890265876866,224.74322715690232,224.7379890908128,224.7304803553816,224.7250808810395,224.71374775828372,224.70245361696243,224.68874787838695,224.67172121196654,224.6650781762355,224.6654172895078,224.66029621638518,224.66098725863594,224.65824129053317,224.66009952503828,224.6624005131839,224.65987216333588,224.6604635687172,224.65784636403123,224.65568635219506,224.65127587887673,224.64688919513355,224.64610185734864,224.64591831501912,224.64145665137767,224.63621593015387,224.6262170360833,224.61716602243268,224.61105373627288,224.6055239686557,224.600119120224,224.59497493722438,224.59010868425275,224.57642840880408,224.56281497676036,224.54900061727994,224.5365564063004,224.52002915173034,224.50187443554387,224.4872224995811,224.4663901260542,224.45108967992837,224.43639964351996,224.41492051962177,224.3971188485507,224.38166762398578,224.36035326755973,224.3395814318228,224.3061666618205,224.28356285564996,224.25560461341502,224.2399318917046,224.22387414147443,224.19560574139769,224.16749108560725,224.14465801290953,224.1164892970619,224.0887441728887,224.06202004699435,224.04095102959127,224.01953884339173,223.9944231323443,223.96314961300777,223.9388927451746,223.91583454296415,223.8915674535274,223.87263032381816,223.85331519214378,223.82692008837057,223.79978861514155,223.77700519377913,223.74512594564976,223.71215522504917,223.6897664934554,223.66117591070315,223.63638109799922,223.60539660220547,223.57516686553572,223.54530637115386,223.53422767039046,223.52691473410187,223.52281443440143,223.51086661641193,223.49837381547013,223.47492966610662,223.4533039085054,223.43189033040835,223.40935619338688,223.39023703385647,223.37049635180983,223.34608914496812,223.32164039719692,223.2898464854743,223.26203275554235,223.2405230999384,223.2159038000068,223.1964259683482,223.18853736873416,223.17845369696715,223.16787818926014,223.1627900155545,223.15199128329596,223.1437537520742,223.12742041972115,223.1192601189082,223.11529983388482,223.1112374533941,223.11063224808777,223.11372884747698,223.120384717025,223.1286573803227,223.13935688537958,223.1526951826918,223.1682860107503,223.18485730417342,223.20404891180033,223.2261807701343,223.24852213371832,223.2724934573289,223.29799598951467,223.3271281923935,223.3559179469571,223.38655105756516,223.41967274542867,223.4515084011041,223.48643822903705,223.52557877721574,223.56778212964537,223.61435318323856,223.66396017284524,223.71437015160018,223.76429063733485,223.8158878673894,223.86736895723288,223.9173761823945,223.9683158537723,224.02089761881462,224.07399610915354,224.11688900882655,224.16402719812277,224.20983233354127,224.25796654614396,224.3093437613229,224.36246685303013,224.41432681460446,224.4664576647424,224.51785660527912,224.5699670514855,224.62285910393666,224.6767179910048,224.728906387209,224.78061770501517,224.83367636018056,224.88817378767453,224.93867119479683,224.99227578655655,225.05033528299373,225.1057817486353,225.16102352182543,225.21845109135984,225.27573686296364,225.33143655027698,225.3900057493206,225.44609661296408,225.49944612039963,225.55254084858325,225.60709759679412,225.66185416597727,225.7100277501131,225.75770060070045,225.80339332973836,225.84504682801207,225.88730068925315,225.92705166725455,225.96330946250373,225.9921805597446,226.01617881569427,226.03899917576018,226.05977282689946,226.07625205107843,226.09283545239168,226.10216197075806,226.10283978701227,226.09568252772124,226.08400790325913,226.08058452859314,226.0701602603508,226.05181232945097,226.01632611225068,225.96208301850584,225.9014735967353,225.81399129457714,225.70827237708,225.58965522684275,225.43654483084674,225.2535082033628,225.05293126982815,224.83861351265523,224.5834978711623,224.30963035835202,224.02172702592497,223.707345653419,223.375015969174,223.02628721207248,222.65766343770792,222.30487992904546,221.9602200602144,221.6534151449814,221.3491355072547,220.97962096691663,220.57974774929698,220.14524980516808,219.70032907884297,219.27782742048157,218.8279623669987,218.36938490543798,217.9064857840376,217.4441661915589,216.95493846758427,216.49581063482083,216.03503123717292,215.56362303506148,215.11862922360933,214.63976227160128,214.1968733174408,213.766306116519,213.33945362140548,212.88673113181812,212.42842389444013,211.9608740665717,211.47553628628475,210.98468161908795,210.52610139845956,210.09606345495195,209.64595105909575,209.18639772876259,208.73672661900355,208.2868250414699,207.83668121868914,207.38529003593067,206.90816675494762,206.45555248376604,206.07502189068873,205.6719140777136,205.27777098863635,204.88419470125928,204.48982736112566,204.07217789042534,203.63559308000413,203.19454118135627,202.77290953951479,202.38316410160814,201.9704041542982,201.5619655154651,201.12489329590153,200.6674825319119,200.2146926948849,199.6974775640797,199.17688018408353,198.630322001095,198.1255208092548,197.625608702313,197.1302324700273,196.6352394484934,196.14468656696772,195.6574556498931,195.15707060499835,194.66906169346794,194.20469437116662,193.72164729031692,193.24827387912364,192.79267830917752,192.33684387200447,191.89019510880962,191.43335671617115,190.95138312537074,190.43944081722748,189.93711732509428,189.46266740443252,188.9635479116232,188.44308088542357,187.95337793133422,187.47811725479596,186.9486157311021,186.4200840634635,185.91860764090734,185.41636458999392,184.90586669974118,184.3920851830112,183.87939691544125,183.4234689138416,182.96330578278275,182.47792831504057,182.0023674967274,181.4749445152056,180.9482944049023,180.4261825614958,179.93638591675153,179.44756028158963,178.97253415936984,178.49384970066876,178.00231130788052,177.5114596683352,177.02166889235968,176.53387883794448,176.01222215103735,175.50100649101478,175.01744101413897,174.5293658536125,174.0173506194992,173.51051748016835,173.00423951905714,172.48994398093964,171.98556911370724,171.48133348059218,170.95000493618363,170.44520639653683,169.9189231635578,169.4389889634872,168.9994543459934,168.54161813562223,168.07171094603427,167.58469539791395,167.09635449461803,166.5770018985968,166.06277910176004,165.55375134504402,165.04567618218425,164.51190990143368,163.95134425848119,163.41229851563594,162.87825778489741,162.37486604473952,161.83724693050408,161.29300337211407,160.77254144159224,160.2569719204521,159.7125122020625,159.16976391099843,158.60099881843507,158.03329432526925,157.49346465161716,156.9546916777449,156.39081407035565,155.85510389348474,155.2972378395134,154.76342812601342,154.20491441536433,153.6471975942045,153.12726179450237,152.58122690250457,152.0778154266127,151.5710226312044,151.04589438052926,150.56857329804689,150.06822829682733,149.57340116778005,149.08437221762097,148.59579338012645,148.12107831527646,147.63875938341562,147.1328399717072,146.6483707414468,146.16500500422808,145.68344227257057,145.18171365386297,144.67303447720678,144.18928505255826,143.67145941620765,143.19075731448174,142.7029481451168,142.2236480433885,141.76345773982393,141.30406631373262,140.843946199715,140.3564564916528,139.85834297186102,139.36084328061634,138.8760877427162,138.38878475842193,137.87968051330427,137.37573272909322,136.87701470058482,136.39907645496532,135.94696848000922,135.4360865881995,134.96963301402093,134.51899048896985,134.08410107236705,133.6444651605825,133.17225258139342,132.72933661855905,132.2811262319201,131.83142279464118,131.36349740748165,130.90397027990548,130.4444868715841,129.9943945555283,129.5142825975263,129.03508497541998,128.5821142775626,128.10351658026957,127.62186346271528,127.12802900582983,126.61785240745166,126.09362501661008,125.5557461737294,125.01541018878015,124.46483688182525,123.89597896201303,123.30790584150145,122.74430441777258,122.1559540692424,121.57443528995373,121.0508917242164,120.51977292042193,119.97022519243046,119.44996548933432,118.92798121052283,118.43261384156222,117.9440410143211,117.47812129521162,116.99384567960033,116.53020378474321,116.06434645928994,115.59324270197385,115.1069847495528,114.63457620393092,114.16938855515355,113.68358123317284,113.19922430929182,112.69399643718361,112.16776972132448,111.668114281405,111.18850890405065,110.68605402284902,110.18816845681567,109.72196407412093,109.29852520411487,108.88832576861341,108.45641677724052,107.98470787521092,107.5347781246951,107.09702806776295,106.66609316150789,106.21655921850197,105.76172310161064,105.29026366109838,104.82245010056931,104.35604016177786,103.91086003388227,103.45074156101555,103.01127444884696,102.57009754360297,102.11035630998367,101.67135252374328,101.20834168796227,100.73872448721795,100.25968963240302,99.80256593467948,99.35782791627707,98.88105995514161,98.41054588598081,97.94378142445976,97.5002985719002,97.03659193258682,96.57223423340793,96.11437336379458,95.66028712716252,95.19094716502741,94.74053068560488,94.28887414077735,93.8395657760525,93.39120847057211,92.96284160659752,92.53644558543556,92.1136977819674,91.6945211331331,91.25503630024195,90.82556159238993,90.42471052211158,90.0055124381729,89.59609036832126,89.18917558276098,88.78380369445676,88.38011918462689,87.99250491587873,87.59019824159077,87.18416274326592,86.7780256977585,86.35525477540341,85.94166602366613,85.5371398116431,85.1484876918039,84.7604462338195,84.3528591821987,83.96320340182001,83.55777915048338,83.16865180747664,82.78204153992556,82.39154961538043,82.00810097340718,81.62436639419047,81.23756834776577,80.8299297444255,80.43948687953616,80.05257376101417,79.67547980665768,79.29986417352757,78.91238940958783,78.53136590778149,78.15585521520461,77.79739876900248,77.43967693359855,77.05704342744866,76.69816498380123,76.3325153728324,75.9719197708464,75.61598531715526,75.25463276320988,74.89599459411602,74.53737068265127,74.1825836921139,73.82747605336317,73.47637912944265,73.13038138014508,72.78863166842984,72.41857953898534,72.0469925304742,71.69658376150028,71.3512198158628,70.97934404038688,70.6106563440353,70.24444252435433,69.8627421663291,69.48594624825864,69.11108797467432,68.74107740858744,68.39685960020188,68.03024347589508,67.6767807362321,67.32350507684077,66.97960067814756,66.62916202943597,66.22841798939407,65.84600550792311,65.46668043564841,65.08282371631367,64.70292692573094,64.3372736529368,63.95693843891513,63.57668233779441,63.19771222024883,62.813069516726046,62.433598079727744,62.05903446963703,61.682412525839936,61.32390650004754,60.9732765744825,60.61362961455325,60.25620949897393,59.89247998861583,59.5535794597663,59.2020722692655,58.859407894495234,58.54320584008974,58.2217571944052,57.90583938882946,57.58110684152143,57.25177054002688,56.93392682512467,56.6072390812742,56.29335341800788,55.98684176329016,55.66223276862729,55.36043090934709,55.053261522489265,54.748196583859226,54.46209730346209,54.185366222207904,53.900141313429685,53.61182493024489,53.32322869776999,53.03236535167525,52.757518472534684,52.48088733448094,52.198134185886374,51.9202987367521,51.64425565736974,51.37933016363104,51.118253028366325,50.86328444894525,50.59960069394174,50.34032397391775,50.08729081783986,49.83517075227064,49.59582741573513,49.34981977719599,49.10534681426543,48.87497660483223,48.637096722302886,48.405578887480715,48.19443751075278,47.9910300580882,47.795157796865624,47.59985583822254,47.41419203883879,47.22156589050792,47.02544529882243,46.83484992143667,46.639911806301825,46.45202983977788,46.27449603471405,46.09469339337511,45.90664665076065,45.71342663928226,45.52969194786192,45.348977485074556,45.19058405791611,45.02248906384875,44.858969295479255,44.71283970286095,44.56710878584545,44.44092231118884,44.3189456087639,44.20707694917928,44.11093289395967,44.02293050337448,43.95303697925283,43.9383677349897,43.9166955372275,43.88308402164603,43.849305759511026,43.7921632615753,43.719829960639345,43.665962680273424,43.610314957784794,43.515656060917536,43.42647980726315,43.30635912058369,43.172411805840056,43.03852249470674,42.89302948199884,42.759325227915724,42.62773986113734,42.50430888511255,42.38875292152579,42.27531525721088,42.14991208373203,42.01635680793606,41.88265666127518,41.73385071446501,41.607894754648896,41.44890976824718,41.28903052815667,41.11609670328471,40.95886927605716,40.79400173645536,40.62826390441205,40.461783487491175,40.305169011905036,40.14677254144817,40.01089831208856,39.83810984409092,39.679989867027416,39.53447929514277,39.391415154136666,39.24928636718823,39.11822991837653,38.986916205786656,38.85351119783718,38.70715759914219,38.48906308370806,38.27329282152277,38.04040876290992,37.79231727227989,37.55174574231978,37.32652410465698,37.112328378543225,36.904154979273244,36.6924105309331,36.489361085131804,36.298178837498654,36.086798185617226,35.84820678997448,35.61814587742447,35.38627758779512,35.11963805767664,34.876431066791156,34.63109380024571,34.395110663036576,34.14577378093554,33.90723025122588,33.676808357641676,33.43194446463076,33.172654498003794,32.93738475248847,32.701699846556494,32.46846362593806,32.24509759184366,32.00181089069838,31.786478628903296,31.54462429981595,31.29947395657382,31.05971482006089,30.836837883105545,30.620715957649736,30.39916032562678,30.155019281316072,29.91600060524297,29.705378187561564,29.49505527209476,29.277330751681347,29.05704475855373,28.821002483049597,28.545577723323277,28.277983382542516,28.0260536730716,27.7548032378304,27.494032172103744,27.231199365479824,26.97907554431231,26.745434594638027,26.51094453692167,26.29081432927478,26.07726173252331,25.85895733006646,25.621108825981082,25.359314735914268,25.113880172006702,24.84765462886253,24.580332181156336,24.32939335225501,24.08316340899455,23.854929883177192,23.635852131892534,23.41498901860541,23.20069526801808,22.980238986785935,22.743770964621945,22.52270438325604,22.31571832934651,22.119975671887914,21.91278377834351,21.73510613146891,21.562649852570303,21.39341741577664,21.221048131817497,21.048520412822654,20.849200450927583,20.64669314129833,20.473409450316012,20.266959761849193,20.064392738985134,19.85396664505288,19.635569419091553,19.416361821062765,19.191540743620408,18.96580625102206,18.742978519102508,18.510525870807214,18.272287436543138,18.049449276831183,17.82230384836612,17.565435616242667,17.301588696374438,17.023269399286164,16.723541522409505,16.40616858284966,16.081992131245443,15.73162359954813,15.345441179235877,14.916989959783223,14.470600853210271,14.016266661683403,13.527580157200191,13.011955998297253,12.480215377906006,11.942968443032441,11.389367871671311,10.821056981203128,10.248237509997125,9.668031695294758,9.079206150457594,8.485490266851684,7.883332920463545,7.27964913924734,6.66919969510991,6.054032283015658,5.440853558924118,4.826340861195604,4.201629332600078,3.578814163475272,2.963732959297886,2.340399402744424,1.7002984843179547,1.0607625625416404,0.42458746229203825,-0.20788550605630007,-0.8488711764002801,-1.4884682279007393,-2.126707701352643,-2.7603755453178564,-3.3999729645884145,-4.035770734568814,-4.665331419565064,-5.296591138700478,-5.929137405384154,-6.56328773634641,-7.189710756067598,-7.8136800196957665,-8.43911051944906,-9.065575558499404,-9.684576867837677,-10.30274818186399,-10.925273583424314,-11.53672699549179,-12.161089279244152,-12.785838223511291,-13.41199662767167,-14.033601143653868,-14.65698056181509,-15.281608169642368,-15.909168060954926,-16.53275744340681,-17.150989759261847,-17.764009871188136,-18.381141873962406,-18.99815099026955,-19.620707444608342,-20.243295627091356,-20.86127036340031,-21.482724138420053,-22.09746317281315,-22.711570884018784,-23.33225687064578,-23.951411644708514,-24.56449817983139,-25.16722546202209,-25.769023169898446,-26.374246570446758,-26.97754051859465,-27.58287858007452,-28.19063291807788,-28.798001871570705,-29.402205412684907,-30.003829461878468,-30.59693468079331,-31.187372910586873,-31.780729657119537,-32.37691448647183,-32.965386917395335,-33.554191119253574,-34.134823765242345,-34.71116597967193,-35.287119886721484,-35.85887577390531,-36.42070970527948,-36.981953037628955,-37.54571756882524,-38.11063330241632,-38.68015499834837,-39.24238619768494,-39.80277192010544,-40.35965451603897,-40.92016757025522,-41.47457012266386,-42.03314027236229,-42.591896906404145,-43.15093655518194,-43.71799833012119,-44.28214337288409,-44.8408866800537,-45.40944791204129,-45.98020155298855,-46.54977177181263,-47.11405331329843,-47.682144940187754,-48.24666188734318,-48.81579482912093,-49.38212091508467,-49.94980165481684,-50.5071125155564,-51.06685290648329,-51.625997412561446,-52.182259850104856,-52.74027569372083,-53.305083395910515,-53.86120035875865,-54.42595171537596,-54.98527658754301,-55.537414174281366,-56.09371313591055,-56.65304999861655,-57.23145114971703,-57.80499745298039,-58.37332614079969,-58.943607638251706,-59.510322218156034,-60.071100765431765,-60.63130324427584,-61.19358292072047,-61.762953564030795,-62.33699121155223,-62.903721365983984,-63.45788038678165,-64.01242181188445,-64.57109369807586,-65.12514282365464,-65.6864465889048,-66.24554461959997,-66.81012811171513,-67.36728555843456,-67.92556481715201,-68.49291849822384,-69.05770371296148,-69.60840863096928,-70.15974788393396,-70.70141959799639,-71.24030735582983,-71.76741935134669,-72.28860595666538,-72.80437410722789,-73.31912832873604,-73.83799999110124,-74.35172073580543,-74.87399548807662,-75.39753464748082,-75.91637180683028,-76.44543144996987,-76.97274221245516,-77.49957869638911,-78.02972359339128,-78.5606204957985,-79.08723600984649,-79.62127035208232,-80.14458408886912,-80.66756550101945,-81.177464550281,-81.69032885924935,-82.1977221651241,-82.7014843013576,-83.20329948915696,-83.7090484432365,-84.21554320359155,-84.72316486019827,-85.22966134858325,-85.73811709913844,-86.24496986806207,-86.75176439511688,-87.25902605735155,-87.76687847242192,-88.27365016170825,-88.77573677852888,-89.27320886309826,-89.77353188427242,-90.26635975427598,-90.74984458677591,-91.23095310166354,-91.71052740907726,-92.18541063173143,-92.66629112105966,-93.14450025450242,-93.6241555336519,-94.10305298706771,-94.56228792999809,-95.01890406250095,-95.47260983024262,-95.93122916527591,-96.39341098813748,-96.84683861643589,-97.30002176147264,-97.75649634484398,-98.22308837119999,-98.69155189979028,-99.1577310002258,-99.614154695857,-100.07122042134233,-100.53241164917563,-100.9857451892276,-101.44294161066864,-101.8947542585629,-102.34599378736675,-102.8028874855363,-103.25969365623041,-103.71488041797238,-104.17218880882956,-104.61698606098344,-105.06322115144758,-105.50847140869882,-105.95212551986242,-106.38812534255976,-106.82440612807841,-107.26404276303037,-107.70075902136887,-108.1329576280832,-108.57034400745488,-109.00127921034073,-109.43577766654016,-109.87106158090683,-110.31061490153479,-110.75468650972289,-111.19224046377894,-111.63501169693973,-112.08225811346801,-112.5234600239337,-112.97213080901201,-113.41953528308022,-113.8671266234287,-114.30998959402405,-114.75893126590563,-115.20736379875234,-115.6581272150388,-116.10786468958213,-116.55836213466955,-117.0166365646146,-117.47404583708794,-117.93322441823875,-118.38757116780835,-118.84049480714839,-119.29630287194414,-119.75304488074289,-120.20440566384696,-120.65358795730663,-121.09798692315508,-121.54895783757183,-121.99829573797342,-122.44579041779434,-122.89291678943755,-123.33717982898452,-123.78383950308307,-124.22790390955925,-124.66855512093935,-125.1044980527522,-125.54768483211228,-125.98720515701552,-126.42927842149675,-126.87009961472631,-127.30700787962724,-127.74395244788411,-128.17924684846912,-128.61578322740843,-129.04570996558778,-129.48008305241456,-129.90837440754512,-130.33959473037066,-130.76657021806022,-131.19476578900048,-131.62638021256316,-132.05621369652545,-132.4797095045251,-132.90549761653347,-133.32947864016205,-133.75009836678691,-134.17394665870324,-134.59503963739553,-135.01452400235394,-135.43448927244572,-135.8500767868336,-136.25845906250106,-136.6608781145569,-137.0633922000361,-137.4679417561356,-137.87176767712845,-138.27227210506953,-138.66564893802934,-139.0478961131157,-139.4268442726052,-139.8068924204308,-140.18817207313896,-140.55930738660663,-140.92635977817645,-141.2837002650258,-141.6487849633004,-142.00236500253504,-142.35800800637844,-142.71456404660603,-143.06859439656364,-143.42562414587155,-143.77976293294705,-144.12939967113198,-144.4748292765189,-144.82546149868995,-145.16874451707008,-145.51749577165265,-145.87116780946144,-146.2321858564237,-146.59135233628058,-146.95294939036376,-147.3201448267573,-147.68296076810566,-148.03863049608753,-148.3961676128265,-148.75648024609927,-149.12453608876513,-149.48741430614427,-149.8413433047035,-150.20213726611837,-150.57002284911596,-150.94414756047354,-151.32006351706696,-151.6919668756509,-152.04626264476974,-152.39682381234525,-152.7366943183697,-153.0638755565733,-153.39866946780512,-153.74312266081597,-154.09249260842716,-154.4361918743325,-154.76731216001826,-155.08796093926048,-155.3943134255942,-155.71225786798732,-156.01099917155898,-156.31832507092076,-156.6335443389553,-156.96292334779537,-157.28854368766497,-157.59929963668128,-157.91865057309587,-158.24607653260227,-158.5716603908504,-158.89205239375224,-159.20657891717929,-159.5165211689191,-159.8323728473506,-160.1566099046313,-160.47164000247085,-160.7762730934519,-161.08124479936305,-161.38332278115195,-161.69301981505214,-162.0030493095992,-162.31478681993667,-162.6250537255637,-162.93645753766486,-163.23858335220393,-163.54491320092438,-163.85781423991284,-164.13917400504943,-164.41993021588678,-164.70391833919166,-164.9892832547821,-165.27208862990574,-165.55325676318444,-165.84716191797634,-166.13772788560073,-166.42978719260645,-166.72410060868788,-167.02072117656098,-167.30749568307692,-167.5955702939291,-167.86394338400441,-168.13943287189431,-168.42757555707885,-168.723944514064,-169.01285524144714,-169.29961112996352,-169.59593503246106,-169.89129022374163,-170.1831566148603,-170.48813424199216,-170.78807694270472,-171.07677849516404,-171.35529761790258,-171.63558016659772,-171.91428684514995,-172.18544751940863,-172.44990014035284,-172.72149626885584,-173.00222527248116,-173.26176337021388,-173.52159511890022,-173.76836743255535,-174.02089423876805,-174.26945729961244,-174.52152125551765,-174.75443348147928,-174.95946232190363,-175.17788423646562,-175.40164568818363,-175.60852788322063,-175.8263163339543,-176.0427195848888,-176.2570007089198,-176.46924392169785,-176.68381961479372,-176.90088055586693,-177.11832899636283,-177.34056004612012,-177.55263262428616,-177.76517483409498,-177.97857554232633,-178.18911400319212,-178.4013635619449,-178.6237528342872,-178.85601576628505,-179.0869260903446,-179.31145821022892,-179.53743017603483,-179.779201014484,-180.02915663185195,-180.27158567441802,-180.51492790785323,-180.761411251543,-180.98866064271715,-181.1648427607861,-181.35567562913639,-181.55337980943477,-181.7389028401758,-181.93210746129625,-182.12832373943547,-182.34087299156727,-182.56324472161577,-182.7809445355333,-182.99086582285054,-183.20454944014,-183.42064330774974,-183.63048422597058,-183.83226225961334,-184.02548401243803,-184.21022469122545,-184.40735368487458,-184.59278332131453,-184.78121845223814,-184.96770130267396,-185.1710080400171,-185.3734515567694,-185.57646761572232,-185.77610340381943,-185.9613708513125,-186.13501249455203,-186.30029840550196,-186.4713170009827,-186.63583717867732,-186.8003266613914,-186.9812814949928,-187.17469136329692,-187.37181138139567,-187.57729530850338,-187.7822678986886,-187.97720652325825,-188.17535427286202,-188.34326248978778,-188.52217854175797,-188.70459367584863,-188.8832667991901,-189.05621393171532,-189.20092583621772,-189.35010020153823,-189.5052148130926,-189.6632150151745,-189.8363592006881,-189.9927103988921,-190.14723026571573,-190.30650546636298,-190.4712851967015,-190.63849720503003,-190.80458266749065,-190.97546667656843,-191.15181302239398,-191.33189581890838,-191.51310000685407,-191.67691109756834,-191.8385332358048,-191.98899184542552,-192.139065113809,-192.2922299241054,-192.44504553903516,-192.60742546285837,-192.77021383029478,-192.93690978838822,-193.10266635743574,-193.2801018200198,-193.44936124173637,-193.63029821868986,-193.8013092285728,-193.98435589636392,-194.16627193521526,-194.34820055047658,-194.53526248272556,-194.72800001763608,-194.9148218587079,-195.09995045655887,-195.29495502167993,-195.49331415388406,-195.6899759639664,-195.88517727788712,-196.07446742771845,-196.26552893402368,-196.46250382475773,-196.65261762663977,-196.85104209284964,-197.02942296408855,-197.20633296510005,-197.37231237951255,-197.51865448055287,-197.67181211868865,-197.82638251735625,-197.99121000986088,-198.16465260392215,-198.3441526555498,-198.51423827914005,-198.67748780382226,-198.83849403146814,-198.9889326200846,-199.13114381143623,-199.27979071760365,-199.43099704003362,-199.58361893326128,-199.73958892906103,-199.8911370538981,-200.0461392159641,-200.19258001531307,-200.34288694364386,-200.4915309600883,-200.6387295441191,-200.78748804557836,-200.93001633670247,-201.08023518569735,-201.23309599081767,-201.388447832187,-201.54496954075967,-201.70378835440624,-201.86448961508813,-202.0183192860177,-202.1625802624003,-202.29338304799876,-202.4160062835681,-202.53673693298333,-202.67774094790366,-202.81917223529308,-202.95350081327797,-203.09568080066947,-203.22576948942242,-203.36347229376042,-203.51396614106125,-203.6582161930146,-203.79105818536755,-203.91903442098373,-204.0495661666455,-204.16560406632652,-204.28588467645022,-204.40625155422822,-204.52470099388574,-204.6483725595299,-204.76435652243617,-204.8786849436692,-204.99105947159296,-205.108612335388,-205.23368686923095,-205.36424757859186,-205.48566664265036,-205.59653038331453,-205.70637664639526,-205.80818527696647,-205.9049629131914,-205.99306031056767,-206.09369562792745,-206.19731378805773,-206.30619224811835,-206.4182000781102,-206.54222542822117,-206.66278997395602,-206.79494857397185,-206.92651511538224,-207.0564272587162,-207.1820949712628,-207.3087193455467,-207.4396715059529,-207.57308948012178,-207.6976583719379,-207.82673863816672,-207.96200902640248,-208.09978180030976,-208.24297340927478,-208.3951350032894,-208.5482974437764,-208.70468988043558,-208.86301371297304,-209.01540686250792,-209.16713691684345,-209.31968884758953,-209.4748729945968,-209.62916372077598,-209.79397066845013,-209.96867216105693,-210.1441698459903,-210.32380309710425,-210.5036266341467,-210.69055784132797,-210.8783304193903,-211.068528287582,-211.26260509413896,-211.44549687912786,-211.63333257271643,-211.82714673151622,-212.02815935028593,-212.22986254744592,-212.43149921006443,-212.63109021379114,-212.82556451941127,-213.0081674050025,-213.1850748006982,-213.36130195566602,-213.53448654242493,-213.72144081660645,-213.912781041764,-214.1151885114141,-214.30846469757762,-214.4954191925981,-214.68303251363068,-214.8788079605356,-215.07778424160188,-215.27146279884892,-215.46052143997804,-215.65198606868034,-215.83586888934678,-216.01650625004822,-216.19150672352498,-216.37097267077297,-216.54441168059384,-216.71410207965346,-216.89315008673657,-217.06846320183013,-217.23235481697884,-217.3951969097334,-217.55396065538025,-217.7163531585593,-217.8625285383132,-218.01078952215903,-218.16755802618536,-218.31479009462691,-218.4695455436149,-218.6173929723018,-218.75944210208218,-218.89686179164437,-219.02763982237502,-219.16683999095585,-219.3143241865646,-219.46323293036585,-219.6137067077616,-219.76533921671853,-219.91768930801754,-220.0660768972566,-220.21814407278362,-220.37225466417294,-220.515748253968,-220.65718700685738,-220.79789200132655,-220.93337728967253,-221.07259300646183,-221.20925543351495,-221.33023264222993,-221.4345685881026,-221.53479565926773,-221.64745896809654,-221.7317931016305,-221.80832082461802,-221.85828813232365,-221.9079379874329,-221.94967694813295,-222.00220332545632,-222.05653744843403,-222.1012619798703,-222.12964222501614,-222.1520518194784,-222.17753209197417,-222.21123653198993,-222.2460528871161,-222.2932967154602,-222.33167894970302,-222.37498543985384,-222.4157436417936,-222.4480258550493,-222.4878117639937,-222.52002071090374,-222.560693509653,-222.59966550003446,-222.64735999728146,-222.71284623006977,-222.7790561929205,-222.845112306165,-222.91510368878062,-222.96718814879023,-223.01624991781318,-223.05201265970845,-223.0854170427301,-223.10733943133164,-223.11648597419298,-223.1279891842496,-223.1495164463522,-223.15117864346757,-223.17492058851985,-223.21491435359167,-223.2607837951391,-223.31542783276564,-223.36840407904765,-223.4138007211659,-223.45002182069038,-223.4791284957637,-223.50522204860317,-223.53364194459664,-223.55362776092988,-223.58093110513892,-223.6078546494973,-223.63245343891504,-223.65481303197794,-223.68188840578568,-223.70986450130385,-223.74953040629134,-223.7940401240894,-223.84433728054046,-223.87913802745697,-223.90895230769274,-223.93229846535905,-223.95192635222338,-223.95554850956887,-223.96088180348033,-223.97822183342396,-224.0029124344801,-223.9993781148478,-224.00711520996538,-224.01419241500662,-224.01837642522332,-224.03083425127352,-224.04731928686942,-224.05805076993784,-224.0693891455785,-224.0910893112532,-224.0998412183235,-224.10326591924513,-224.09650034809601,-224.08907966173683,-224.08914364806424,-224.08551843921305,-224.0922057342941,-224.09920362325465,-224.10874407746178,-224.11800272138407,-224.1267568014191,-224.13221694480217,-224.12879589140084,-224.12542330538326,-224.1110508685515,-224.09560942598728,-224.0810237071937,-224.07147514523058,-224.0673136633277,-224.0658172606445,-224.0629504686567,-224.05889157784895,-224.05509557648384,-224.05403563105028,-224.0382375079471,-224.02376910718795,-224.01333186598822,-224.0112587986805,-224.01321316731355,-224.0157576829506,-224.0192393958796,-224.0203096141986,-224.0170508356805,-224.01412048240854,-224.02643909005837,-224.0344799902923,-224.04214179113842,-224.0593674650081,-224.06931100587008,-224.08149840211263,-224.0940359910328,-224.11369571088017,-224.13451784622703,-224.1520807663528,-224.16233919485057,-224.1833337802209,-224.20855039812977,-224.22834777803018,-224.2561353123083,-224.27585353750692,-224.29522571867437,-224.31596260300194,-224.33553263215708,-224.3569950387655,-224.3818677026111,-224.40838069266738,-224.4326858603199,-224.47372495208128,-224.50690085893166,-224.55223138677866,-224.6002022060884,-224.66370156196263,-224.73221370367628,-224.80612076936814,-224.8686025521547,-224.9316489951725,-224.98656884035336,-225.03473722141007,-225.08561360435124,-225.13535885259716,-225.1909660184292,-225.2526154077168,-225.31977979447038,-225.40558129941564,-225.49171965032656,-225.58446649028065,-225.67684659898077,-225.7681667405841,-225.85618739869187,-225.9536747303746,-226.05369064370188,-226.15192959695196,-226.23965753756875,-226.32658263864778,-226.41055382418017,-226.49179744520916,-226.56802910385431,-226.65981392351478,-226.73826511702464,-226.81682846295553,-226.89653891842045,-226.98045417781123,-227.05987627373815,-227.1381688694455,-227.2243912104832,-227.30941620857993,-227.3892808103501,-227.46584713158882,-227.54924710930845,-227.62693712697273,-227.7030770148467,-227.7799435348261,-227.85521640826573,-227.93313894799212,-228.03228504607796,-228.10912311438642,-228.1901389170016,-228.25464112535064,-228.31514868624072,-228.36286850590386,-228.39944609626218,-228.44460283844546,-228.47732437523155,-228.52665602424076,-228.58994418516158,-228.67393588615414,-228.75176290654326,-228.81355434424222,-228.87495792293612,-228.94446335175599,-228.99360406188225,-229.0349407317217,-229.05338090462192,-229.06923527717845,-229.08065132369302,-229.07689048146494,-229.08779871860042,-229.0756293388058,-229.05744160816175,-229.0480784826059,-229.0367893187804,-229.02967777321464,-229.02514033468924,-229.0288956227423,-229.0245990050007,-229.0094783935483,-228.99214025787023,-228.9726847481361,-228.94846709531794,-228.9333052544962,-228.90719835073378,-228.9033060211832,-228.90551787325057,-228.9155504822511,-228.93246280408493,-228.9238794361936,-228.89076941274288,-228.84334720295556,-228.79471472487785,-228.75416454013885,-228.68360178412058,-228.61254087586713,-228.54381725063558,-228.4643932562949,-228.3952730879446,-228.31886121041498,-228.2635536694106,-228.21183411048878,-228.15537587120343,-228.08609277279993,-228.01651545263667,-227.94215823734885,-227.88361570789493,-227.80584461180933,-227.7044709364136,-227.60273905024042,-227.51593149656856,-227.45977343053437,-227.40659282705292,-227.34296826499394,-227.28002093833948,-227.22456703577336,-227.14937112479583,-227.07272721363097,-226.98339419370768,-226.8836795126481,-226.79883950866315,-226.7245646235051,-226.6542778524572,-226.56834080439694,-226.4789134323346,-226.39007014022172,-226.29720010919755,-226.21228417408383,-226.1368450734035,-226.0679633148702,-226.0275973692569,-225.97645636423294,-225.91958878571586,-225.87646649087492,-225.8470666389294,-225.80983713587284,-225.75516326403886,-225.7270179872712,-225.68977110002652,-225.65190270867515,-225.61773877404903,-225.5964285414766,-225.5780357782569,-225.55338356241555,-225.5431828774863,-225.5301060847878,-225.51355647876517,-225.494572941544,-225.46032048861434,-225.42396574354734,-225.38402826672427,-225.33767946838725,-225.27859624198936,-225.23151349729142,-225.1658616637178,-225.10998911358547,-225.05076374960117,-224.98559738886343,-224.91736450974622,-224.8523067539727,-224.79296225615417,-224.74349172973416,-224.7019685479272,-224.65427002863998,-224.59119163600008,-224.5351736019593,-224.46907600127543,-224.3833911724778,-224.28451957870948,-224.1899873155262,-224.12303421795968,-224.0451688184885,-223.96984409585184,-223.88749922498755,-223.80706517174167,-223.7414659119013,-223.68697817647444,-223.61726737076333,-223.53126764489025,-223.46075674288204,-223.37137064963463,-223.28613323882837,-223.2084856566371,-223.14212568461517,-223.0807151010631,-223.03030969836163,-222.98671140887836,-222.92928312489494,-222.8413442723595,-222.74599863691492,-222.64546075109047,-222.56447087581455,-222.49041378676156,-222.42563457037704,-222.35836867111357,-222.29184479674132,-222.24928325060682,-222.19554655218326,-222.15691355140643,-222.195636042542,-222.22632253882603,-222.2649259598984,-222.29322173344462,-222.33255617508348,-222.37290224636217,-222.41323552732865,-222.46107768449383,-222.50158465799905,-222.5368540406207,-222.55792622573972,-222.57913559019926,-222.60328614684568,-222.62837447872607,-222.6508461213507,-222.66735081975276,-222.67859520912043,-222.69768327540896,-222.7143921887764,-222.74377227112836,-222.77876362475945,-222.8123365248648,-222.84272654453343,-222.86305636218822,-222.88530439801525,-222.9194265062133,-222.94487823826967,-222.97753353391272,-223.0178824391869,-223.05313977774222,-223.08628843078168,-223.12210438068814,-223.14892341918767,-223.1680943970896,-223.19742823963588,-223.22789309531436,-223.25834277738795,-223.2815434289805,-223.31984207240748,-223.3542340286267,-223.38482798417954,-223.4268619201439,-223.46613983437783,-223.51081286803492,-223.55486466716138,-223.6075511965264,-223.65838757204347,-223.708067307718,-223.77054084807514,-223.83936286050084,-223.91815537507136,-224.0045847080146,-224.08179938726244,-224.15854070978276,-224.2361787909249,-224.30326559880632,-224.37027829618273,-224.44327344094108,-224.53509381269396,-224.6139379302631,-224.7044139578711,-224.78693404439764,-224.88082665642924,-224.96621820156543,-225.05352966356622,-225.13193304606648,-225.21226536255926,-225.29448002837216,-225.38350476530195,-225.4683597149833,-225.54325797839738,-225.6158984827025,-225.6984567503705,-225.77974161249858,-225.85306888103332,-225.94262265174984,-226.02747761848605,-226.11501643634892,-226.2072526606853,-226.30682350695133,-226.4415013619082,-226.58478628357716,-226.7033589814073,-226.83019025132126,-226.95619452482333,-227.0700618119754,-227.1957210745977,-227.32084524208767,-227.4446483987822,-227.57283209089383,-227.7165574271412,-227.85391394202816,-227.96961186203316,-228.08342114521656,-228.21583997430116,-228.3384101779693,-228.45441894974192,-228.5926995025984,-228.723179404853,-228.8571390019033,-229.00603673486512,-229.1646094043399,-229.31273417893772,-229.4526738949353,-229.5946865171918,-229.7481790321208,-229.8990220312353,-230.04376787950332,-230.19649191727694,-230.33317894684387,-230.46932155266586,-230.6141555883214,-230.73562171029607,-230.85875463144475,-230.97901007896326,-231.10090863696678,-231.22099823202552,-231.34291813382333,-231.46528149421283,-231.57930696807216,-231.69908159520492,-231.82444935503827,-231.95344416130501,-232.06582453900592,-232.1792020422272,-232.29115031969377,-232.4046589314803,-232.51540646326794,-232.62880263964144,-232.755686178436,-232.88804616294874,-233.01553901972147,-233.13213219898807,-233.2649807957796,-233.39314658108378,-233.5130280670628,-233.6367071272516,-233.76922911617567,-233.9095927797116,-234.0538445580396,-234.1968827406863,-234.32483883450732,-234.4350210826642,-234.5021514581922,-234.5559570377991,-234.5717792171463,-234.59325135215386,-234.6149742346306,-234.62455977128047,-234.636449733267,-234.63993048242355,-234.6584896501172,-234.6816057704873,-234.70809482367622,-234.74458281291754,-234.7779900303376,-234.81504740037417,-234.85072488792866,-234.88357546224597,-234.9002063905573,-234.9085074584964,-234.9226382273373,-234.9380150214456,-234.96117674034667,-234.98850768127886,-235.00146913956632,-235.00020767715887,-235.01289187603197,-235.03447515724656,-235.0459589714992,-235.05298402292192,-235.06028340951343,-235.0670699429038,-235.08689367570605,-235.10248751234758,-235.10858171792825,-235.08673954375809,-235.06353637185202,-235.03504504331522,-235.00967792464326,-234.99939722153613,-234.98562825054978,-234.9659085676085,-234.94503117020668,-234.92861124829778,-234.91049177309287,-234.89776820269617,-234.88733439873795,-234.88005508953938,-234.8764603922691,-234.87663634263572,-234.88182968660658,-234.88974345165116,-234.884093791542,-234.8833800909133,-234.88796086556977,-234.89187423978,-234.89399261063045,-234.89242120904964,-234.89055808275953,-234.88458515947514,-234.88603024864642,-234.88863267237502,-234.88125184707224,-234.8241557289075,-234.77529884906198,-234.70651914960126,-234.6428642320452,-234.5794364863841,-234.51238261635262,-234.43634635109993,-234.3731786760054,-234.29385442166677,-234.20767195032477,-234.14095780230764,-234.03068941980382,-233.90476599162594,-233.783098139922,-233.68284054668948,-233.59559829461432,-233.51206091417225,-233.44945932798873,-233.3871543294972,-233.3286867381621,-233.30256482926143,-233.26436872586237,-233.21200183121346,-233.1643946734721,-233.11116920750555,-233.0637431554078,-233.003224932414,-232.9480085819805,-232.8749983122325,-232.7825628689534,-232.72491485575483,-232.68100072138986,-232.64662128299096,-232.60098001447022,-232.53476307897472,-232.43535975697432,-232.35591957756424,-232.26621563322806,-232.18761552978867,-232.10372945534164,-232.0441053445993,-231.98800543071047,-231.93240503382367,-231.8801219116649,-231.8422062826112,-231.81908569031202,-231.78885581681425,-231.75934659720042,-231.73786828292032,-231.7090460742711,-231.68856477118334,-231.676620880663,-231.66743144319116,-231.65117732659746,-231.63605946150346,-231.6148818202546,-231.59574272734153,-231.58779524914644,-231.58593531109364,-231.58630916864058,-231.5806226309969,-231.57826780106643,-231.568589252729,-231.54185166338084,-231.51055400374935,-231.49310641480952,-231.46237853615457,-231.44201219874412,-231.43017069633152,-231.43670543055669,-231.43284347271492,-231.42776282547402,-231.40189046867454,-231.38332144466403,-231.36216241118564,-231.33261382370802,-231.31202866282547,-231.2947782324436,-231.27934735235067,-231.28317213836726,-231.2742456488968,-231.25544297619126,-231.23230979827622,-231.18431041396343,-231.13841189918003,-231.09095835745302,-231.03997076674568,-231.00663374682154,-230.97584467956767,-230.96196449281888,-230.96311875972788,-230.95776110014413,-230.95341070836093,-230.94230101720132,-230.91902612497415,-230.90208138685284,-230.89637689693245,-230.88675422812503,-230.88454047045343,-230.87812859636324,-230.8813816454549,-230.8866402436779,-230.90610041454056,-230.91907380601697,-230.94626468531624,-230.96666426115098,-230.9877822602657,-230.99677318114482,-230.9923991389869,-231.0018007754552,-231.00451670609345,-231.00692669732234,-230.9993777376285,-230.96313922524678,-230.92316512141224,-230.86238642884837,-230.7863321143459,-230.72751501823768,-230.66133555673787,-230.62686300387122,-230.60760039094203,-230.58283186781136,-230.55300310016355,-230.51490351545453,-230.4642214840178,-230.41250003142613,-230.36662974870342,-230.3322401125606,-230.30530375222406,-230.27606926066346,-230.24343083515942,-230.19902252381598,-230.1376334448405,-230.07864129554764,-230.04183915026715,-230.00335775776057,-229.95972479731608,-229.9135694876777,-229.87860511350573,-229.84949065411638,-229.82105819638582,-229.7916237410218,-229.75374832167927,-229.7144717737683,-229.66853748771064,-229.62803598087248,-229.59012759750567,-229.57502497292717,-229.56692530957935,-229.55024045056143,-229.56618645349863,-229.57309312676443,-229.56697300832548,-229.55234402873612,-229.54800480378435,-229.5485749215386,-229.54849371156342,-229.55397020457895,-229.5526204440239,-229.556621046474,-229.5634151651684,-229.58118047761036,-229.60161254734612,-229.63214273829817,-229.5700027913199,-229.5027678710594,-229.43425176807796,-229.37549463146934,-229.32705221563083,-229.27174994907546,-229.2327238817361,-229.1959243536121,-229.14612860908164,-229.0928683203192,-229.03311193926493,-228.96734988434946,-228.89071692626385,-228.80686344356582,-228.71395438719355,-228.64315808003812,-228.554866405354,-228.4667993357416,-228.36163932657382,-228.26218765260182,-228.16328031270677,-228.05696616015757,-227.95329914716967,-227.84655848618695,-227.7253366395753,-227.59196901900305,-227.4588701123348,-227.31642709184052,-227.1424966049999,-226.9699516802948,-226.7910634505406,-226.60410051229792,-226.42248001753705,-226.24112577862434,-226.06723512687586,-225.89468273129114,-225.66601288184847,-225.43112246248438,-225.21554063225176,-224.99574650427166,-224.7797886175049,-224.54998634952517,-224.30704396866713,-224.07342225280627,-223.82042747326705,-223.5798451330038,-223.34143741092885,-223.10657759740843,-222.86475220266675,-222.6092395578471,-222.3093428488737,-221.99604903612362,-221.68573487894537,-221.36606162108274,-221.04338574990925,-220.71493314965574,-220.4045277842415,-220.1089178476259,-219.81555810040754,-219.52213621668125,-219.21848699170278,-218.91184060415708,-218.59278856603305,-218.18882619518627,-217.77435526455793,-217.3283380967041,-216.91244533195913,-216.498774279602,-216.07752729406093,-215.65010481552144,-215.2351287599704,-214.81229690817418,-214.3786574706901,-213.95804364567903,-213.5441497858119,-213.15879284153561,-212.7976504349317,-212.4431332096201,-212.07051538647465,-211.68121969818822,-211.27671341741097,-210.88028114182634,-210.46639288545157,-210.05444219608125,-209.64471533278902,-209.22246379776334,-208.7753326919992,-208.3391894391134,-207.90053313845874,-207.44833540935997,-206.98672728775182,-206.55171468476874,-206.13109077436002,-205.701117380735,-205.2845718642393,-204.83028503340302,-204.38305265907184,-203.94438816653383,-203.4947395441859,-203.03738973488362,-202.60948570804067,-202.19298653648912,-201.81106621824165,-201.4379708951874,-201.09988443478414,-200.72116627966716,-200.29904375060687,-199.88454161128175,-199.49066079766726,-199.0822203059488,-198.68354820406512,-198.27704699128844,-197.87476954702288,-197.47643326806337,-197.0824123626753,-196.7241881322234,-196.36231152321307,-196.00452301576206,-195.6440862907566,-195.26510639905882,-194.88408370823436,-194.50174253537352,-194.12253753542973,-193.75937949520812,-193.39834980131127,-193.03844949399536,-192.6635469353323,-192.29312972921343,-191.929177063289,-191.55076435193132,-191.19077569900855,-190.8618848548831,-190.53629566048767,-190.22815602136507,-189.94597276681543,-189.68388520273584,-189.44438630238892,-189.22777456295898,-189.0320935423524,-188.86403828742823,-188.7142569711532,-188.58263807747426,-188.4657560202113,-188.35987231202307,-188.2657228320404,-188.1821622495927,-188.10802919136768,-188.04295638940494,-187.98482998367763,-187.93387005697605,-187.88903245574875,-187.8489323279473,-187.81343263648796,-187.78184630257238,-187.7543285951906,-187.7296232627359,-187.70810171533594,-187.68983960147852,-187.67461067564,-187.66293408324054,-187.655424502791,-187.65017942770191,-187.64716647232308,-187.64337080965015,-187.64086439158837,-187.63753865140188,-187.6336370035133,-187.62998466360114,-187.62530406269707,-187.61993975955738,-187.61599297806242,-187.61232878945248,-187.60880019355227,-187.6052571613709,-187.59933752579673,-187.59231173464468,-187.58535026384652,-187.5805778526419,-187.57624514969848,-187.57079167525444,-187.565757841734,-187.55860797908008,-187.5524019855202,-187.55183932451928,-187.55067452804633,-187.55094867154548,-187.54822507601693,-187.54292197031828,-187.5379566560623,-187.53859701191504,-187.5419315140398,-187.54404020393122,-187.5473448767607,-187.54980615879776,-187.55421173704963,-187.5591218090567,-187.56224963855766,-187.56951102558287,-187.58030853686523,-187.59289839917074,-187.60482539978057,-187.62054518295827,-187.63992544960274,-187.66012541976852,-187.67983552877467,-187.7024732770933,-187.72571418016014,-187.74798967761944,-187.77021564566712,-187.7925375462146,-187.81270482775835,-187.83312126986038,-187.85369324521162,-187.87375207000787,-187.89396681030303,-187.91591633340522,-187.9379301606814,-187.96122889473736,-187.98636790791988,-188.01178579451516,-188.03636878797624,-188.06069453396412,-188.07963698931508,-188.09604821213088,-188.11704412543168,-188.13987049784737,-188.16261207190655,-188.18858346140223,-188.21631988306308,-188.24530313971718,-188.2753574243261,-188.3076040327196,-188.34318011210416,-188.38148493574045,-188.42283353647872,-188.46807197584258,-188.51704428643006,-188.5684413342933,-188.62418707515826,-188.68466111467205,-188.7509314715635,-188.8236452774281,-188.90566613437113,-188.9954403103011,-189.0963561102244,-189.20758792065953,-189.33461830258238,-189.4699879379814,-189.6201917459539,-189.76111000380297,-189.9217770593059,-190.1060219798146,-190.3050138488179,-190.52525562805386,-190.76155851325166,-191.0149444634335,-191.27728784770807,-191.55309736282925,-191.8284531115405,-192.11451563499213,-192.41145340702496,-192.6895036318374,-192.9820213959174,-193.26875154487698,-193.55518173468772,-193.84420267329187,-194.1408422270688,-194.44501466589008,-194.7469128066332,-195.02887606448257,-195.29616708764297,-195.5637513743959,-195.82621621530143,-196.07132487354738,-196.30519216775792,-196.5237688295574,-196.74217000649514,-196.9760958814004,-197.20977467289504,-197.4166645596024,-197.54312572741128,-197.70796171561324,-197.8825518874164,-198.06593522891035,-198.30178519201309,-198.51994426459714,-198.735173369113,-198.94979240234625,-199.12519208285084,-199.26962123452813,-199.4127043936969,-199.5592451256116,-199.71546503949958,-199.88548432391235,-200.050804573837,-200.24148985703778,-200.41553164723518,-200.54272711679187,-200.66736135842893,-200.77041843933785,-200.9080072865181,-201.01057973413117,-201.14250060082577,-201.26186923467048,-201.39772551555234,-201.59107104268423,-201.7678783084666,-201.93950432942256,-202.0897558188026,-202.24127386025975,-202.35988722798993,-202.46119527890914,-202.6077004958188,-202.7507750583245,-202.90168661364442,-203.01017421798497,-203.1203880438743,-203.23929642136318,-203.37015556403276,-203.46319908829264,-203.53481619521517,-203.6059295963678,-203.69680152649016,-203.81088047206867,-203.9337344891983,-204.079164908454,-204.23322853243553,-204.44419536925034,-204.6571892937809,-204.8580047186806,-205.13310306042877,-205.40878059253737,-205.74909025111992,-206.02245438261434,-206.31503003949183,-206.61708152174197,-206.94250555130293,-207.27338815839903,-207.60289032799847,-207.91932244156033,-208.33214372610564,-208.67565905191805,-209.02093127043554,-209.31183078420327,-209.55239174522285,-209.79636733036205,-210.05159533243568,-210.3258244497183,-210.60585185266245,-210.89157272164084,-211.1656249505122,-211.4541574167697,-211.75133808651663,-212.0553786591081,-212.40723475124014,-212.78171494795606,-213.1478522705238,-213.44741975689612,-213.75261574639535,-214.00866538670562,-214.2997857334176,-214.62115865482338,-214.92838126645165,-215.22093019070417,-215.51336772150535,-215.8212598806922,-216.1667697080884,-216.501019129003,-216.8548456177523,-217.18950826970013,-217.54006070948253,-217.9115243105498,-218.2801783681134,-218.62875819490728,-218.9549488908542,-219.29355211626262,-219.6283837562496,-219.96719489272164,-220.3145708023094,-220.6643800027823,-221.0093997080503,-221.30308181139844,-221.60099101100695,-221.9168130848866,-222.23184106185454,-222.53351110527638,-222.85005879913297,-223.1768439096959,-223.49804591057,-223.79808961176786,-224.0892266083374,-224.39531730798808,-224.71603401359243,-225.01750084686046,-225.33656154557684,-225.66307670206788,-225.98512668597323,-226.3070597162532,-226.6193900510516,-226.9415072931115,-227.275803908733,-227.57590333349617,-227.883362279852,-228.18913294277445,-228.46605303716933,-228.73659983894322,-229.03859216734782,-229.33185248123482,-229.61411488818158,-229.9016633202209,-230.17498720116782,-230.43761154430467,-230.68511100944488,-230.94548920509442,-231.22351648014774,-231.5045403675649,-231.78560042158642,-232.07862348740673,-232.40396929080816,-232.73222126786277,-233.03489463194092,-233.34361196762075,-233.6552827120231,-233.95690543569253,-234.2880336539456,-234.62901996765322,-234.9538002435129,-235.26273165106068,-235.5688910624067,-235.8787993210899,-236.18866618656648,-236.4989445054398,-236.82782947019587,-237.14930803090283,-237.49583956108108,-237.8244763363,-238.15516649440542,-238.51091694682327,-238.8681928712922,-239.22710807543808,-239.59994953883142,-239.97373594750024,-240.34937019473364,-240.71914513514275,-241.086913848907,-241.47011393710818,-241.84544000333517,-242.21913388804023,-242.5938657589577,-242.9595835615728,-243.33248189318329,-243.65370145440284,-243.95629673052827,-244.24079692115265,-244.54452600344484,-244.83980145588066,-245.1630655943336,-245.48710282056345,-245.82488243794796,-246.1734698240307,-246.55397298287244,-246.93696088588695,-247.28846347688886,-247.62716844472016,-247.96925791016292,-248.3232769954593,-248.7017020086987,-249.07958795302875,-249.46961104959883,-249.84124921970033,-250.24109089280682,-250.64884312499635,-251.06412168541465,-251.4666942636959,-251.85853345802934,-252.23401222164102,-252.6120826209626,-252.97545202726178,-253.35963471069954,-253.7343320682703,-254.1548695612637,-254.58685651252745,-255.03279761297927,-255.50404388889,-255.96243119725477,-256.41421324619114,-256.8772539914862,-257.32029768727443,-257.7592967815017,-258.204787714094,-258.633341984907,-259.06360314304766,-259.5017965561383,-259.9526432383773,-260.42700022801364,-260.91847031985344,-261.4156242857043,-261.90987695659896,-262.40239367228605,-262.92214412302565,-263.4273944500728,-263.93976710057905,-264.4489534135755,-264.97589570524906,-265.5166103946467,-266.0620010694347,-266.62638725546276,-267.1719602808407,-267.7052141310014,-268.254076666386,-268.8208831326192,-269.3810283189014,-269.9340548846303,-270.47061797186325,-270.97171796244766,-271.44425051635153,-271.9248762692587,-272.3896662033767,-272.85655404692625,-273.3490527845479,-273.8552132805671,-274.36292990982656,-274.8805859066415,-275.40535838885444,-275.9129289982884,-276.43511946134095,-276.97907648379805,-277.51231804513554,-278.06022777963335,-278.59728850408646,-279.1313272783191,-279.672542252667,-280.20780991501306,-280.7217689922254,-281.2214421556946,-281.70694685770286,-282.1999367549797,-282.6959272957429,-283.18212807647615,-283.67913059157036,-284.24487360205603,-284.81698652037085,-285.38951159448334,-285.9582653406378,-286.51706371599903,-287.062782434723,-287.61160242269034,-288.1615632115845,-288.70565774161696,-289.2507629858392,-289.8004919636551,-290.3429387007109,-290.86486150231576,-291.3771116661137,-291.8769593317684,-292.36315920144625,-292.8451225488225,-293.2988278564171,-293.7557742669269,-294.20264471325754,-294.6618515880127,-295.1230772272793,-295.58329359540403,-296.0454606321964,-296.53411306445923,-297.0298656810155,-297.5197986969233,-298.02501764226326,-298.5347718861758,-299.03750680115445,-299.5542788162966,-300.07439354025337,-300.5987256162334,-301.1256126447497,-301.64063683249515,-302.13507059402946,-302.61331791015436,-303.0935807085225,-303.58342773738696,-304.0424817948242,-304.50558463247035,-304.97299503759496,-305.42056205629706,-305.87383619798493,-306.30352865902387,-306.7308993984898,-307.14585154157794,-307.5346050923963,-307.94722786913735,-308.3577413334024,-308.7855244517905,-309.2221003817649,-309.63732388981043,-310.0606315897494,-310.49362082529115,-310.89837505257856,-311.3131962516036,-311.72061105694956,-312.1310557485431,-312.5452861778358,-312.9581829188701,-313.3848358515934,-313.79688814960537,-314.1949671041166,-314.60310419533744,-315.01498405311395,-315.4208679707972,-315.7886224585418,-316.15774179889013,-316.49169687338144,-316.8065594300424,-317.12346991037157,-317.45732233852505,-317.79073671815786,-318.1285589438976,-318.4923042482005,-318.8570915773489,-319.23629929083654,-319.61973497350664,-319.9950223581709,-320.37973292499555,-320.7514996394257,-321.1201237367186,-321.5077252965566,-321.89223317263713,-322.28356049508875,-322.6811689338829,-323.1021955087235,-323.5177634549673,-323.92814525525137,-324.31829186473624,-324.69504124139166,-325.110075527964,-325.5247397552175,-325.9354772065344,-326.32941905325424,-326.7378097011642,-327.1571663414634,-327.581039778559,-327.9942886302633,-328.41927025621226,-328.8457329760349,-329.24872433709606,-329.6163251545895,-329.98742117026086,-330.3470754031914,-330.7061126274202,-331.05653559887287,-331.41910048264253,-331.78754907671464,-332.17038711741407,-332.5450432342568,-332.9167250233204,-333.28361976471024,-333.67254830664933,-334.06072697786294,-334.45570057687837,-334.8500302418979,-335.22844160136265,-335.5996773765728,-335.97266435599886,-336.35038448906744,-336.7264568720202,-337.1064192921658,-337.4706717488971,-337.81952243664455,-338.1627878615418,-338.49471916190487,-338.846098430462,-339.20938070585544,-339.5868940094042,-339.9824705153096,-340.3576805956145,-340.72732997408457,-341.1038751030828,-341.49232526645574,-341.8734274924045,-342.24895342265336,-342.6143111685433,-342.96765974506707,-343.3144708583204,-343.65969885223603,-343.9951974090727,-344.33789598527983,-344.6732327018144,-345.0085145221001,-345.3569201981045,-345.6981562386318,-346.0421562247193,-346.3798022728588,-346.6956044923554,-346.9928689045737,-347.29461602198717,-347.59510596877226,-347.87624332832274,-348.17096630487686,-348.48252677205346,-348.7901135431821,-349.08272633063825,-349.3761813919009,-349.65929549507746,-349.9433763793513,-350.2263189425885,-350.50719539172496,-350.80695349645794,-351.1039947065965,-351.4021870959077,-351.707261959913,-352.0050656782005,-352.30047933489186,-352.5805129264754,-352.8685802819655,-353.13811858094414,-353.41946785320033,-353.70320678633107,-353.98429465763,-354.2808317119725,-354.5764187312743,-354.87764476882694,-355.2139823961443,-355.5201863148159,-355.8287678363595,-356.1459141324194,-356.486838823972,-356.81186211901695,-357.123084113442,-357.4489029833967,-357.7771327628543,-358.04701880798893,-358.323789213955,-358.59687581378057,-358.85486472825505,-359.12215350114457,-359.38460055534415,-359.6387264145196,-359.8882495606031,-360.144679213161,-360.399867664064,-360.6548408137478,-360.92085544412294,-361.18912710587756,-361.4449240514423,-361.6993285206645,-361.9823981678928,-362.2563299853937,-362.52906091185105,-362.81471654660345,-363.0950831448845,-363.3754618668481,-363.6558646093781,-363.94391651718615,-364.23460343040097,-364.50930456219066,-364.7795032802678,-365.06589191872627,-365.36078120598177,-365.63054107941025,-365.89791429497564,-366.1628392013008,-366.4324024382604,-366.7287898638351,-367.02849068190517,-367.3343387377754,-367.65087207695433,-367.9532897387344,-368.233779508917,-368.5203383833341,-368.8008544594195,-369.08273057225233,-369.3844502655611,-369.70343448730455,-370.0180591439239,-370.32789978055735,-370.6208273068223,-370.9203642049051,-371.22020251468894,-371.53512086538285,-371.8532628445282,-372.18294094847806,-372.5159135604026,-372.84007350690445,-373.16302390636884,-373.5041901270415,-373.84467099688663,-374.1997046352608,-374.5608905764493,-374.90643433297555,-375.2253587105897,-375.54344696319095,-375.86009533085416,-376.1933529433172,-376.52941664133687,-376.88486213640317,-377.2464229599191,-377.57028988656566,-377.88370745463726,-378.21915539126167,-378.55305589874297,-378.87502873847916,-379.2002327855298,-379.5080413883152,-379.83928330963863,-380.16432363167587,-380.50109027358485,-380.8402343330308,-381.19677051589497,-381.53917086370893,-381.8671703190266,-382.176336713419,-382.49902802886027,-382.8259570404716,-383.1393880820415,-383.46087540653934,-383.7932820580354,-384.1064796287428,-384.42173697437283,-384.76369003615764,-385.09904225989703,-385.43347221163094,-385.77905348519016,-386.093600149763,-386.42221506406895,-386.7729984507423,-387.10921101449276,-387.4367893377039,-387.7210189226589,-387.98192899411515,-388.2416981132901,-388.5094648773338,-388.7865597709606,-389.05378186248345,-389.3458601282673,-389.6448821609738,-389.9370655130624,-390.2269346040848,-390.53041731716985,-390.83167307976873,-391.12518634392836,-391.4232006412367,-391.71897066099154,-392.01991001895476,-392.3289083187865,-392.6359203449829,-392.93790770250234,-393.2289607941857,-393.5290532966683,-393.8295087169645,-394.1382873279272,-394.47513858561433,-394.81688283057883,-395.1370318096251,-395.4487120306603,-395.7607267123858,-396.07418890833287,-396.38629044270783,-396.70276856272176,-397.0138383425747,-397.32126856508876,-397.63080966469533,-397.9384557985122,-398.21923742848594,-398.48432835019594,-398.767320091225,-399.06206613036557,-399.35419010791156,-399.63634191486744,-399.9118612036491,-400.18248059545476,-400.444240222545,-400.711739138198,-401.0005001452755,-401.2933244231681,-401.587721070533,-401.88673116061,-402.1816759898302,-402.48288865349605,-402.7737552287399,-403.08079326677216,-403.38759354922695,-403.68562827335154,-403.99040095395503,-404.287809535841,-404.5913163767382,-404.8998574963771,-405.2247191682236,-405.5429320429412,-405.8538894792091,-406.1675096682193,-406.4788113700488,-406.8028886565571,-407.10384966126185,-407.4034518142671,-407.7002973783983,-407.99561604562587,-408.2835774184605,-408.559415560856,-408.842682354496,-409.14098712159284,-409.43024965679615,-409.737452150488,-410.03103039897724,-410.31191179585767,-410.6042325074104,-410.8886377277213,-411.1740559599639,-411.4785264043039,-411.7723926407598,-412.0425177838115,-412.31482944251184,-412.5631263413379,-412.80435470780503,-413.01204267182766,-413.2055357629979,-413.4128488029055,-413.61863226454443,-413.8374855024904,-414.0749669191773,-414.28404816741386,-414.4859654165357,-414.701204827943,-414.8987771848224,-415.09480969095966,-415.28636901604114,-415.48246543546884,-415.6882863032952,-415.901497066101,-416.1177937077846,-416.3149508563765,-416.4936957897826,-416.6600775935003,-416.83411749203515,-416.9963136109054,-417.1776883898692,-417.35117703945434,-417.5064023221512,-417.65315461320097,-417.79388950419343,-417.95290574276623,-418.1045497083978,-418.25352628013025,-418.3913016767601,-418.52223353244335,-418.6186065413294,-418.7295079251926,-418.82313924022856,-418.91163401462654,-419.00790333602345,-419.1182033295554,-419.23859421071575,-419.37703202682314,-419.5012392043536,-419.6259754615712,-419.7530721378207,-419.8884359242893,-420.0004665179149,-420.1098138475627,-420.2382741163601,-420.35233323163266,-420.4733067590696,-420.5791682298277,-420.68039940891686,-420.79981873296674,-420.9117484967337,-421.03362852159444,-421.1374411280267,-421.24268006613966,-421.3495529443553,-421.4641637585901,-421.5512382334382,-421.63322474385313,-421.7097019200464,-421.78311566901175,-421.8550350643418,-421.92879187599647,-421.99899365041165,-422.08031204936015,-422.1679026893562,-422.24610152753667,-422.3151075002934,-422.3971220023068,-422.48612967638473,-422.6028878401303,-422.75071630709135,-422.9215683615985,-423.081327074573,-423.2417997411849,-423.40915310741366,-423.5607900529667,-423.72298869219594,-423.8720718616423,-424.0135574893484,-424.1306860457498,-424.2449455882834,-424.3912729739659,-424.5397378370908,-424.63871496906904,-424.77496362251077,-424.9062460151199,-425.05956128014805,-425.2106465338147,-425.3501336200825,-425.47562883841783,-425.5881444938732,-425.70067845517406,-425.81702650158877,-425.8976344955063,-425.9805459550462,-426.0832609132176,-426.18770095119726,-426.29058346903366,-426.3694816834977,-426.44423630601887,-426.520243910245,-426.590903512335,-426.6594745797538,-426.7196949314148,-426.7766060370286,-426.8298850351857,-426.88702980510425,-426.94435853094365,-427.0391970232831,-427.1730797122782,-427.29602169878854,-427.42765067338223,-427.56331691499145,-427.70489581973925,-427.8278101862452,-427.95473527514696,-428.0964606163925,-428.2533153452241,-428.39164181192064,-428.5321354810094,-428.6898262373543,-428.8624375967738,-429.0347113886164,-429.19110242663373,-429.33851493059774,-429.4995461823146,-429.6666312392099,-429.8083403756591,-429.9883571404007,-430.1861093301304,-430.3845114887008,-430.5865717741999,-430.76560553200034,-430.94137345104355,-431.1215294729154,-431.29649876147414,-431.4814623212478,-431.6760455179756,-431.85538062483283,-432.02052713405647,-432.1915871854344,-432.36348845456087,-432.5217981218884,-432.66691083356636,-432.80691977175593,-432.9553139967029,-433.10173775882686,-433.2431685104366,-433.3628394235129,-433.4823969312365,-433.58168745451803,-433.6925291583011,-433.81481022849766,-433.9179105128678,-434.0236716951749,-434.13255359871437,-434.19382072440385,-434.2595117158962,-434.3109643123662,-434.36546377647574,-434.4307160175049,-434.4960885068831,-434.5353420070296,-434.5545603200044,-434.59679635373504,-434.64222747061285,-434.64540307376774,-434.66978140972606,-434.6868253165685,-434.7263039636309,-434.7584202302951,-434.7844911204811,-434.8193012182983,-434.8806214220167,-434.9259227953826,-434.9714700950444,-435.02931988509226,-435.0883212229619,-435.09601099676,-435.1051880832474,-435.1060991665963,-435.1251027681519,-435.1277947276867,-435.12811887055614,-435.1286246318123,-435.1112355422756,-435.1000900870604,-435.10829462343827,-435.1066377563402,-435.1021695532254,-435.0905192146929,-435.0341545729734,-434.9918956669899,-434.9500636196335,-434.9251409195149,-434.8892628746489,-434.85228000974894,-434.81450415217296,-434.7775759700635,-434.7233747124337,-434.67005910966327,-434.61785732770295,-434.575056011945,-434.4895379543832,-434.3657504213097,-434.2287419461409,-434.1369175279433,-434.07272450874734,-434.0148773084693,-433.9589991910907,-433.9097118282534,-433.8855032438605,-433.819925526077,-433.7312015165553,-433.64222711375623,-433.5532376967403,-433.4513535863134,-433.37389712410913,-433.28785329997845,-433.1899384886656,-433.0970411588587,-432.99880796598154,-432.8934527388501,-432.7995865739085,-432.7215346093999,-432.66509413979475,-432.6212927391389,-432.5809270575792,-432.53043033358335,-432.4798882518553,-432.42821982360874,-432.37154578787886,-432.30377404231695,-432.2245080123648,-432.1372593067499,-432.0081912675614,-431.87420938643845,-431.7049285006651,-431.5181292900452,-431.36280882995743,-431.21248281372937,-431.06357645648313,-430.93092426837757,-430.8060387255973,-430.6943346274311,-430.5957343655209,-430.52061058555955,-430.435521480822,-430.3489458373497,-430.25078391498755,-430.143052830721,-430.00907996167734,-429.8767310144558,-429.70782063669503,-429.5463052987179,-429.4163474624438,-429.2787682208527,-429.1391295699923,-428.9891066714281,-428.8431303256566,-428.7008168037137,-428.5598079578049,-428.4185198345822,-428.2869148832888,-428.1579844361986,-428.03563509558444,-427.9113825070672,-427.79030354506904,-427.670432381954,-427.5535952809696,-427.42115365321115,-427.2573349478589,-427.0846844358766,-426.93282879546496,-426.79850584397354,-426.7041032997131,-426.64375610298157,-426.5909253402642,-426.53915060745203,-426.50761676484944,-426.4733845195915,-426.42435726807344,-426.38498350926056,-426.33990555267883,-426.2931147095078,-426.25144919056584,-426.1938387291484,-426.13389460623694,-426.0735634686516,-425.99934559780195,-425.91250577291976,-425.8268942191062,-425.738939424471,-425.67451958176025,-425.5994100396656,-425.5158555586331,-425.42539223539643,-425.3575969358444,-425.24595691815557,-425.1402664783218,-425.0465539083998,-424.9260417503083,-424.7827145166175,-424.6501004970396,-424.53225252644734,-424.40119895423777,-424.2784220118774,-424.1373724757286,-424.0043919402651,-423.8544243797114,-423.7150216300088,-423.57430918614773,-423.4310498067589,-423.2746276464168,-423.1279999345952,-423.01560340569995,-422.9068373207756,-422.81191081704856,-422.6969265511707,-422.5834403900244,-422.4564719532136,-422.3037454230307,-422.17927483232415,-422.0350670920452,-421.90669179073484,-421.7732218749861,-421.64617106520745,-421.54070350967595,-421.4225579588692,-421.3451120796726,-421.2520626014175,-421.144519754298,-421.0636915054074,-420.99122764555614,-420.9161287486859,-420.86077298369673,-420.81551002816923,-420.7560670424464,-420.67664700638306,-420.6047207378215,-420.52929411301557,-420.4497350819038,-420.34610313050507,-420.24541237583617,-420.162546113761,-420.0844005004201,-419.9886157901892,-419.8866557487272,-419.78904891997445,-419.70881755743903,-419.60360094737007,-419.4702563011633,-419.31961573692934,-419.1593996277097,-418.9829515139754,-418.8031820110191,-418.63599901740236,-418.45751217114594,-418.2778885718344,-418.0805175807691,-417.88634995849316,-417.68733275333943,-417.49627618888735,-417.29249088455254,-417.10785883150857,-416.9151829966886,-416.7385988331898,-416.54433849186535,-416.36295550124487,-416.17014932062557,-415.9740838012858,-415.7498526618456,-415.5403523944842,-415.3573890183234,-415.18706596451557,-415.02674363191545,-414.8923443415497,-414.77569938006854,-414.64680669827067,-414.5231429514515,-414.37580802033153,-414.23766622786934,-414.034748159871,-413.8194593775588,-413.5975429936734,-413.3533911253453,-413.12098356635397,-412.89525132273957,-412.665851218806,-412.43480523970175,-412.2231159548064,-411.9996270792835,-411.775934697871,-411.56397210031537,-411.3502729445554,-411.1625820847112,-410.9929843809841,-410.800335649692,-410.5944910465969,-410.410500053893,-410.2835016233712,-410.1705422792202,-410.01575855381816,-409.86955220703203,-409.7486717170523,-409.6391991842702,-409.543359868494,-409.4321204096541,-409.3262277668546,-409.2169445056152,-409.1011320237467,-408.9717444199305,-408.85225784418253,-408.8040933169559,-408.8020102179744,-408.81174746844044,-408.8257443022285,-408.8413473342662,-408.8574718436521,-408.87038179254523,-408.87135098095314,-408.86315263747383,-408.85281480171943,-408.81459874726534,-408.7748556140032,-408.72225814750163,-408.6612041571898,-408.59625354035416,-408.55207663611327,-408.51003954465705,-408.46716049481984,-408.4319436922815,-408.39599153867675,-408.36854478118767,-408.3630673580319,-408.3569756318466,-408.36003607854946,-408.3862505510351,-408.43131940565763,-408.46521790211045,-408.50050564597586,-408.5269745036767,-408.54872918946603,-408.5839059231257,-408.63135244383557,-408.69002342793465,-408.75369163053983,-408.83182555233543,-408.8831288290912,-408.9498012558397,-409.0075831177164,-409.07726588242986,-409.140440018562,-409.20226727187946,-409.24082688186354,-409.2744181841081,-409.3128862805261,-409.34144472848675,-409.37509417518777,-409.4209033559273,-409.47039714095627,-409.5138487364584,-409.5417127487599,-409.55746527199335,-409.56230903497635,-409.56181252312126,-409.5556995646384,-409.53914248282854,-409.51951357334474,-409.4910735676749,-409.46306097684464,-409.43176171000414,-409.4035598053524,-409.39352651507033,-409.38984043706296,-409.3884297807399,-409.3967192193504,-409.41627114132825,-409.4343492441476,-409.4210048128589,-409.42207504777434,-409.4348715546221,-409.4461848604333,-409.45776897846554,-409.47198627176294,-409.4894886036018,-409.50193714879424,-409.51843518299756,-409.54328459836324,-409.5654895170064,-409.5943129331936,-409.6037708592721,-409.6146232555475,-409.62504409498615,-409.61340593163004,-409.5802071422495,-409.56196347241894,-409.5545421935112,-409.55123673792514,-409.5380096630579,-409.5193179202706,-409.4980403844602,-409.4696954558258,-409.4285901541716,-409.3967319728199,-409.3649583629958,-409.3478542833709,-409.32060072600143,-409.29280937240037,-409.24495190582275,-409.20602540215987,-409.16863933029526,-409.1493579834041,-409.13675756011617,-409.13218941716514,-409.11930937217767,-409.1081028981607,-409.07858341059,-409.0484921518564,-409.0347651814027,-409.02053551744393,-408.991754747658,-408.9494346726424,-408.9022072815533,-408.8447954648618,-408.77141609230785,-408.69991602736445,-408.6590664499872,-408.59866343276553,-408.543025917701,-408.4648782317763,-408.3570559262662,-408.25613457270265,-408.1664767205111,-408.07833084229605,-407.9870697574697,-407.9038278751923,-407.80938849266204,-407.7219948923357,-407.6377229190748,-407.57343584611226,-407.54512092689583,-407.51817455826676,-407.48985219850147,-407.4657766340788,-407.4463967858319,-407.446422769739,-407.45584854822664,-407.46112648015696,-407.4622144235509,-407.45140138031275,-407.43134052011555,-407.4158188685633,-407.3897780030766,-407.36927081511385,-407.3472696406661,-407.3172457694218,-407.3241126007633,-407.3062253359021,-407.2764207586715,-407.2505158304757,-407.2215643422842,-407.18189975190217,-407.1543982991843,-407.1268667417917,-407.0892724246878,-407.0699219957205,-407.0580604715851,-407.0527310610505,-407.0451512485415,-407.03783062012735,-407.03005767818286,-407.0294495447979,-407.0329369412575,-407.03077655635934,-407.01586952973594,-406.99761028432295,-406.983807317456,-406.9781826000126,-406.9831884232499,-406.96996324741303,-406.93582733429685,-406.89757151567574,-406.8420193721249,-406.780316594577,-406.7048398948664,-406.63364120789083,-406.5657774314059,-406.4987012179008,-406.43592269628425,-406.392953786175,-406.35856281688757,-406.32327120437367,-406.29288586360235,-406.2559570804751,-406.21223417818146,-406.1328697700501,-406.04999898029746,-405.9754297831023,-405.8983514060765,-405.8160025514153,-405.7259023300212,-405.6400175821527,-405.5468108440691,-405.45356535085375,-405.3794424609441,-405.30003942760413,-405.2462677703097,-405.17193554090954,-405.08584472802977,-404.99511179744695,-404.9132526149333,-404.8313950861793,-404.74944719709856,-404.6722795544083,-404.5868901413123,-404.4915107287343,-404.39863847340166,-404.2764194622014,-404.15661782245843,-404.03201804264063,-403.90583647894346,-403.7796995104709,-403.6347745583789,-403.5044856083932,-403.34335579333674,-403.2085886027053,-403.0737418066474,-402.93900147649947,-402.7941867206573,-402.6492623008562,-402.50928359959653,-402.3835210282614
Last-Gradient Optimistic LB-FTRL,0.0004848004384411294,0.0011999182724896085,0.0039890036499421605,0.006412464572714438,0.010971977753558196,0.026032666209914762,0.03729769807584157,0.047911247128412604,0.08325022964402234,0.0901578769880384,0.09989416430739412,0.14309057470088593,0.15445576127716193,0.20724485615726568,0.21782364722711595,0.22734049560367747,0.2845692062648059,0.2991305717809946,0.31546656332007095,0.38301071566797085,0.40259073062492123,0.4202254492655296,0.4990197846168729,0.5233631420840703,0.5495329337581598,0.6378661431088949,0.6577246579646431,0.7480775578217966,0.7790562644007044,0.8061747471622998,0.9143343706368003,0.9492100958858117,0.982833544902054,1.1057904956977247,1.1476746117823227,1.1845028587821727,1.3121947189417122,1.3627685379454455,1.4155133262755741,1.5629845316265272,1.61719996807213,1.78621848610274,1.8516167986343,1.9122626755965162,2.0949270634935893,2.159924748930706,2.2224753761758067,2.422955219722277,2.4878009159514756,2.5602204940972895,2.7856766048454693,2.8519907476969344,2.9178502496307335,3.154176993022579,3.225829299694253,3.467303416444594,3.521424607628005,3.576194663529514,3.818891830461598,3.8997443280840405,3.98226446013947,4.256500220041543,4.362222638214232,4.446423822482745,4.7353583292910955,4.860672713194058,5.198098098941773,5.333590397990319,5.4636235785111715,5.795470677942072,5.911929980671518,6.037524787708145,6.363970472673942,6.463135779294874,6.56709765499511,6.847120051110882,6.930844343037252,6.990134314022786,7.235132037651688,7.295499884088143,7.591634267588258,7.656354590225028,7.741152297031764,8.003639066377687,8.039960047103762,8.092014212708204,8.307138259339887,8.374692953703256,8.444741040713168,8.657775743635089,8.70458489010272,8.773624731186745,9.0149078918629,9.112012952300372,9.359067004317076,9.4736922123227,9.596460645765795,9.887333701019717,10.048999491791218,10.1795269852152,10.451706175268278,10.571418432294259,10.683070397536962,10.923950019777195,11.040597427276934,11.163014539108627,11.398781542586267,11.5057367861337,11.760439756622276,11.901639693093411,12.051909982691836,12.300235514376151,12.41148869050189,12.53141186722916,12.784077490743496,12.916647821492415,13.064168753515442,13.307879556709587,13.443339748656278,13.693551524804082,13.806862242372198,13.942877348438458,14.177308461082603,14.286675891223275,14.404797393607952,14.61264558903977,14.733644832550088,14.848085946083291,15.06006780035976,15.170811667091566,15.295985072047678,15.497274686459654,15.603237224716596,15.778496308836816,15.867942168715038,15.965756946734606,16.13686220724979,16.21741569350054,16.296273275286786,16.453518634501172,16.531637089419597,16.6150417981331,16.772468389826084,16.873296242837554,16.988929216253666,17.183948681050623,17.2977841777228,17.47209222762128,17.61177791158027,17.805396943347535,18.05821625126514,18.23725538329776,18.42293711923904,18.690068922441455,18.879180074894432,19.059488227659344,19.310747411017314,19.49233806317053,19.69042923547756,19.95530571852403,20.17574139891748,20.464123355712026,20.743226410963786,21.03535764275572,21.407125938695174,21.72130484663741,22.0325965355544,22.38059695453059,22.682470213708502,22.98343307129538,23.31976624409744,23.611801853070286,23.907384286159946,24.26014422819256,24.54537455852681,24.881322345063232,25.160450691159603,25.435406497105433,25.725549858831755,25.9664757644031,26.230877580828984,26.553168495864245,26.82385011583765,27.098766698107376,27.395757371455026,27.61828529104377,27.876333988074737,28.07961852234389,28.281324952313064,28.539124413213468,28.75073094403881,28.968588530836023,29.241808088202617,29.495638959908234,29.7328369592735,30.007177576237595,30.277497373158223,30.565992467252165,30.909981634624888,31.222098172511732,31.569245737088927,31.866580410974017,32.14009499166367,32.42531895064929,32.664854536135806,32.91651936206492,33.202536011629405,33.44194229130124,33.666029681035354,33.923354328610735,34.134368425577904,34.32473627575207,34.56261336727362,34.75368896640306,34.97820945660499,35.18664199277866,35.409124105068884,35.654767844241476,35.87198123256222,36.091638569848726,36.33178692351957,36.53095501516135,36.710962327667396,36.88739135946794,37.010460727683764,37.1307942310495,37.273658526731964,37.38088871489233,37.52303714672815,37.60944698944026,37.698033423519036,37.84999383439608,38.004667390032125,38.131503331070135,38.267128270635745,38.355780198863286,38.456448176340736,38.601007269732584,38.713886251555564,38.84561812627804,38.96395190587208,39.0738995239722,39.21422898304439,39.30832787577187,39.40850697964338,39.538464728020394,39.65497021224128,39.78679082770065,39.94418035460565,40.067945029910646,40.19993759041547,40.33534209932766,40.43201231987632,40.55614190466661,40.646669790591,40.733073573555444,40.84811015395621,40.935677133260576,41.01286629371438,41.11462811519937,41.19976278082072,41.286729581827394,41.45644871645911,41.58223030262136,41.71172473138301,41.85470438010907,41.998502313216875,42.22709926400661,42.42245687782254,42.61195202340965,42.77528266632191,42.942963893018614,43.10886839200256,43.280917023125426,43.40891964159034,43.51842106701325,43.62606479413139,43.69936984373361,43.77563393266488,43.865185929802976,43.930263923366546,44.01944925234368,44.08142778945603,44.141275653697406,44.228075496896714,44.29563056686808,44.35848370717417,44.48658503116723,44.60126159785295,44.76488477574159,44.9391992211234,45.05213395643963,45.168093471963424,45.304625416328,45.40978146568289,45.54590677286745,45.63215612306051,45.73052293932875,45.85806276032895,45.951362469559946,46.039401391545766,46.17000548920279,46.27371546307913,46.37645665284566,46.49492967870653,46.59756622876084,46.71436126309705,46.837577618589556,46.99881497296856,47.192463440595866,47.36916971508635,47.540328716856834,47.77199611209364,47.96768321532068,48.17378165988108,48.406405668061055,48.633341014752624,48.85676669745889,49.09132700956463,49.3117956452221,49.53713008962345,49.73347819526866,49.9799337771724,50.23561917087726,50.44065490527336,50.64788013696583,50.87583615774108,51.08047457568474,51.29143748725146,51.490658028541,51.6695767695518,51.84448928247714,52.029569192173,52.17031725975626,52.33358490182696,52.46551048482307,52.6209049601004,52.804871139604444,52.9756545720539,53.195286691883844,53.48938306664505,53.817975683218,54.25921146310358,54.74946530848568,55.23097175767243,55.74562646265204,56.22182320316744,56.78207100487785,57.405580295283215,58.04041430047254,58.70364455098437,59.37548318199036,60.066859736701424,60.7739363238683,61.56504814264248,62.36214843364606,63.17134950946425,64.13544508929195,65.1635164659229,66.24069572481893,67.35048408670175,68.46258151017051,69.46081034394483,70.6360750519062,71.80949128202792,72.98653967099293,74.09641457834675,75.17879549733738,76.26485655563954,77.28712623517711,78.31263628651979,79.36808246461148,80.38271711280242,81.4558484241819,82.55849167414634,83.68064489324702,84.84979728690628,86.06075500102236,87.24784018326027,88.45915062516082,89.6400518984266,90.81541022884456,91.966568564552,92.97558467616543,94.09700843604205,95.19026815122815,96.30765884594092,97.42338128149095,98.56928009154743,99.71265018126856,100.87520942845845,101.98552278030249,103.04117378875297,104.17746303148478,105.28933560475704,106.4076433613951,107.52319711959808,108.60636468804145,109.68669310125951,110.76443344764266,111.8684127092204,113.04529956820264,114.30823784308265,115.61432240182002,116.93908144890398,118.31737738935011,119.65547576954623,120.9096419270715,122.20709827362872,123.5041894369885,124.79860915406134,126.09163843267719,127.38287363306175,128.63566645800034,129.9446098729358,131.25689452053314,132.50858831351476,133.73771880072636,134.98549852224147,136.23230781266437,137.49853815393095,138.76027440622426,140.04130939108208,141.39679585085057,142.71190303055414,144.04260068785248,145.3145266971366,146.64256983285367,147.98701595791374,149.31002459194943,150.63236653703734,151.93964775366868,153.28355397536401,154.60985298978693,155.93443174683887,157.2520706764812,158.55074263499841,159.8693971423487,161.18343695111577,162.57313348039676,163.97764590701198,165.42620665161846,166.8332703940568,168.28302492098123,169.74507591321822,171.3011926956783,172.85373004084403,174.4933892607846,176.18063699415436,177.8344884887387,179.40788132052248,180.98446475947247,182.5948605040381,184.18107601840563,185.75742278886372,187.31595719203608,188.85276699785038,190.4673177515208,192.0497545443202,193.65755581144776,195.24780175233326,196.81992691077437,198.37526405425172,199.91725938093583,201.44429730006178,203.01962883268897,204.60188579946637,206.16801675686133,207.73617092870495,209.30230685272022,210.86705444024852,212.4214295363123,213.96683564791712,215.50767315989123,217.0561886573635,218.6138243167181,220.1702276069372,221.72649724442687,223.25888947677683,224.79989162836983,226.33266745032958,227.85628497521552,229.3806053695069,230.87380200593378,232.36199943936018,233.85061081981354,235.3789886936878,236.88081132409815,238.37377511105726,239.86608909311923,241.3660114465194,242.85851148805725,244.3885634018265,245.98502757788043,247.61081943896784,249.20771504410328,250.8304723437473,252.50349984198505,254.18830143926502,255.9329186526852,257.69133434462725,259.39459796710514,261.0962846188386,262.8274877311887,264.52353643943366,266.22710793288775,267.90759781350823,269.5701044693928,271.22450587637434,272.8749371548737,274.502465585294,276.1571098039787,277.8234146832309,279.4804394495605,281.11013545635956,282.7379971378741,284.3560413074722,286.0042367141507,287.68611698005236,289.33230258923174,290.97522892332586,292.64778636002154,294.3035819463289,295.9521882898286,297.56348304217784,299.15410450720265,300.74463776348534,302.3291660227267,303.9165552580759,305.4990155466188,307.0589616353293,308.6207945481243,310.1642226155193,311.7028736284934,313.23355878635755,314.75255037538705,316.26312884142635,317.78444252856224,319.30642393415707,320.80041154278587,322.28671129301557,323.7715592364316,325.2023916176362,326.64945525702495,328.0868649311342,329.5232186768384,330.94201219371524,332.33046060848574,333.6999558690502,335.0689931855652,336.476931057858,337.85886170058825,339.2671006638663,340.65584629554814,342.0182948129632,343.3684010942276,344.700039867796,346.0230480254457,347.3399742129824,348.6336965136478,349.9250777348562,351.22985431282416,352.5457205638236,353.8393329610635,355.1278099170513,356.4172716133106,357.6963832561336,358.9470271425282,360.18620927333643,361.4146657434867,362.6451436409522,363.881603243649,365.12456356382495,366.3684583403479,367.5977985924634,368.82865264769816,370.0413990105847,371.24647582377463,372.4301980413751,373.60761245945594,374.7983538738034,375.98456926394374,377.15343749018757,378.32354605235844,379.45969440846557,380.56904365796044,381.6477819160859,382.75093390285485,383.86791615372016,384.9540489674266,386.0438921261589,387.1302547647467,388.2052965477677,389.28642453337153,390.3756284870252,391.46008442596406,392.52192739013134,393.5728386132531,394.5958586323595,395.63086949323235,396.65611473453896,397.680335709538,398.6878853216738,399.6544474903445,400.63645113891016,401.61731757462417,402.5825076618514,403.5573187436195,404.5510162127513,405.56864272515156,406.56918511118283,407.5677537081202,408.5518440688302,409.5285392477352,410.4959476933161,411.48297334112476,412.4535380818495,413.416656035568,414.37510377307603,415.3500555023599,416.2975659790734,417.2422599565731,418.1842975577493,419.1249794240361,420.05599113980713,420.9851350641317,421.90587638015006,422.8949330803201,423.9232903765144,424.9339328265483,425.93360857675924,426.9389744681629,427.9241984724108,428.88992308598665,429.8576327439861,430.8197216715958,431.7726356071818,432.7236508883864,433.6649858567801,434.60177413390034,435.51802048894,436.4379720424742,437.35540356549257,438.28673287006944,439.2211205736819,440.15272710650964,441.075914956323,441.984797217857,442.8908571292456,443.78369141487167,444.68548986490237,445.5856797738829,446.48350401162395,447.3800891237295,448.2703414066826,449.16238361333734,450.03149173031676,450.91408489854086,451.81968941648495,452.70671860752935,453.59287314597015,454.4701954258387,455.3493536897414,456.2259629087703,457.09174287440885,457.94800456253665,458.80176313734063,459.6524759274302,460.4955314746675,461.33676307577286,462.17683162349766,463.0091849856559,463.8411073596268,464.65756714437293,465.4716877412074,466.2786493509982,467.08221747529257,467.86146082490905,468.65736973669647,469.44599986508433,470.2347999107797,471.0166944173097,471.8021026829889,472.5742937131851,473.3518397074423,474.1331912431755,474.9073585074197,475.68246715666777,476.4509083882246,477.22410510624354,477.98935632885076,478.7594246792957,479.5140147159246,480.26047751689623,481.0131453449091,481.75741602457066,482.4977157986009,483.22758805867807,483.931441805171,484.64835534412686,485.3697037897703,486.08190042633476,486.8055226716061,487.52097973236005,488.24289405987264,488.9539263846607,489.6764195940145,490.40975330644875,491.1416839376821,491.87332010956106,492.5913222849782,493.3004153415727,494.00115123955214,494.6842719314186,495.3639240672443,496.04802462288944,496.7319135986499,497.40003201819144,498.0511365814171,498.69906653137906,499.3451598021629,499.9892614320096,500.6179186495344,501.236735633023,501.84545342865573,502.5359832118245,503.2126037036688,503.8687618656036,504.544584805559,505.2204994612289,505.8831487129433,506.5413682737703,507.19224769036606,507.8384181189878,508.49254140665226,509.13640876119456,509.78079546408003,510.4031893625622,511.0273107726756,511.63516701744976,512.2675482172078,512.9044079405008,513.5291720411744,514.1566508956448,514.7811824432065,515.3896382449386,516.0080020712319,516.6161613152132,517.2263641394029,517.8032215009785,518.3713818855476,518.9240850488558,519.4848751097237,520.0778782781736,520.6683978213058,521.2550450581523,521.8414917042037,522.4372699861283,523.0370387568769,523.6253841290983,524.2131406431381,524.8085929449132,525.3930509642237,525.9773583993308,526.5520210866798,527.1170102924941,527.6759562616024,528.2264160526593,528.7659191349749,529.3153515548803,529.8536290971215,530.4020550459485,530.9967858376908,531.579270669471,532.1663890622619,532.7425585952219,533.2699720560378,533.8070890739021,534.3532718440607,534.8971803046904,535.419428916503,535.9516140241756,536.4708822965824,536.9776293776998,537.4825602922665,538.0066866031623,538.5072523442008,539.0064944202666,539.5060075538339,540.0156350147017,540.513379489033,541.009913661644,541.5061967327711,541.9884490192958,542.4691005636279,542.9698220116447,543.4599279556628,543.9372032844274,544.4109356777458,544.8693435344778,545.3131169077885,545.7682732477995,546.209330277248,546.6332962067711,547.0694189328626,547.4772258859451,547.8972588207184,548.327921070194,548.7573014396871,549.1846277115671,549.6125278020796,550.1061523099822,550.5809463851211,551.0640637183224,551.5317390042717,551.9769284062206,552.4105660254954,552.830488226592,553.3296604500412,553.8186945042968,554.2838417806202,554.7596975188264,555.2643492313638,555.7937841865546,556.3517452909432,556.9090159101377,557.4722010508902,558.0344866141895,558.6067757856113,559.1769101995835,559.7388975114268,560.2943798660019,560.8274105389058,561.3884661174925,561.9449591847821,562.5474666833317,563.1520099538268,563.7501371357807,564.3286791791566,564.8932782075557,565.4690647486995,566.0319619561739,566.6216675395542,567.2120887457486,567.7588991667473,568.2840573714803,568.8227733596849,569.3035478904666,569.7901609226549,570.2769924597051,570.7532008023063,571.2294386290977,571.6957623223287,572.1342288827709,572.5923930326799,573.0494173558995,573.5212231233488,573.9746257306159,574.4295376229438,574.8754368669707,575.3587148465915,575.8649139522004,576.3320063079002,576.8121954633692,577.2904166996045,577.758292987038,578.2076487140464,578.6653997017845,579.1103917769864,579.5424857292235,579.9721006920304,580.4011512649884,580.8294172766551,581.2536334517846,581.6878554251115,582.1218386163463,582.5577787681159,582.9838364495204,583.4693279815125,583.9450518836928,584.4028865296906,584.8685160504344,585.3262771200855,585.7716251368013,586.2076660231329,586.6342333622301,587.0877426045561,587.5326948084098,587.9781734195218,588.4217316682098,588.8726491545092,589.3136587779345,589.7531084154753,590.2024767910511,590.6259735036182,591.0491764590475,591.4716607031994,591.8916038840865,592.3124007728476,592.743644146992,593.193617868549,593.6599495658161,594.1199615922649,594.5686261381067,595.0091194445295,595.4374871371425,595.8544744092012,596.2804437149115,596.7132405494507,597.1444458288854,597.5916875776804,598.0308168643807,598.4529025839006,598.873544144533,599.2964150699543,599.7275099214249,600.1519836318566,600.5669700561338,600.9831248927396,601.4400771510343,601.8935727194,602.336575579714,602.7741008327545,603.2090130011778,603.6364801549887,604.0590179270149,604.4821594155293,604.9174630109455,605.3437920328627,605.769872391043,606.1892487982847,606.6122878421877,607.0335451234215,607.4531977175704,607.8796320203354,608.312352602971,608.7439430038476,609.1670845929415,609.581549716981,609.9962685435527,610.4083167862912,610.8115394673059,611.20709272113,611.6008012849791,611.9896375095242,612.3645280055534,612.7487173605709,613.1226161112502,613.493429864995,613.8728142632332,614.2424790237429,614.6100614610788,614.9776884134742,615.3635410243462,615.7744770120051,616.1876461778077,616.5795590151855,616.9607513139342,617.342792028745,617.7253383014232,618.1075665098372,618.4903652208314,618.8655704977333,619.2604162972946,619.6736217036487,620.0812944720706,620.4725120438566,620.8633160948116,621.2532574600094,621.6588584399634,622.0426624576241,622.4261436483989,622.8141262972246,623.1879449209428,623.5593780913225,623.9209974256061,624.273359214184,624.6272765737707,624.9777314140858,625.3234542784147,625.6519325704268,625.9903211962363,626.3396937406404,626.6753218976112,627.0047952581206,627.358032928021,627.7219721716028,628.1235472923566,628.5175392545324,628.8854837254099,629.2518315648435,629.6031913407425,629.9707856629756,630.3134523605654,630.6551600471029,630.9973383415514,631.3278004944559,631.681045420823,632.010610407478,632.3490282339254,632.695857881537,633.0334495335601,633.3714560676009,633.6884336074781,634.0047576093102,634.3234399882526,634.6390231330143,634.9480015253899,635.2391793540809,635.5260305067972,635.814548024719,636.0896521106569,636.3937001063925,636.6851354487359,636.9783257071734,637.2953970098173,637.5832164456424,637.884351239291,638.2130627465666,638.520908088381,638.8292620347851,639.1247803855679,639.4183372556757,639.7499520826888,640.0677279215797,640.3726128387328,640.679664562445,640.9817257706836,641.2551944884392,641.4896271176907,641.7184715529631,641.946697478935,642.1768860811034,642.3907483251681,642.6077442473785,642.8061660021211,642.9995916698197,643.1959773639616,643.3979691731092,643.6034182995742,643.8130871283375,643.9859613533997,644.1685266840017,644.3292900165267,644.4824320590277,644.6445587344516,644.8202870958083,645.0087718745777,645.1648306298389,645.3348575979383,645.4760627115247,645.6190217390152,645.7889018976389,645.9398845372872,646.094064303091,646.1941944647249,646.309942843375,646.4759123050018,646.6123225678019,646.7692609943736,646.9038027071616,647.0411112938597,647.1562095959039,647.2805750804031,647.3764311119369,647.5027980859962,647.6263397768868,647.7160895402362,647.8398700345118,647.9105643798312,647.9792574304797,648.0592414820815,648.1402502632571,648.2248311564491,648.3168628407069,648.4163706607163,648.5367893151971,648.6231855515094,648.7241415453822,648.9016526646204,649.0793361097071,649.2306859503879,649.3746550640641,649.4951098340292,649.5896484257893,649.6829861253447,649.7743669026613,649.9142870921992,650.0186305148522,650.0884240586257,650.1584236488561,650.2833469415509,650.3454516283803,650.4044739451854,650.4637628800062,650.5208528516431,650.5775365746152,650.6301004603292,650.6791374724278,650.7238608701252,650.7757850425982,650.8491336689519,650.8536606057806,650.8968113025234,651.0208324837029,651.0994257904905,651.1769492959287,651.2786063136243,651.3193379740636,651.359391766051,651.371351698842,651.3819080642606,651.4253337785765,651.4686261539608,651.5112893678391,651.5774154613301,651.6064838143792,651.7758621422397,651.9007682822611,651.9943603111544,652.0953391033704,652.1375284254274,652.1846325586205,652.2858301543265,652.3349969802802,652.3873160115756,652.4345026527835,652.5349363158042,652.6594303895569,652.7378881174292,652.7940823620202,652.8261514993916,652.8570187694596,652.9744648336763,653.153432664538,653.365949322225,653.5922761049767,653.8579172627572,654.079519374465,654.3529693849079,654.6133346063142,654.853952200708,655.0493751503457,655.2832658389616,655.49962201312,655.7006361294942,655.9142061562925,656.094333191731,656.2698612512329,656.4077844491289,656.5197689852262,656.5988484280399,656.7160635013767,656.8390363054373,656.959809872708,657.0536441390008,657.1606230938785,657.3290581819995,657.5001354450249,657.6667868705426,657.819523696596,657.9477812461009,658.1098084779795,658.2691699092389,658.457809952048,658.6317485920392,658.8196895193868,659.0046907961581,659.1385779369285,659.2896820997712,659.4206445600248,659.5572443230697,659.7249415692304,659.8680922526063,660.0300709949813,660.2121868858313,660.3970223587703,660.5799701066042,660.7263842416463,660.8869127976806,661.0448597923346,661.2815056512529,661.5522378338524,661.7983593211757,662.0318687891872,662.3227378380061,662.6323887764775,662.9123662623884,663.187535761506,663.4616568076935,663.7151512867861,663.966864917801,664.2318136951384,664.5151048296947,664.790854474513,665.0499498394868,665.318828824369,665.598185937882,665.8765827384257,666.1564214039306,666.4433120524915,666.7579249897533,667.0745281474685,667.3888309929814,667.6909219634243,667.9981615157415,668.3041053528876,668.6108537077179,668.9067809647117,669.185888923685,669.4534738110456,669.7070611214581,669.949435561386,670.1971909085315,670.4451806399002,670.682095649008,670.9206111527782,671.1807607894915,671.4427967668632,671.6788813946208,671.9085495158561,672.144019034935,672.3914866760252,672.6351712012194,672.8692981350226,673.1048497831468,673.3251750657947,673.5578826326638,673.792640900912,674.0156077821532,674.2512116659049,674.4593895008369,674.6881304177896,674.8993122141726,675.1704637579865,675.4442032934753,675.7064361734537,675.9820827824881,676.2471226799961,676.4986967785949,676.7612592194952,676.9986103299549,677.241723463983,677.4799278147723,677.7447067300922,678.0168954204261,678.2807191977034,678.5437645559084,678.7944718287439,679.0529838633607,679.3034559606285,679.5443813588284,679.7735637115801,679.9892945224857,680.1845602719103,680.3824993118301,680.5661300329979,680.7542125209782,680.9557909244883,681.1405614121434,681.3097580487114,681.4945813340078,681.6637811922837,681.826435157421,682.002251585879,682.1762840161315,682.3499657126977,682.521874937046,682.6925341642698,682.8617932234807,683.032921917624,683.2023655457845,683.374655254704,683.5477345042174,683.7197870251886,683.8866660825432,684.0539983271356,684.2233231784977,684.4053197743601,684.5949076007267,684.7839026215083,684.9579668497825,685.1289588007187,685.300256551614,685.458794246251,685.6274725476102,685.7846214767754,685.9586751255918,686.121250256779,686.2965916729453,686.4447365423852,686.5947191306185,686.7442854030554,686.8965517515028,687.0516139197647,687.2346182949996,687.5087986196764,687.7674610535803,688.024753825588,688.2613657398401,688.506311916,688.7376007012119,688.9676809265131,689.2160708200731,689.5342093287131,689.8455022266874,690.1502718597917,690.4826091237298,690.8061895234521,691.1141587047512,691.4070318617305,691.7077167163375,692.0068466391888,692.3238264046622,692.6543241088577,693.0138200399999,693.3796420404012,693.7187283995313,694.0354995970954,694.3782756044011,694.7270839418757,695.0808942767976,695.4344570984983,695.7877631214108,696.1242219157612,696.4520527150967,696.765640798541,697.0796207225146,697.3921751451285,697.6986203469767,698.0062036313848,698.3251485195547,698.6435288672292,698.954673249207,699.2791533209556,699.5976666985518,699.901722917501,700.199459603017,700.4927208650311,700.7841273816234,701.0732841190722,701.4060651432478,701.7199932217579,702.030667830282,702.3455372828196,702.6691480229133,702.9933685605845,703.3113994924033,703.6170587150641,703.9288653007939,704.2444058313627,704.5304134503374,704.8038338995073,705.0679818054539,705.3353588455775,705.5825109513667,705.8056431546436,706.0807343237414,706.3427448661398,706.5939154736213,706.859175269826,707.1058625273954,707.3425339218973,707.5799670684164,707.8260483911313,708.0730813884416,708.3007628249138,708.5267530110584,708.7810016200697,709.0588253807246,709.3647351794318,709.6563040297435,709.9410518149512,710.231916144889,710.5130316172583,710.7686369340865,711.03162274143,711.3011449901833,711.5990004618652,711.889977130897,712.1571258499844,712.4365480742633,712.7076600146527,712.9743392178341,713.247982997997,713.5231811688229,713.7895855584652,714.0835903601155,714.3665191567552,714.6526067112488,714.9224977854992,715.187686522635,715.4492337913562,715.7093882159618,715.9805090166235,716.2657357835928,716.5610963027452,716.8430739262276,717.130291693484,717.4053373058048,717.6758951421609,717.9429380925174,718.2037377803024,718.4729658046601,718.7363736078726,719.0116672746346,719.286815745568,719.5680266102913,719.8461582176492,720.1239248134314,720.3989997929175,720.6733718566554,720.9360510583974,721.1877487631975,721.438307782616,721.695767990187,721.9464582175667,722.19816359778,722.4409301101928,722.7019171411,722.9558719160941,723.2033208218977,723.4590192227352,723.7244800973242,723.9779499690685,724.233322067171,724.4799771618937,724.720902502479,724.963396940776,725.2145053742024,725.4474950733588,725.6768302384432,725.9022707725996,726.1776957279772,726.4609935248784,726.7330687303406,727.0036169136722,727.2677820281388,727.5258120443573,727.7938857260065,728.0689494836117,728.3508543393164,728.6153564675569,728.8778594206972,729.1350351921574,729.3967507593825,729.6677845788217,729.925024354601,730.1810106340295,730.4288485962256,730.6711970772119,730.9084135509663,731.1511750975021,731.3918115736267,731.6382331672835,731.8769700892624,732.1136784828855,732.3775723232588,732.6319840690699,732.8700420083587,733.1260733694207,733.3751275912248,733.623295596054,733.8572098732895,734.1067096417839,734.356102728846,734.6191535344476,734.8914964287376,735.1578287148914,735.4327987126755,735.7195493659121,736.011287043181,736.2894309438543,736.5664821699188,736.8425988562396,737.1212186414068,737.3878707279648,737.6484993263141,737.9171694363188,738.1814034152235,738.4500783420438,738.7267937971956,739.0293560231335,739.3206799430516,739.613563223526,739.9014209698378,740.1809805447922,740.4680137812022,740.7474013854151,741.0439450101642,741.3453602733825,741.6398949312411,741.9369806847526,742.2483576678878,742.5655503046194,742.8816384323745,743.1878815206244,743.4842729871953,743.7771102454078,744.0744344383534,744.3756668836309,744.6692012773276,744.9543075539389,745.2264713153563,745.5118844128865,745.8034875610938,746.0826619470406,746.3627780503991,746.6425285974858,746.9245437285954,747.224958517289,747.5272454652782,747.8291535332298,748.1288558215488,748.4373995890473,748.7441694883239,749.0480365838771,749.3518469340488,749.6449986375483,749.9341538143738,750.2251014931217,750.510649280214,750.8035273516646,751.0952290407454,751.3798575000299,751.6680049976428,751.9549022514609,752.2382760947262,752.5198025665472,752.8038620808716,753.0925022757183,753.3667148367301,753.63735571814,753.904599000298,754.174565271074,754.4450815649916,754.7246556855889,754.9997821841819,755.2648629936375,755.5297159774977,755.7881237340287,756.036124891561,756.290515747329,756.563569523388,756.8347262183638,757.1062552864096,757.3810861761349,757.6582005123698,757.9262901359359,758.1957069942434,758.469111960107,758.7441110058758,759.0136673666809,759.3047472676897,759.5997269101663,759.8930428039071,760.1816234072908,760.4702076572232,760.7597621237728,761.0487090381635,761.3414132851906,761.6312809932292,761.9230513448776,762.2045776989521,762.4941734393626,762.7736829767387,763.0555242937291,763.3299623977157,763.5983932612401,763.8603685872238,764.1243652047353,764.4003118459248,764.6800855731703,764.9514696898455,765.2273124604246,765.4954867316887,765.7591110638252,766.0246464146685,766.2861452056322,766.5464184592424,766.8025138202652,767.0638969555039,767.3242598715376,767.5877652238471,767.8469308673764,768.1037516148644,768.356351926092,768.6124044925339,768.8751351183189,769.1576336355711,769.4349140236986,769.710513915652,769.9800938073686,770.2451100515837,770.5119687245397,770.7679747165721,771.0243046213284,771.2852649119659,771.5466334794346,771.8192363070602,772.1088375899828,772.4101108950001,772.7143422662073,773.0220664711765,773.3420051472274,773.6531545342893,773.9560412703579,774.2584131120141,774.5598426555348,774.8646937777603,775.1649554214505,775.4559611918587,775.7564888041513,776.054508028438,776.3457778524241,776.6386993310796,776.9324225120495,777.2251371626328,777.5227974310026,777.8289057383563,778.1328560944673,778.4384344943721,778.7406542264887,779.0387866498913,779.3375642440685,779.6455389921011,779.957395396174,780.2730387279278,780.6065826013958,780.9611885157979,781.2855705681534,781.6175771403646,781.9498057787364,782.2823330165759,782.6004400373488,782.9122026309155,783.2211534610278,783.5374466372145,783.8539908099069,784.1698621131752,784.4845281612083,784.7898616947998,785.0958321356243,785.3983423932855,785.6978588132752,785.9865320886615,786.2763073757126,786.5763812698731,786.8755075457123,787.1713854985253,787.4637694412447,787.7518604740578,788.0439297064997,788.3314036134466,788.6133524646805,788.89838474629,789.1830138166681,789.4779223868188,789.7862422280853,790.0861276615176,790.3806128382639,790.6737463858615,790.9692943544769,791.267454990385,791.5584613390238,791.8419348544019,792.1388790350011,792.4183325906431,792.6925326812022,792.9643190190804,793.2369927792718,793.5044982729223,793.7744957137099,794.0462163757729,794.3174276484679,794.5852739037834,794.8462947577002,795.1118457865689,795.3798392237416,795.64834374721,795.9003976592758,796.1520385965084,796.4035577832881,796.6534995512741,796.9058279664184,797.1868263523697,797.4725578174123,797.7476331521118,798.0247582595734,798.3041310470658,798.5779354836675,798.8509925075841,799.1180299160499,799.3847701841632,799.6655399849446,799.9366613846364,800.2066394865151,800.4777438707367,800.744858479188,801.006380653178,801.2666327302179,801.531477577515,801.7827660319433,802.0360054249361,802.2947208361609,802.5590437335272,802.8203977041633,803.0781879410811,803.3372951255608,803.5908140753484,803.8475390975145,804.125691651313,804.3936315555295,804.6653512750472,804.9365609517006,805.1982335189434,805.4608914126563,805.7220787318095,805.9812062313654,806.2423347099259,806.4961184182648,806.7566001788343,807.0130235047475,807.2634852097467,807.5145102264826,807.7518075654964,807.9869148703535,808.2179354164184,808.4560814219915,808.6903680793016,808.9248022417241,809.1638705267887,809.4039045843278,809.6458938374651,809.8922999738791,810.1413011655989,810.3835766726079,810.6207965046137,810.8590625691697,811.0916205238182,811.320566214388,811.5362641939123,811.75371483463,811.9769150703753,812.1980827277405,812.4106676807946,812.6166317774923,812.8239805068763,813.0079806443841,813.1943105896985,813.3645186751382,813.5371567039933,813.7305024515824,813.937897094519,814.153941113259,814.3454109032048,814.5352093827519,814.7285796870465,814.9199844280038,815.1052862698461,815.284737386308,815.4661042291157,815.6404656154943,815.8106905699108,815.9852041459021,816.1710912861774,816.3565358668711,816.5267871880958,816.6855814705425,816.8589051421809,817.0183478570123,817.1635231928117,817.3187143440643,817.4804729819509,817.6310405080792,817.7804527876422,817.9158521190361,818.0605452254063,818.1898794260535,818.3550389599495,818.5316001704441,818.6973333333135,818.8577414637157,819.0080187141157,819.1491309881537,819.291571276286,819.4257340909767,819.5588469759243,819.6906420514276,819.8137233111224,819.9447306116547,820.0650696584985,820.1869395095414,820.3728020704423,820.5540887634136,820.743497801579,820.9195219065891,821.0862230086213,821.2526232042792,821.4165945302518,821.5729744755388,821.7235431774138,821.865875715275,822.0141161265985,822.1591863584042,822.3095713744722,822.4427653976145,822.5742060339805,822.6962099159418,822.8173270648617,822.9440581940746,823.0716542442287,823.1997368157183,823.3568842281179,823.5101136896883,823.6648660588089,823.8149860784465,823.9495569536036,824.0901241857416,824.2307991778221,824.3726763261677,824.5038798960813,824.6338037333328,824.7708684282122,824.9141023292723,825.0576738391028,825.1929842424456,825.3240933230406,825.4475782866148,825.5826324265317,825.71747514567,825.8443327634518,825.9734505889155,826.0960895585606,826.215595584923,826.3382148352582,826.4503549894912,826.5601628764914,826.6607956788541,826.7603029911481,826.8633382738478,826.9646859395639,827.0664686791079,827.1510370412961,827.235805346804,827.3209415756,827.4173226417261,827.5031449218045,827.5656562384706,827.6307323472695,827.6956688898588,827.7680186610166,827.839035652285,827.9108653344356,827.9445585131971,827.989732703161,828.0437191637016,828.10245120986,828.1319606887719,828.144237005921,828.2192483701863,828.3158200981254,828.4226258656345,828.5190658697286,828.614406111179,828.7117643556289,828.812594649412,828.9510509386346,829.0619041088733,829.1608116657385,829.2718204077514,829.3963694636368,829.5014081822733,829.5949329203647,829.7003798527383,829.7759687557823,829.867637014723,829.949208411862,830.0460361353348,830.1236540649868,830.2167059655842,830.2945214492108,830.3795421106661,830.4675537321568,830.5566250110226,830.6558623683402,830.7399590854584,830.8141487957025,830.8868129486245,830.9616224053441,831.0504588564845,831.1143830039573,831.1629369628915,831.2083565662929,831.2755619283898,831.328663631316,831.3919161233864,831.4490254409618,831.4921628442683,831.5460753231059,831.6155637514678,831.6418341969463,831.6970834240506,831.7761574300798,831.8420273180218,831.9134408420523,831.9855594976732,832.0694834709984,832.1309427858384,832.1815445409904,832.2362377836787,832.2746277618373,832.3401576667993,832.3942877727991,832.4508665226015,832.5085874002632,832.5481378573302,832.5933369762392,832.651745836605,832.6972388573586,832.7431138154009,832.816048326091,832.8795488067269,832.9151224736045,832.9524450493225,832.9910703721941,833.0296011778339,833.0701576504216,833.1099569316534,833.153163919513,833.1929456852677,833.2309628402727,833.2564860662576,833.2647423297371,833.2899851699278,833.3025797158316,833.3213711682124,833.365259813884,833.3759860272594,833.3931198978382,833.3763078970314,833.3898165011251,833.4026821979814,833.4329511258975,833.4172691432141,833.444141442998,833.4509920008234,833.4915212475703,833.4964811768234,833.5045096233459,833.5133774115666,833.5090733156335,833.5091649914259,833.5230444048102,833.5384420433552,833.5432169635358,833.5590715422061,833.5430961404097,833.527882415385,833.5019635083088,833.4600529684296,833.4665853567199,833.5135629296203,833.531014105502,833.5768385238293,833.6042209325351,833.6559713555432,833.7118103101498,833.7423341272615,833.7890250370633,833.8189843258019,833.8514515054903,833.8736220992441,833.8967865265013,833.9376661381157,833.9750617259547,833.9931974087253,834.0075645008192,833.9988050964553,833.9949040291967,834.0036279218784,834.016069440469,834.0294190490695,834.0440014367223,834.0613374736836,834.035242769191,834.0099225803397,833.983882952457,833.9648972124428,833.9266905060595,833.879994837273,833.8505336894136,833.7921884279835,833.7601387008676,833.730823636532,833.6707984090103,833.6285309905952,833.598767710143,833.5421364426984,833.489642689055,833.382642769363,833.3252513739294,833.2439618307526,833.215724390252,833.1866266237639,833.1054037444237,833.0242875623339,832.9680093743591,832.8903770441816,832.8138872184459,832.7405659804563,832.6929426169318,832.6447080798825,832.5803801820339,832.4903384184659,832.4295255547877,832.3746218359342,832.3174767512437,832.2844298125501,832.2476815647119,832.1805636799986,832.1107890795124,832.0584450725755,831.9676671604238,831.8728902492244,831.8259841787858,831.755168044599,831.7037290376129,831.6285238039259,831.5568039633845,831.4873291522936,831.4986553444987,831.5250046676192,831.5656373616639,831.5711881884408,831.5762798259998,831.5373432316487,831.5050504945125,831.4768577503714,831.4457203125608,831.429453646409,831.4120224586477,831.3764818868185,831.3420186661201,831.2790418566201,831.2331059018693,831.2211245778717,831.2028869455994,831.2035059097798,831.2538193707082,831.2903740236293,831.3216255976595,831.3663039858811,831.377938529441,831.3930390617938,831.3611971738455,831.3558847452932,831.3579225529297,831.3454337874246,831.3367236157919,831.3316876716481,831.332683038167,831.3253046665204,831.318480032664,831.3144486048955,831.3135112773912,831.3113564643227,831.3126008851068,831.317426090065,831.3060821764748,831.2974682341846,831.2909590233858,831.3036638403264,831.2969358100531,831.2908005465083,831.3034233432545,831.281148881717,831.2604276703669,831.2615977145497,831.2656091275594,831.260951303902,831.2802002382718,831.3021494578447,831.3062239694564,831.3144824865103,831.303676425427,831.3080673568379,831.2944573267896,831.281885166828,831.2691930867181,831.2435801569727,831.2190234143536,831.193391150397,831.1472311341627,831.1247577908107,831.1017797899303,831.0762821728576,831.0522970207444,831.0081493520106,830.9839705489985,830.980171968492,830.9617175574022,830.9427441669877,830.9232621190167,830.9056568079004,830.8919943167989,830.8758795357912,830.8651118261077,830.8610518520495,830.8533064944231,830.845671201917,830.8398056261685,830.8349761043537,830.8468276150702,830.868787340818,830.904925323714,830.9526650197558,831.0003915023776,831.0400004333542,831.0822228729489,831.1176905278089,831.1706948656397,831.2239177602341,831.2746638277777,831.3338782941896,831.4042124856096,831.4740524748522,831.5455121726236,831.6124925393992,831.6825418718381,831.7543456012891,831.8215217893548,831.9077936870331,831.995769404045,832.0900270091106,832.1941332061019,832.3058281544613,832.4460815231523,832.5890114644058,832.7309954356474,832.8555555152261,832.9698177507544,833.1117248880746,833.2489730637194,833.385950587433,833.5161135942903,833.647572875303,833.7884661729099,833.9234153420839,834.0608629056687,834.1879104028776,834.3107620649603,834.431902505275,834.5367102275536,834.6408564028497,834.7445284513665,834.8454993944929,834.9454296255203,835.0544945824977,835.1734531042712,835.2880389019633,835.3980345790947,835.5187300805014,835.6269070361777,835.733362924936,835.8458253023773,835.9527437324055,836.0618501132358,836.1714901736377,836.2808517001249,836.3855592610303,836.4940676082097,836.5967744131372,836.7019024488227,836.8110579480017,836.9178201931054,837.0264108983388,837.1307227776233,837.2345229467637,837.3293803354245,837.4259467666484,837.5284575289688,837.6155566777338,837.7047100079026,837.7937583428475,837.8871066322677,837.9737001350591,838.0647775072239,838.1565893037605,838.2487531240163,838.340181680248,838.4287758791129,838.5105844424302,838.5944223732276,838.6963732021368,838.8114618452164,838.9232886516957,839.0382349587348,839.1507514531368,839.2564297099834,839.3543204300622,839.4553132891219,839.5668380662455,839.6772487299322,839.7813362501897,839.8837246686489,839.9834559546371,840.1051535291344,840.2250827347684,840.3779836366693,840.5333863071592,840.6874027823164,840.8218208788398,840.9582623691799,841.093237079449,841.2294160447832,841.3629073634211,841.4905205713976,841.6198668636034,841.7407584796701,841.8655687944329,841.9842642528383,842.1035958112057,842.2139105315196,842.3226232125025,842.4253318749065,842.5175114062708,842.6016558999813,842.6821729508597,842.7598992918006,842.851955483342,842.9429544848731,843.0293339736581,843.1134335298343,843.1909377692104,843.2559814713031,843.3240252912092,843.3912450035932,843.4514435584779,843.5177025713324,843.5900145448163,843.6655391720606,843.7489354911404,843.8337473717584,843.9115752567059,843.9852411678407,844.0529215798451,844.1220144907788,844.1858860736274,844.2540157070871,844.3251387565651,844.384341289483,844.4480282074246,844.5222014108981,844.5957834553101,844.6731251592364,844.758644768614,844.8492754201657,844.9419303058335,845.0419320294632,845.1429041655833,845.249441816643,845.3563645526015,845.4624271756684,845.5743667964457,845.6847340070562,845.7920489041135,845.8877980000743,845.982221000585,846.0701595666492,846.1770371870803,846.2712593971851,846.3646560815037,846.4423586049124,846.5063491971623,846.5635052066791,846.6128513021035,846.6589611306395,846.7038256081446,846.749397274611,846.7973291319017,846.8421564047217,846.9036264559431,846.9617988447949,847.0138557049763,847.0687230266749,847.1318204574059,847.2054276597587,847.2759961335378,847.3475052357544,847.424967692964,847.4949395627691,847.5649309379883,847.6407087729881,847.7184329365487,847.7941951307694,847.8793938808549,847.9552895877191,848.0420667454205,848.1290905141241,848.2141209336728,848.2890244636505,848.3568449322702,848.4124195808845,848.4713663528546,848.5171937838377,848.5441740318611,848.5582898912771,848.5724701769645,848.5855217563094,848.5980902142201,848.5984358070364,848.6128260776363,848.6180641950486,848.6428443025616,848.6711641339894,848.7064888152086,848.7614659291407,848.8245871363602,848.8638921954166,848.9121143668349,848.9626594351466,849.0222708785168,849.0702985365988,849.1101471712082,849.1497970123023,849.1807622699539,849.206282281561,849.2509191039221,849.2943195022558,849.3218505463901,849.3594733944269,849.3984218856481,849.4334351308453,849.465567229674,849.4648093749211,849.4756919397082,849.4766184717323,849.4698194025636,849.4525541203752,849.4208964763011,849.3934506381497,849.3462156877426,849.2980912208914,849.2504866850077,849.191553099457,849.1527762295545,849.0972075661202,849.0408656605177,848.9695858308173,848.8894649495737,848.8092642937868,848.7378113342388,848.6491080033916,848.5704203379623,848.5056136477424,848.4570866195891,848.4277365711837,848.4116823806917,848.3994531999924,848.4171737649085,848.4772503105946,848.5220994159472,848.5743782877212,848.6197758835629,848.6561416705795,848.6886251041178,848.7392266316101,848.8230441196438,848.8951600866808,848.9723442833711,849.0483058276568,849.1141023751097,849.1782869463709,849.233366347516,849.3007675978702,849.3724913772976,849.4523415738945,849.5157180497267,849.5959330674646,849.6683998732706,849.7364321639393,849.8091426477627,849.8780075013065,849.9425184515408,850.0034074160471,850.0683955360137,850.1340734769583,850.1944779707469,850.239390950735,850.2884550559393,850.3432332429643,850.4043312978883,850.4594556326151,850.5137649771264,850.5875389477724,850.6538061651536,850.7205774141621,850.7929343961218,850.8559206132718,850.9118012251542,850.9699862880084,851.0336400295228,851.0928566396756,851.1552545415921,851.2218332020702,851.2848834164884,851.3463091778508,851.4090750190908,851.4854324648081,851.5763491150942,851.662587670784,851.7306285455934,851.8159864954955,851.8905296461066,851.966595993596,852.0478565027274,852.1295719848531,852.2152212601086,852.2947057049723,852.3682964961663,852.4347165826198,852.5046179249034,852.578524232641,852.6488719813979,852.7210573024176,852.7936808269792,852.8645039836133,852.9330741747535,853.0011102901522,853.0733422910716,853.129246389743,853.1811651114467,853.2102120349923,853.2223606162815,853.2371370494616,853.2560700941658,853.2664811008995,853.285627924799,853.3085029350786,853.3611489306959,853.4128633789128,853.461354228893,853.504025571403,853.5407323966087,853.5661065656732,853.5951680270105,853.6209992629992,853.654812467893,853.6825337501036,853.7254180968112,853.7756578502676,853.8385790135376,853.8971442952925,853.9506416690838,854.0106754567191,854.073435225851,854.1315914384691,854.1820616249552,854.2295363848998,854.2800840100194,854.3180756472543,854.3520106630299,854.3799116986038,854.4034479456013,854.4243250663635,854.4478878506329,854.461419969201,854.480860381982,854.506575287418,854.529831896747,854.5596539679104,854.5825158133034,854.602267744543,854.6190979586968,854.6414629765582,854.6678366908391,854.6917535067214,854.7112718032554,854.7380002588338,854.7614969044216,854.7821769843836,854.8008985545271,854.8315993793626,854.8596542131622,854.8836922340561,854.9021021919752,854.917867173278,854.936161274697,854.9461284244217,854.9497439027573,854.9626530769247,854.9751427433112,854.9843219202307,854.9823102450969,854.9685343598344,854.9756788577765,854.9777937004628,854.9790511390574,854.981213896353,854.976513952643,854.9620231878503,854.9478870573248,854.930825961434,854.915002846139,854.9020492048026,854.8860360345379,854.8633381193467,854.8447360752925,854.832370665204,854.8140243618109,854.8019292958152,854.7742495419438,854.7458686201885,854.7135159441614,854.6840089035259,854.6568986943885,854.6147311137538,854.5762997869742,854.5346301778663,854.4937284968901,854.454974291828,854.4115733723138,854.3736465297579,854.3400987958858,854.3077279936738,854.2782685755096,854.2496540568027,854.2343803362191,854.2195848891474,854.2100973969682,854.1964797501205,854.1805471379616,854.1725941247196,854.1702298590212,854.1777343055774,854.1714905365434,854.1654790625898,854.1682578144423,854.1782219658689,854.1822217962263,854.187219315856,854.1938192404496,854.2027046282715,854.2162431211896,854.2321898550854,854.2536870119584,854.2787321583746,854.3013471771865,854.3305134562684,854.3529393001627,854.3835878211539,854.4107886769029,854.4401197329212,854.4671140542978,854.4911915718349,854.5201495636979,854.5533965976415,854.5886125472989,854.6186327211612,854.6539255399307,854.689040037164,854.7326156199579,854.7792951275269,854.8246158792331,854.8709757495076,854.9224394489629,854.9737526827084,855.0297410834273,855.0839577542688,855.1334209254419,855.1834988638079,855.234260078867,855.2867784618138,855.3429076082011,855.4002808569599,855.4594242585276,855.5185226973003,855.5751040417322,855.6359702822951,855.6933578731523,855.7446395440111,855.8024295712667,855.8728550164933,855.9443968308697,856.0171923163248,856.0929210777731,856.1746493487603,856.2551752584254,856.3419476980462,856.4231195159596,856.5102027962012,856.5935895783582,856.6733008833039,856.7520005066285,856.8282197476633,856.9051878968621,856.9873394621477,857.0719520468274,857.1564568749859,857.2426674754602,857.3268620569756,857.4050562498778,857.4818162615206,857.5559021542917,857.6297698805379,857.7019746045071,857.7790831887169,857.8510533473077,857.9251193946138,857.98730712117,858.0494448603495,858.1073451111474,858.1684436505452,858.2291841525093,858.2906529559505,858.345026548167,858.4063975748713,858.4709839779816,858.5300436867319,858.5860911230661,858.6394438885354,858.6890713746143,858.7380130158276,858.7866414945574,858.8344185242345,858.8828087119177,858.9255309700939,858.9601199889312,858.9928048574043,859.0335413416074,859.071937532764,859.1047445134177,859.1376030233673,859.1705747586952,859.2021704391204,859.2298808756145,859.2574171280753,859.2793470293605,859.2847534852563,859.2958177081146,859.3084349081009,859.318066608198,859.333539379631,859.3478637359171,859.3564014899225,859.35643756325,859.3504047166662,859.3422723781287,859.3342869675525,859.3264258104,859.3103047283425,859.2828631297893,859.261977542727,859.2392194536451,859.2181952482733,859.202292686396,859.1897469028218,859.1690948770006,859.1457205940487,859.129843884291,859.1141975029273,859.1052913782573,859.0933017063726,859.0761963315263,859.0553648933392,859.0318479594193,859.0005319981715,858.9618880227022,858.9277938150517,858.891764337493,858.8575803812369,858.8210317140524,858.7817759438694,858.7437209420368,858.6989274549423,858.6551421560957,858.6109323866845,858.5612393316637,858.5062062560442,858.4444634526767,858.3854270593292,858.3202643466052,858.2551611489375,858.1893246133168,858.1226536816121,858.0566752689406,857.987446620728,857.9136777952444,857.8377814139435,857.7581071521536,857.6769797966431,857.5993219775683,857.5190310008579,857.4408742072769,857.3541918236301,857.2703765673841,857.1890679248336,857.1078916795082,857.029197476636,856.9501523904228,856.8595186101106,856.7630169075792,856.6658962479378,856.5648282932984,856.4606919752764,856.3596036353065,856.2571441974615,856.1576841030333,856.0641130648596,855.9679390729129,855.8777624917298,855.7874323382989,855.6893051753441,855.5905809315395,855.4774746178032,855.3639895400247,855.2460083647852,855.1238160870057,855.0009273465621,854.8786204605008,854.7551627377484,854.6335508637853,854.5098638019949,854.3861198792142,854.2541473375472,854.1250913228746,853.9929392108088,853.8561482633577,853.7168036689682,853.5869673551183,853.4538723777382,853.3193937733777,853.1883963086584,853.0571653820521,852.925811092915,852.7922144556378,852.6567337691226,852.5201374096823,852.3848021163008,852.2469030265097,852.1028119745433,851.9590102851244,851.8109622624706,851.6633032192317,851.5199373758824,851.3791102988303,851.233747483177,851.0895830519421,850.9478848058793,850.8069250398048,850.6611613195146,850.5134214755785,850.3608375017861,850.2116168268412,850.057628341005,849.9048769381643,849.7523332770534,849.5978210407252,849.4405650940639,849.2808976050869,849.1246579450326,848.9682080633565,848.813417059353,848.6595387451612,848.5092750531767,848.3587421243124,848.2025291499845,848.0503093351526,847.8859309901418,847.7227546032846,847.5555126869417,847.3919054202784,847.2308534992999,847.0676079305017,846.9038337321922,846.7454499218375,846.5885500432801,846.4372331320092,846.286132957368,846.1320906286337,845.9729088210152,845.8131774420431,845.6609663424347,845.502717647199,845.3551735399956,845.2094429477747,845.0602447700289,844.9128097286934,844.7658442848242,844.6142523112544,844.4623760381601,844.3085561136418,844.152929874223,843.9968908087376,843.8431377460106,843.6895676128343,843.5365740794123,843.3849782593675,843.237741012731,843.0918705899212,842.9442125938572,842.7899601845943,842.641334491349,842.4894984879829,842.3422251707052,842.1939071292459,842.0420846200509,841.8914860793711,841.7444175094374,841.597527287387,841.4476499251564,841.2965873908975,841.141389530133,840.9873156714343,840.8365100130859,840.6912454514518,840.5424205297954,840.3954489341254,840.2422659343874,840.0938349911994,839.9474242811148,839.7958276190247,839.6442529412107,839.495371645919,839.3420166396932,839.1892035291326,839.0355838170622,838.8859967411718,838.7297403371163,838.5800868137894,838.4249187911969,838.274613943936,838.1270958664204,837.9852571125202,837.8393182878808,837.694253297278,837.5476721184937,837.4000156999591,837.24457227721,837.0955405556515,836.9459748607483,836.7967975479601,836.6533178472009,836.507329534018,836.3599702342735,836.2007889697843,836.0495296571576,835.901335222577,835.7532789479365,835.610983025434,835.4640727319547,835.3169501001407,835.1683952979984,835.0137590923337,834.8598772257415,834.7121834246313,834.5696543855547,834.4172544725147,834.2558389216047,834.0920642512992,833.9340547655902,833.7762359558419,833.6070630914637,833.4404838508303,833.2737540994945,833.1126287543639,832.9476017281204,832.7859450888218,832.6234512057554,832.4642843386168,832.3048404554952,832.1454547628132,831.9802774694931,831.8138933122536,831.6508903191375,831.4861234321179,831.3251541872978,831.1620339704659,831.000691349805,830.846859004083,830.687605756123,830.5318183061404,830.3759227375431,830.2204602744382,830.0666396149263,829.9110935378817,829.7533494113745,829.5980471820067,829.4423431790187,829.2941580322522,829.1408652752693,828.9915795298466,828.8489765131458,828.7058702545169,828.5575426372384,828.409465916322,828.2618396887683,828.1137896363362,827.9662110329136,827.8234855075534,827.6803335078253,827.5378920048083,827.39497284444,827.2467916263695,827.1004857033522,826.9551683716822,826.8079129893008,826.665572306405,826.523579983294,826.382571588234,826.2384620149664,826.0978517427102,825.9601095766243,825.825220858032,825.6928250290202,825.5600476352342,825.4420731454388,825.3300310798913,825.2225931633798,825.1170962552178,825.0065955955633,824.9011913057252,824.793842416982,824.6873522329724,824.5712367862643,824.457765037183,824.3425626145258,824.233151321389,824.1258489777028,824.0147846308487,823.9102629230601,823.8017336227022,823.7004128829171,823.5977151790485,823.4925057633786,823.3889884875612,823.286114266572,823.1859385506973,823.0902518895095,822.9955721454057,822.8983894540993,822.8000834806535,822.7073365252008,822.6150462023925,822.5185194336118,822.4218955571405,822.3308784882333,822.2384124123432,822.1509723324511,822.0649484964265,821.9800767394049,821.8923972682455,821.7986042541502,821.7092640827586,821.6152875916441,821.5182756806266,821.423505706633,821.324308713929,821.2285894771471,821.1342690007359,821.0405506972493,820.9425316970701,820.8453210468988,820.7471980751302,820.6502032523308,820.5530684567007,820.4523171442534,820.35347485389,820.2536928226714,820.1600464064559,820.0653532224142,819.9657940969255,819.8684452274342,819.7762083999505,819.6852710960397,819.5962582490179,819.5000944840326,819.402413131198,819.3068088410942,819.2096627079036,819.1116734895841,819.0155914595989,818.9194364783239,818.8281639377856,818.7389642051398,818.6477375859013,818.5589932509847,818.4684848511247,818.3790043537415,818.2945230258338,818.2081868782252,818.1255789437291,818.0362626533743,817.95267756667,817.864336162067,817.7823247721572,817.6960664938965,817.607703290365,817.5175170807652,817.4272622103135,817.3406421378936,817.2551302075985,817.1676856945633,817.0818477125176,816.9987923551662,816.9140219089486,816.8319358472704,816.7512669091193,816.6675148027789,816.583842196269,816.5017613564096,816.4202707261811,816.3370324467119,816.2564273649841,816.1805028499452,816.1070071079394,816.0334038546293,815.9634046661718,815.8909222386133,815.8178455839457,815.749440532823,815.6882148516056,815.6300761251041,815.5757074193166,815.5128339969137,815.4618761025154,815.4070521326448,815.3554101489935,815.3039604089845,815.250058597609,815.2008729745353,815.1539195973846,815.1086504583423,815.0589104411997,815.0111262734044,814.9632924613975,814.9129414359813,814.8591130806426,814.8123430914211,814.756139937288,814.7030064954347,814.6507155792392,814.6064952314255,814.5601750718124,814.5109965874026,814.4594803884406,814.4072620005045,814.3550798042206,814.2974268697794,814.2391282444933,814.1803598839429,814.1261408443906,814.0709802567262,814.0255310260704,813.9878584840394,813.9590834690166,813.9326822632961,813.9058237555782,813.8779927622268,813.8504075520141,813.8246659235024,813.8040586806314,813.7892228129526,813.776038891247,813.755505277064,813.7481140673863,813.7336634371773,813.7137077850643,813.6847406209658,813.659222932798,813.6441004106696,813.6254522936242,813.6040415440466,813.5841014086614,813.5662184178086,813.5515813083498,813.5427854998175,813.5317651144469,813.5100450232794,813.4877000692231,813.4675905402046,813.4492690702937,813.4335797975173,813.4131823637294,813.3892593588071,813.3651814747923,813.3412486507709,813.3126440579053,813.2931306482478,813.2699073240774,813.2471148101104,813.2506442522003,813.2551747367193,813.2596146993687,813.2635227552314,813.266344831517,813.2665329814354,813.258959575574,813.250676921215,813.2410813539004,813.2280847077946,813.2127404100565,813.2046988745919,813.1925578155319,813.1978251011442,813.2022651270286,813.1960436799268,813.1843946253475,813.1775029486239,813.1733207907373,813.162019805528,813.1516616494487,813.1410071891423,813.1214342798698,813.1046746755355,813.0924202604342,813.0849798698227,813.0726499146758,813.0625271068593,813.0599092478114,813.0622975166825,813.0564421890399,813.0448120267802,813.0486880779499,813.0516621270231,813.0600856906931,813.0651276664257,813.0699061046162,813.0749197110008,813.0848723162981,813.1214298416558,813.1469401921122,813.1686994127317,813.2017600692075,813.2270871681831,813.2557159759513,813.2813034720225,813.3110735778932,813.3389062956458,813.3619690633777,813.3860341662412,813.4053556844619,813.4280042501041,813.4486048143804,813.4643359995412,813.4902759414472,813.518862812291,813.5423537773795,813.5643463198312,813.588752184316,813.6109885436854,813.6314523943374,813.6422821526171,813.6447653207388,813.655947249863,813.6680204244999,813.6816214265727,813.7083657985163,813.7750760172316,813.8297979953954,813.8804815506246,813.9435402459972,814.0008871923478,814.0534485719477,814.0931924613169,814.12709543766,814.1629464630155,814.2014439431478,814.236624879678,814.2681265141437,814.3049058529432,814.3425215008028,814.3838045635907,814.4276552621495,814.4640723511834,814.5055833248202,814.5456920274128,814.586158990061,814.6156365424526,814.6504842193126,814.6856095377034,814.7200816915397,814.763355192114,814.8166594449658,814.8786533336138,814.934014262235,814.9954907471879,815.0557305821453,815.1003838884349,815.1360812974726,815.167785302539,815.193499786134,815.2201304168275,815.250552831505,815.2763175264417,815.3190158745028,815.3541681147458,815.3867553843261,815.419870126605,815.4603330631508,815.5217207936048,815.57828015631,815.6305197562751,815.6810057068551,815.7156195816433,815.7619794090624,815.8136580842656,815.8620011830208,815.9076762576951,815.9515673357382,815.9964603803419,816.0402783801446,816.0792903740721,816.112187567921,816.1460182856044,816.1946104142844,816.2428220944657,816.3006793699024,816.359118387988,816.4157820022456,816.4721232929687,816.5207583607034,816.5701404637975,816.6154502203372,816.6620037047724,816.6953227000358,816.7323567181984,816.7588338465057,816.7949155919623,816.8215994769198,816.8477703837461,816.8753744387495,816.9002815932963,816.9211541335089,816.9470908701051,816.9728806673074,816.9914342730162,817.0099335786617,817.0292061062992,817.0520486586938,817.0769728239975,817.0999832976668,817.1161607950835,817.1404478175145,817.157050536236,817.1860695412342,817.2172445956394,817.2560785921414,817.3097076900222,817.3572895906436,817.4051515300616,817.4435071558164,817.4725862886526,817.4993104061086,817.5303329275657,817.5676068749199,817.6054251542937,817.6489120981987,817.6974491179044,817.7416594049619,817.7815816848406,817.823982262853,817.8685333893536,817.9148601887327,817.9579534610139,818.0093194937963,818.0580830791423,818.1055036461612,818.1550049486877,818.2051679173155,818.2621090948387,818.3146889696491,818.3648464034468,818.4130692484187,818.4610274929491,818.507054535201,818.5503483207194,818.5966739970436,818.649057229225,818.7086052280238,818.7755427275197,818.8462959053377,818.8991065220389,818.9559399447862,819.0164108952495,819.0692629135101,819.1354030550765,819.1936449412551,819.2396053874754,819.290609600961,819.3540932113001,819.4199527396368,819.4844777076278,819.558910115632,819.6307747164683,819.7041376621037,819.7764235954464,819.8447920469898,819.9198006428824,819.9947901794994,820.0711487354638,820.1418526260377,820.2074780040866,820.2671799313148,820.3329993427451,820.4020345665595,820.4693175658067,820.5418320584049,820.617633382707,820.7011057071932,820.7767988865389,820.8556001083689,820.9292232595135,820.9947055262928,821.0509823547727,821.1089934963493,821.160436506314,821.2095165478258,821.2596998237032,821.310494026834,821.3643246382944,821.4138447904934,821.4623566875271,821.5221708698846,821.5764623745117,821.6277938976,821.6787150585533,821.7272473753537,821.7727216857256,821.8166565569109,821.8578093228562,821.8995111289769,821.9472655572354,821.9947199157232,822.0431594920165,822.087074762373,822.1330027055074,822.1703883002701,822.1984882894931,822.2263359948493,822.2497516333979,822.2696812306058,822.2814667087932,822.2947827302933,822.3068503120194,822.316724997746,822.337515861298,822.3554219538146,822.3687937821533,822.3764359999823,822.3823288419626,822.3900405058321,822.397521882709,822.4065684267289,822.4231784113663,822.4453919148027,822.4684139443852,822.4933451525148,822.5084457471494,822.5187526192121,822.5187736791013,822.5297008169782,822.5458405445388,822.5588187540716,822.5644673260867,822.5698903914436,822.5805864720032,822.5957949523108,822.6070292249269,822.6223018125074,822.6417291356101,822.6652094553065,822.6848223067554,822.708675285473,822.7355408890107,822.7533491500872,822.7720073318833,822.7984180739795,822.8254605181664,822.855445486206,822.8815181700684,822.9206033159335,822.9573105806994,822.9820573475863,823.0132099968132,823.0366525416957,823.0635390175594,823.0909666552088,823.1191681202636,823.1534115979857,823.1837704587324,823.2087492961364,823.2368701967844,823.2669744807645,823.2988936652655,823.3310879759574,823.3658805266632,823.395533418101,823.421453369303,823.4538368756212,823.4928859951842,823.5319640207599,823.5727506692792,823.609772838694,823.6490100636938,823.7043087488173,823.774307761495,823.8445150005928,823.8941806335552,823.9646486382944,824.0447284568281,824.1404226439272,824.233889434543,824.3390131523802,824.4348016837703,824.5282328070807,824.6280563309647,824.7403297763749,824.8576442272533,824.971952721522,825.0792880664394,825.1900514741283,825.2942846444248,825.405096644151,825.5139521930432,825.6233157526049,825.7377677988397,825.8469700568521,825.9618127787107,826.0701602326826,826.1791709754971,826.2779396653586,826.3651380088932,826.4535931504743,826.5409536769548,826.6258458752645,826.7232355561346,826.8257099688853,826.9409523213653,827.0604037594621,827.1879096441116,827.3236285133089,827.4581360511866,827.5849799823691,827.7316961594806,827.8588626341088,827.9729330792261,828.0841495670838,828.1874233455692,828.2892106263489,828.3947114484145,828.5071574089961,828.6256285792251,828.7436466228728,828.8573371759167,828.9785042655185,829.0971482699315,829.2199866752098,829.345408182423,829.4728823209944,829.5959858509459,829.7191113703066,829.8326859236158,829.9409673357995,830.0411942330602,830.1576438709408,830.2736464287782,830.3946571078586,830.5188145299826,830.6573044683437,830.7937903292677,830.9225707435144,831.0440804899163,831.191715543845,831.3319764136613,831.4711737960088,831.6100673632982,831.742893962597,831.8730813240463,832.0082775384535,832.1418862283108,832.2662141369283,832.398773533987,832.5349480686573,832.679719350931,832.824345379805,832.9626193389704,833.1011402570139,833.2303999680316,833.358580684192,833.485460589909,833.6124289268682,833.7412251787009,833.8697948765621,834.0062637963965,834.144617490052,834.289651275074,834.4349107571643,834.5791410953079,834.7200729323667,834.8540029239111,834.985179625668,835.1179137595682,835.252696651015,835.3875945340951,835.5206859299924,835.666691297628,835.8119697098209,835.9539174275305,836.0915553911445,836.2255369026288,836.3621816246969,836.4997010146126,836.6372485585198,836.7794229000992,836.9216759106403,837.0490875512478,837.1801097524476,837.3121320054488,837.437115344168,837.5677725855212,837.6949353749742,837.8225394246292,837.9454875654028,838.0675858350851,838.1917686672241,838.32166867469,838.4420203092095,838.5586651189451,838.6782984743286,838.7894424962615,838.9062569681746,839.0233595934196,839.1383046262545,839.2546590434386,839.3713217925815,839.4875396663447,839.6048546626398,839.72625672103,839.8343176116277,839.948663218508,840.0533100443672,840.1559219736573,840.2453661365316,840.3303818044196,840.4096574995438,840.4973794079369,840.5853131107542,840.6807256638558,840.7829770516382,840.8809660077359,840.9807675396141,841.0769182659551,841.1682415405385,841.2549130149682,841.3260270133087,841.4006849334337,841.4696136899183,841.5360786674337,841.6041411703545,841.6748839352476,841.7389413545125,841.7992483427679,841.8598618351607,841.924905677195,841.9908322920837,842.0584677930174,842.1304187740561,842.2091767678921,842.2754130582998,842.3522729244978,842.4296955930922,842.505676448046,842.5775694387494,842.6549562626651,842.7324604783162,842.803707913733,842.8744680091813,842.9480963125816,843.0252513116211,843.0971578146928,843.1739448014769,843.249914395612,843.3238153845232,843.3984366388022,843.4668462695272,843.5162863874175,843.5861505643834,843.6535659394685,843.7361251342563,843.8206897687651,843.9140926125037,844.0133197929199,844.1063097595334,844.211157505496,844.3020658911564,844.3827747486575,844.441891190927,844.5030906923776,844.5708129502082,844.6390191014252,844.700106760235,844.7764047585897,844.8604468382882,844.9648586255244,845.0702573691142,845.1743435583667,845.2824719270347,845.3831628776561,845.4997891806761,845.6193094835362,845.7265125332469,845.8336442865075,845.9392823953121,846.0453678554477,846.1427446910193,846.2469695816126,846.3596604526447,846.4741264415125,846.5899298619206,846.7097900073877,846.8217909160057,846.9448738600677,847.053749662412,847.1564679089624,847.2563924976112,847.3554919161834,847.4721608379432,847.6126925842682,847.7660597335607,847.9223094810914,848.0716881227245,848.2474621933634,848.4243980816254,848.6010656769122,848.7840363668638,848.957250463709,849.1327870967762,849.2869388086528,849.438194024212,849.5923093823594,849.75653163681,849.9206637274001,850.0888420464207,850.2431072559712,850.4094347637556,850.587956463919,850.769250050912,850.9382393051001,851.0861333034945,851.2301690860731,851.3869293841262,851.5446963726381,851.6912743557523,851.8559726277808,852.0212563114992,852.1960219575822,852.3745012224699,852.5427378686245,852.702381519528,852.8595260510183,853.0290694728774,853.2024423621006,853.3753363744208,853.5520819042231,853.7220919331248,853.8851998995106,854.0437709589169,854.1818490222295,854.3282923181268,854.4795673732997,854.6197789942153,854.753579883577,854.8945609757593,855.0498272598315,855.1830158702105,855.325758388436,855.4700991797972,855.6109546014231,855.7392130171111,855.8644714947404,855.9930518767651,856.1116859961785,856.2319637770652,856.3524837340219,856.4758919487422,856.6114525940775,856.7481531093417,856.8872294614102,857.0303110102177,857.1841976208389,857.3278170404074,857.4884903201,857.642371360329,857.7973519158904,857.9575097673151,858.1162459104071,858.270288693845,858.4183213660217,858.5575819579917,858.6897663254031,858.8280691953678,858.9816126797714,859.1314086728462,859.2879203326256,859.4593708889424,859.6370974142828,859.8120954100377,859.9625829341985,860.1219885906221,860.2762429691729,860.4338773801246,860.5923332174807,860.7402521096601,860.8809205242933,861.0331812141267,861.196521036637,861.344452852768,861.5040701714106,861.663423891473,861.8208860010382,861.9691259442488,862.1167962349609,862.2563567728293,862.3901045110315,862.5346120912727,862.705868583369,862.8855185847997,863.0692271226617,863.2373629711647,863.3993087182153,863.5536411309849,863.7088467372796,863.8649090763784,864.0024580676418,864.1465946704166,864.2778536820197,864.3401978219063,864.4101399481688,864.4720306500758,864.5441784601744,864.6086052332903,864.6703143385384,864.7329651751916,864.7887123358687,864.8535188130236,864.926485130748,865.0101259093071,865.0950735558217,865.1744646787702,865.2533981370216,865.337528795475,865.4251017426668,865.5160679126993,865.5970037716088,865.6805500076644,865.7536161997668,865.8196881164185,865.8881272613398,865.956306164544,866.0328093023927,866.1079745944962,866.1728958475287,866.2441873517055,866.3098135754144,866.372628210438,866.4385543814342,866.5058096036946,866.5742254994893,866.6514611250786,866.7360419297293,866.8094242267207,866.8811690148195,866.951980954982,867.0294143582878,867.0965021739612,867.1662654595111,867.2385158686566,867.2995374910142,867.3620186702947,867.420021718387,867.479584262961,867.5335011281477,867.5860199324952,867.6413481636409,867.6871525483257,867.7305698025302,867.7699703956105,867.803746773222,867.8416132296352,867.8816915008956,867.9203053840638,867.9670029579593,868.0147517478035,868.0540706344136,868.075502808194,868.1091123559654,868.1324174085412,868.1630262515364,868.18422811238,868.2114109866898,868.2362821732768,868.2688765253961,868.2999560664284,868.3293876895477,868.3522461584726,868.3796474923492,868.4161465763664,868.4566984192397,868.4868594618029,868.5189278327707,868.5580873740901,868.5853435409199,868.6146225664133,868.6425300883702,868.6666727990396,868.6810511948161,868.6628377965617,868.6395352315712,868.6363005393541,868.6243593507525,868.6125282540979,868.6111390617671,868.5978293053704,868.5884753920736,868.5820221318445,868.5738075466679,868.5520477978052,868.5376336071349,868.5410412726342,868.5450743802212,868.5336300812824,868.5328056627686,868.535105370529,868.5210304643751,868.5164497612632,868.5096117261373,868.488680750389,868.458050768988,868.436690409123,868.418861038298,868.3969885315637,868.3649403956833,868.333331755458,868.3077412778384,868.2760726899223,868.2553925199691,868.2368632565394,868.2100110835308,868.2050797038437,868.1969555712112,868.1910345010419,868.1845779464975,868.180848837038,868.1751439035379,868.165760337959,868.1655455359869,868.159731957131,868.1524170493585,868.1451392784911,868.1516524169201,868.1534989539214,868.1565016656805,868.1596714163306,868.1641066848251,868.1667659334289,868.1562865187716,868.1416046617569,868.1329679191604,868.1339053678648,868.1194282010529,868.108854912005,868.1061056667477,868.0988668610644,868.0850469854995,868.0652596363261,868.0446173630207,868.0258143311239,868.021172951173,868.0330902262494,868.0820980195031,868.1445575609787,868.2367221776221,868.3223290066044,868.4077305452274,868.5009893595679,868.5917628881525,868.6931253168968,868.781344543353,868.8648587110911,868.9453267404724,869.0179309313553,869.0921964467643,869.1616262575335,869.233922806482,869.3106066493283,869.4018710498412,869.4997204141764,869.5912246461412,869.6809565720823,869.761584340622,869.8379559483301,869.9273298970775,870.030295469578,870.1193348198485,870.1997359351817,870.2895917281057,870.3833269509523,870.4785355204431,870.5753999563567,870.6605897455775,870.7491893903034,870.8431895228932,870.9582904418457,871.0753204792381,871.1939924983499,871.3111568956147,871.4177673580389,871.5279179833815,871.6430897155142,871.758750125683,871.8719498491746,871.9866390274983,872.0981032324225,872.2064613892162,872.3120883710171,872.4161014988977,872.5158455599885,872.6114040652856,872.7000386306345,872.8001051019701,872.8963383256605,872.9877030910584,873.0766499563861,873.1671261022229,873.2609571559278,873.3561900052355,873.4547762589737,873.5458809520615,873.6350066622836,873.7329431468306,873.8754054664741,874.0083217541951,874.1582701555217,874.3037499014963,874.4492582386674,874.5955323808166,874.7461537450226,874.8865302744944,875.03866441431,875.1981782775265,875.3366163284445,875.5122459449767,875.7056136807569,875.896314294162,876.0690503201113,876.2307157989626,876.3860978665743,876.527982849836,876.6748567974782,876.8190393233281,876.9388649127768,877.0674361956044,877.2071823141514,877.3421094154673,877.4810347013936,877.6143554088712,877.760957394552,877.9014721534804,878.0571086715217,878.2262342851427,878.3645196380603,878.4939183218612,878.6180902791375,878.7503367833206,878.8999825670971,879.0762187916052,879.238395259139,879.4102726883675,879.5713113677912,879.7382156337826,879.8829469311513,880.0254186505463,880.1652196759587,880.3048190137433,880.4308849231838,880.5427504731833,880.6584694498588,880.7748955165844,880.8825647762606,880.9972827447518,881.1038543756831,881.2041148489261,881.3066042902465,881.4159327346479,881.5249336515353,881.6387179171816,881.7516496358512,881.8563425439925,881.9551309312083,882.0525137075838,882.1573755658446,882.2567118478746,882.3621081286974,882.4815609363895,882.6067740666786,882.7209136025358,882.846062102828,882.9594409230822,883.0652067552628,883.1604752162411,883.2606224886385,883.3589263201939,883.4754063428318,883.5835026278255,883.6944010279221,883.8141059268837,883.92526561876,884.0352773449449,884.1412534265764,884.2274293131941,884.3250926814326,884.430080203344,884.5385510447404,884.6729002902266,884.8068335926682,884.9424726643765,885.0791487112738,885.1927173665899,885.3020692422624,885.3989513727693,885.4809434851531,885.5716227129187,885.6653173652885,885.7637739722204,885.8715278887794,885.9735878010579,886.0658819903229,886.161913289965,886.2493196227088,886.3367592094146,886.4159190880182,886.4948975754287,886.560344700837,886.6327770394155,886.6927123590767,886.7610905059955,886.8269604426423,886.9017191406656,886.9895852373338,887.062134137348,887.1438309230889,887.2213795760872,887.3101962633964,887.4272761730308,887.5459721635116,887.6829918461472,887.8355496032991,887.9720527990085,888.1147632907796,888.2282952463547,888.3293431610082,888.4322815178966,888.5395199985178,888.6524679606146,888.7755253802197,888.9015847535984,889.0214781556915,889.1292575286825,889.2283666362046,889.3308622496361,889.4387257687395,889.5542749731376,889.6820405934923,889.8056295571423,889.9076429791321,890.0114648838826,890.1192636838687,890.2288360584644,890.3304468171891,890.4282788235223,890.5245062880231,890.6193636311846,890.7219244337566,890.8195731715405,890.9245536305607,891.0250814169704,891.1223040940768,891.2017844571574,891.2699962164679,891.349925679152,891.3981717805,891.4552183510232,891.5251467907874,891.6044926303111,891.6759391905844,891.7375085973672,891.8011295795832,891.8589500934295,891.924843280899,891.9859467769184,892.0489672302356,892.100826472516,892.1496284052319,892.1886596134918,892.3155834775225,892.4461222700511,892.5749129319993,892.6941087312889,892.8054075816144,892.9254262571394,893.0284879168921,893.1257583404958,893.2293824880007,893.3313176113234,893.4390413626534,893.5497600834069,893.6687606444693,893.7927793798644,893.9221735906867,894.0312128985424,894.153659755154,894.2784567455537,894.41605445605,894.5478828093692,894.6759437768987,894.8097604068162,894.9454330501494,895.0841452452505,895.234639259349,895.3958164438463,895.5534694245871,895.7192291271967,895.9132409337744,896.1060358813247,896.30361564739,896.5098924726544,896.7103878676189,896.9120567925629,897.104174636007,897.2960226564901,897.5361283077555,897.7846044797434,898.0193180746046,898.2550240399723,898.4900740550866,898.7379902133089,898.9974442263247,899.2498335593082,899.5190886116079,899.7780461048133,900.0347847339162,900.2884948889387,900.549028875269,900.8188473671562,901.1251374972808,901.4467255788795,901.7651537412521,902.0895884964984,902.4116969237484,902.736059793302,903.0425803768749,903.3343105457616,903.6234835809246,903.9129546603144,904.2090895955471,904.5074202861651,904.8161265596846,905.1921832622738,905.5812313149554,906.0025172117448,906.3988934933104,906.7949577479621,907.1958020864749,907.5999561102926,907.9918725331336,908.3919966089652,908.8017404940774,909.1977517792302,909.592668448302,909.9686083043598,910.3238729002542,910.6713852025696,911.0299753604113,911.4010557674665,911.7882312150914,912.1657670253735,912.5562243656032,912.9429928359477,913.3261846538007,913.7210761115493,914.139347423813,914.5467830531234,914.960183853188,915.3865975153158,915.8222113686033,916.2341111906926,916.6344437992675,917.0443565896712,917.4432711255449,917.8769524457975,918.3037298461068,918.7267504419142,919.1583459348903,919.5986415774469,920.0111006833231,920.4147641566478,920.7841176412703,921.1471073426646,921.4770901725915,921.8460300914285,922.2589582046321,922.6683648591643,923.0575994034098,923.4632446634996,923.8601768781218,924.2674873633723,924.6725915688548,925.077748183794,925.4827547850809,925.8527944067091,926.2310958042426,926.6104891206624,926.9987311586565,927.4136900020503,927.8377573068383,928.2709316868295,928.70122987179,929.119700613167,929.5475450982831,929.9813278240836,930.438684735358,930.9025689386208,931.3704395059231,931.8748603291451,932.377762857107,932.8572414351602,933.3559745603043,933.854237656441,934.3387099857746,934.8272736330891,935.3163236380624,935.802826753662,936.281120723861,936.7384615051005,937.2000477094207,937.6581834275694,938.1101774308327,938.5765393920829,939.0451439876251,939.517464584128,939.9875436629318,940.452944984535,940.9285230011601,941.3989026622912,941.8658385366161,942.325734519588,942.7867788274152,943.2501089377447,943.7140276874798,944.1855264222268,944.6603770795527,945.1466032901444,945.6339150609374,946.1423511626126,946.6458130012015,947.147353836619,947.6570722545603,948.1462443906776,948.6452069738925,949.1277279328015,949.5972523689497,950.0663341065074,950.5266563173209,950.9718506474364,951.4183064897516,951.8588658940198,952.2987261696953,952.732974221196,953.1506127819985,953.5567748113817,953.959319963401,954.3784571087854,954.7984519359879,955.2094735144065,955.6224180593281,956.0225612446175,956.4245758330944,956.8629202373959,957.2969726018127,957.7404178624438,958.1676274549973,958.5794613367962,958.9948917480178,959.4500123342314,959.9231560043036,960.3867676262089,960.8573619718409,961.319497251021,961.7913087861398,962.2625169924213,962.7220100824279,963.2024950006435,963.709683537797,964.2275121930716,964.7369599482663,965.2797162513434,965.8493162538634,966.4256907894969,966.9973622808693,967.592214739956,968.1893506534807,968.7805520327947,969.3700532831181,969.9611273224191,970.5317936854308,971.0991406690955,971.6664648573114,972.2281768123175,972.7881925114816,973.3597899916231,973.9282861347556,974.5072397645135,975.1046031565247,975.7034509055875,976.2949367509973,976.8761949207246,977.3872945503726,977.8645573660933,978.375403942232,978.8959682423638,979.3968448801643,979.9154217787855,980.4444894467624,980.9706976248972,981.470705576412,981.9534484849364,982.4383039042195,982.9412168023737,983.4308282308257,983.9125217109249,984.3977646611775,984.8665842300807,985.3353871311656,985.8111899002379,986.2835832602896,986.7575034624788,987.2192379629669,987.6782851618545,988.1352592386047,988.5891714675536,989.0388511316014,989.5007425387084,989.9617599144667,990.4729198679788,990.9609538116838,991.4396100213398,991.9087108447193,992.3680072687521,992.8319493089093,993.2995138731558,993.7596981880297,994.2127635926126,994.6699746871882,995.1219578434329,995.5668153336101,996.0332630559551,996.4874160923091,996.947832168029,997.4047759880996,997.8603086201128,998.3186877676653,998.7696615375926,999.2270824000852,999.7006646823183,1000.1814336526149,1000.6596353262721,1001.1361243295587,1001.616287825399,1002.1054651337599,1002.6084351212403,1003.1086252978839,1003.5992899477487,1004.0865387663252,1004.5914900915268,1005.1550345231753,1005.6931591909115,1006.2283534675635,1006.7501422519408,1007.2264608493779,1007.714796343902,1008.2048819381316,1008.690280662986,1009.2038401165382,1009.7402837285781,1010.2766453908871,1010.810014410069,1011.3350368004958,1011.8535451074486,1012.3686700827757,1012.8661512860253,1013.3726798910711,1013.9115921911462,1014.447794617653,1014.9963316669355,1015.5282425365704,1016.0777601587715,1016.6090589326668,1017.1420680130523,1017.6617733497378,1018.1472958448321,1018.6386726302953,1019.1330837896776,1019.635448098933,1020.1384470109742,1020.6584881613608,1021.1840518067402,1021.6807427549156,1022.1783047997415,1022.6753358555352,1023.1990943539222,1023.7175197219876,1024.2230567846018,1024.7174761602246,1025.2323418226688,1025.756640740411,1026.2767196282184,1026.779441501928,1027.2639816147675,1027.737618051874,1028.1915612904486,1028.630200057768,1029.0276969747847,1029.4188340179771,1029.816887838515,1030.1577602580173,1030.4936797977916,1030.7735844819945,1031.1043227584387,1031.4194490657246,1031.7207884087693,1032.0046826680036,1032.2792546555984,1032.5523425968868,1032.8318265207963,1033.0373274130952,1033.28951272833,1033.5416343342877,1033.8313115628744,1034.1528339600727,1034.468222175141,1034.7712148210694,1035.0585152118447,1035.3423316139952,1035.621908138768,1035.9074281565017,1036.1798201875008,1036.4423986366419,1036.6962934057938,1036.9106588888117,1037.1047395997402,1037.3014129611756,1037.547103989119,1037.785970137862,1038.0544334661008,1038.2959312221255,1038.5136118078326,1038.7403946274662,1038.9738480572923,1039.2057671695966,1039.424640554541,1039.6146580454242,1039.8063268208725,1039.9799086675102,1040.1637526412815,1040.3342134268814,1040.4863364140774,1040.6405226674024,1040.8059540470067,1040.9847086923728,1041.1542911035558,1041.3257889832594,1041.491423490891,1041.648505363425,1041.8012674353495,1041.9575919209947,1042.1517332355452,1042.3426752447103,1042.5172317700344,1042.68931021373,1042.870077910533,1043.0393175632344,1043.2008486640134,1043.3644168893215,1043.5439347145366,1043.7303277324336,1043.9028832778522,1044.0628997706854,1044.2337473162534,1044.3899542989266,1044.540195427615,1044.6920165490055,1044.8414762685507,1044.9963570365198,1045.141699315218,1045.2774575012636,1045.440560415651,1045.5975041070587,1045.7535848133311,1045.931184502654,1046.1117677643597,1046.2675684927399,1046.4278443242483,1046.5940984442277,1046.7536069831076,1046.92477037958,1047.103002183504,1047.291911234037,1047.4707955108515,1047.635738766303,1047.7961847356091,1047.9550138607165,1048.1044653304934,1048.2266635796923,1048.3445767389549,1048.4816176225286,1048.613255332265,1048.742395140559,1048.8797348859907,1048.99452821266,1049.1021914207913,1049.219003861518,1049.3444474830767,1049.4697604293306,1049.5916425095365,1049.7122731424433,1049.8311024267414,1049.933920566582,1050.039963502304,1050.1258248083514,1050.2256760383434,1050.3220576658778,1050.3984810618003,1050.471731099885,1050.5420657450313,1050.6000995216236,1050.6572786032084,1050.7132457324924,1050.7723113891107,1050.83152005608,1050.8772410735382,1050.9286421637598,1050.980514109644,1051.0304371435022,1051.0877270987148,1051.139646400161,1051.2344720473993,1051.3449152108687,1051.4708952426545,1051.5799672109333,1051.6954338177538,1051.788672182186,1051.8802754480075,1051.9588234841995,1052.0270067740885,1052.068612954191,1052.1063612883308,1052.1696980850957,1052.2423130187408,1052.3094126155602,1052.3655252128456,1052.400069886604,1052.4336927906534,1052.4560234317378,1052.4932768028712,1052.506840044055,1052.51382617555,1052.5128852622956,1052.5223815573008,1052.5407133635508,1052.572152539361,1052.6011916550615,1052.641405529287,1052.6641006404416,1052.6941412547403,1052.6871931426977,1052.6697024120476,1052.6403427540845,1052.5913386294596,1052.5525017293094,1052.5171867166619,1052.4682442456224,1052.4348169668074,1052.4034672894823,1052.365898385664,1052.3431208885577,1052.3165900475642,1052.2817827917315,1052.235809603033,1052.1709694383162,1052.0900210912087,1052.0028075526152,1051.9171245676935,1051.8335078810196,1051.7266516185964,1051.6308911547367,1051.527193935547,1051.4241376381879,1051.3043191499146,1051.1719146295773,1051.0341097988066,1050.8808575982166,1050.7442123523042,1050.6187215826667,1050.4792912239163,1050.3231084594208,1050.1722725103382,1050.0260176053644,1049.8920342574174,1049.7879687746845,1049.7057230065611,1049.6161133420928,1049.5385905736975,1049.4574465204014,1049.3522946353114,1049.2359913315204,1049.1181869215452,1048.9906538737005,1048.8581370632646,1048.7390421141145,1048.6078351698425,1048.4558282185462,1048.3104607812993,1048.1516287551249,1048.0015924381896,1047.8522896948907,1047.6955322750491,1047.5431581426192,1047.4077389480353,1047.2825888738062,1047.167534483231,1047.0454009889663,1046.9194332535617,1046.8016435205664,1046.6744190914942,1046.4874036116817,1046.2941760738622,1046.100670007474,1045.909572646614,1045.7257699067532,1045.5510876877952,1045.3741044320968,1045.1956376441367,1045.0228641465155,1044.8492822505996,1044.6710009463986,1044.497596538964,1044.3408285201667,1044.1906408290315,1044.050689241114,1043.9224129665754,1043.7971460191347,1043.697505917551,1043.5948810003965,1043.4997192510482,1043.3922405538951,1043.282297492021,1043.1721813912181,1043.0608111866695,1042.9262429406162,1042.7837366839021,1042.6458779788336,1042.4950796611538,1042.339447127366,1042.1889371891984,1042.024533275514,1041.8564659099056,1041.6834880390252,1041.5078206635208,1041.341925361744,1041.1939099503916,1041.0578441597654,1040.919811758382,1040.7737668652208,1040.6533675768196,1040.5280317143852,1040.398163565802,1040.2842503963539,1040.1651356420743,1040.0655478929284,1039.966285122663,1039.8787471958049,1039.8134474031394,1039.7287181052752,1039.6449724926097,1039.54592545382,1039.4382065072396,1039.3487574344172,1039.2521106448603,1039.1455061677725,1039.0631958322028,1038.97234674413,1038.8879209969118,1038.799965827494,1038.7084309675247,1038.617343377161,1038.5125292812409,1038.4179583253854,1038.334064968205,1038.2422996481,1038.1468925272256,1038.0553978524795,1037.9967409519295,1037.9364049240785,1037.90669227145,1037.8924057571048,1037.8795977587997,1037.8514905077227,1037.8229691464348,1037.7910470131865,1037.7363797437838,1037.6805008802385,1037.611395472818,1037.5398411385704,1037.4749287433815,1037.4017888476492,1037.3396180648679,1037.2795373434383,1037.2019328784008,1037.1267933791341,1037.0454556437207,1036.958906390205,1036.851851343914,1036.7484811304412,1036.6499826489044,1036.5697560638619,1036.4996318965714,1036.396178679106,1036.2916413246994,1036.188870080984,1036.0985769254385,1035.9941243085332,1035.878022254551,1035.7601469793372,1035.6517049805752,1035.533638740093,1035.4118812422166,1035.311411548092,1035.242628379944,1035.1703939639283,1035.1069450735076,1035.0402398478418,1034.9802860711197,1034.910669558888,1034.8349940167209,1034.7476859771205,1034.6662156712155,1034.587497990321,1034.5140370579675,1034.4216581766523,1034.3306843051814,1034.234422900583,1034.1388131162466,1034.0576737595584,1033.9821109715103,1033.9042773033507,1033.8222124421345,1033.7416305162242,1033.6581415286018,1033.5877210347544,1033.5322768200258,1033.4841904462855,1033.4449780787818,1033.38863811798,1033.3221025267467,1033.2442015995312,1033.15117772558,1033.0766726999482,1033.0057237211895,1032.9279612544688,1032.84029714622,1032.7584373999161,1032.681952295261,1032.614079164494,1032.5552098581757,1032.5016381505357,1032.4494540591113,1032.4067082723068,1032.3575317311243,1032.314495896264,1032.2717837935488,1032.2184284267005,1032.1692602704788,1032.1185069881558,1032.0727298565107,1032.0469840975184,1032.037773039654,1032.0243834873818,1032.0118686910027,1032.0167058471434,1032.0077592090856,1031.9838208073543,1031.962528581269,1031.9538466393205,1031.9441496052077,1031.9429465396697,1031.9403843066739,1031.9380447691765,1031.936801221551,1031.917616589726,1031.8988424511863,1031.8782820989418,1031.8522595543036,1031.832202683494,1031.8145899340616,1031.8088977019797,1031.795180118237,1031.7956483917696,1031.7856750353221,1031.7723057173553,1031.7616030719055,1031.7376524377669,1031.7134700517672,1031.682716340978,1031.6218002113037,1031.585307631838,1031.5463751632778,1031.5002230839455,1031.434058571751,1031.3816155390414,1031.3423154783322,1031.2899618239662,1031.2334880424023,1031.2296970098523,1031.2183488329792,1031.210606113389,1031.2155416914356,1031.2104492125654,1031.2090453173205,1031.2151011140704,1031.2244429242237,1031.2295807407972,1031.235168838306,1031.2422826520742,1031.240575482081,1031.2351289932703,1031.2395329242518,1031.2442749550682,1031.2255794907833,1031.2154198478474,1031.206068988342,1031.1843792137133,1031.1666172927362,1031.148639842504,1031.1296500837834,1031.1037489474584,1031.0749493418916,1031.0589948641973,1031.0460366369498,1031.0189869704682,1030.9847613875118,1030.9714915708955,1030.959420621286,1030.9488276089196,1030.9333368532953,1030.8954399965442,1030.8541455414652,1030.8077156375584,1030.7528748376953,1030.7100966660128,1030.6863625544793,1030.6582086351082,1030.6355488944446,1030.6105572827928,1030.5677982288125,1030.5107519173762,1030.4583454833155,1030.4093562652233,1030.3752456812963,1030.3356786370405,1030.2955258392176,1030.2418778559622,1030.1847450205642,1030.1165186923681,1030.0441517974996,1029.979020037983,1029.9143017563038,1029.8320569720963,1029.7498790130194,1029.6558735015387,1029.5562567738925,1029.4692385617454,1029.4048818228548,1029.3408192904699,1029.27694641768,1029.1982169290459,1029.1158347697365,1029.0171566425252,1028.912247524675,1028.8428568604631,1028.7828087555117,1028.7014989684958,1028.6200056014604,1028.5485835369327,1028.4729759070597,1028.4118573985634,1028.3320063921492,1028.2563687601523,1028.1712664350543,1028.0849362976205,1027.9829344692043,1027.8917065761707,1027.813783496451,1027.7515453291344,1027.6778313852283,1027.598939128402,1027.530818432182,1027.4565578932015,1027.37199734175,1027.303736407057,1027.233491443014,1027.1403778007043,1027.0520816222834,1026.9645903514593,1026.8662782205392,1026.7944302909746,1026.7101748833156,1026.607190693303,1026.516813397022,1026.434169672597,1026.3900602261983,1026.3632761316403,1026.3362413249106,1026.3024977256391,1026.2611366782348,1026.225925280858,1026.1703443071929,1026.1099994850501,1026.0550313679032,1026.0009567159468,1025.9355969513472,1025.8716986354138,1025.813787964902,1025.7517723054189,1025.6907556425176,1025.6256354505495,1025.552791378499,1025.4821776011686,1025.4153765343453,1025.356625170174,1025.290116534963,1025.2220122139715,1025.1460520277778,1025.045522187569,1024.9413569562366,1024.8554908745082,1024.7786132129768,1024.701922929853,1024.624371899954,1024.5466631862691,1024.4645941788785,1024.3873232699952,1024.312638451578,1024.235811402299,1024.1595163267266,1024.1061924386195,1024.0655856386893,1024.0116018812023,1023.9486358166832,1023.8888536585291,1023.8368242545785,1023.7911052359232,1023.7497300213199,1023.7158519777986,1023.6771554046409,1023.6197309313666,1023.5573679962708,1023.4938342104888,1023.4275632736098,1023.3643846877203,1023.2955828739923,1023.2355655927586,1023.1615892227037,1023.0877636380483,1023.0211221956142,1022.9480105091006,1022.8800294837329,1022.8073213422522,1022.7296650775643,1022.6368090649084,1022.5492439673053,1022.4669308008215,1022.3818410836957,1022.2978329198122,1022.2033953313949,1022.12745771964,1022.051036023824,1021.9760383478697,1021.9027394719396,1021.8343816099659,1021.7750831072481,1021.7102123243076,1021.6333785269453,1021.5640894906464,1021.4776658397532,1021.4023997685817,1021.3378859800305,1021.2637626157248,1021.1972339032764,1021.1310974548014,1021.0484761265088,1020.9729413062723,1020.9183576091782,1020.8619897348672,1020.8269302631543,1020.797104867388,1020.7968403653158,1020.808385219585,1020.8097206157599,1020.811454290957,1020.8014461872281,1020.7761854625332,1020.7720197148919,1020.7738877891861,1020.7637594795706,1020.7683130905625,1020.7733001666256,1020.783083693741,1020.7891526025796,1020.785791421873,1020.7782777739103,1020.7718485446367,1020.7831344230926,1020.8103904620057,1020.8481216401015,1020.877678143941,1020.9161883688084,1020.9374312497057,1020.9652302228696,1021.01006596148,1021.0632505921385,1021.1214427664218,1021.1644975912386,1021.2125469072216,1021.2634765969688,1021.322577209994,1021.3876938841713,1021.4775960040479,1021.5541190807126,1021.6468467071736,1021.7418128216577,1021.8306849974579,1021.9064785600622,1021.9754105699667,1022.0294750546127,1022.094692044262,1022.1597045557992,1022.2216848681146,1022.2735970183148,1022.3472831279523,1022.4229364231214,1022.4841051460662,1022.5572861769197,1022.6248171527823,1022.7040060388026,1022.786785235121,1022.854386851026,1022.9298863268632,1022.9963718543531,1023.0757028715634,1023.1553778433972,1023.233581217346,1023.3043210567848,1023.398257252531,1023.4959953557754,1023.598788619729,1023.7023779120718,1023.8064828005354,1023.9100985971982,1024.0177914903252,1024.1152101993903,1024.2068577342288,1024.3071065453441,1024.4119906816231,1024.508291013577,1024.5980360075246,1024.66434645355,1024.708831189224,1024.7352499355347,1024.771182673605,1024.8062252175532,1024.8351828136147,1024.8763524649403,1024.9084834031946,1024.949652351026,1024.9964787894842,1025.0638671966244,1025.1318546649618,1025.1725635231342,1025.2106724487057,1025.2865071711803,1025.3318988888404,1025.3820864560385,1025.4149321271125,1025.4505523597,1025.4937231074327,1025.550082513113,1025.6225094115343,1025.6930734650905,1025.759497232515,1025.8542184192647,1025.947654354126,1026.0249093602397,1026.099013453786,1026.1743857943802,1026.2680704723662,1026.3679424437014,1026.4677172512638,1026.572199161008,1026.678964137658,1026.7931199754403,1026.9076306831266,1027.0266003793913,1027.1405935192888,1027.2537734875095,1027.3355702233494,1027.3827427411707,1027.4398362270585,1027.490549445447,1027.5394370410359,1027.582797829391,1027.641754108292,1027.6986465710706,1027.7442687242255,1027.776006439215,1027.8247301459032,1027.8716719006152,1027.90345657111,1027.9222011904603,1027.9410242419017,1027.9726602263345,1028.0122809942495,1028.0416034423579,1028.0656696031529,1028.1124241161178,1028.125598341916,1028.1252645149907,1028.1253019275682,1028.1213626962617,1028.1365831797575,1028.155945590961,1028.1715743854602,1028.1904862362462,1028.2012350051918,1028.204224072584,1028.2187825551991,1028.2456826218931,1028.2697932942483,1028.294639643107,1028.3290063096847,1028.3719591698427,1028.419226546308,1028.4572933931795,1028.4973474563521,1028.540954141672,1028.6020180199703,1028.663757796361,1028.7430034499193,1028.8119494265284,1028.8720554999145,1028.949129504943,1029.022662909516,1029.0952417226945,1029.2116735713225,1029.3231589174047,1029.4469230739378,1029.5677165166562,1029.677779689071,1029.7867095978818,1029.914458077552,1030.059146913196,1030.184304936056,1030.3053920583898,1030.4588403519483,1030.595053977877,1030.7389593243806,1030.8645134640992,1030.995798858732,1031.1314621026177,1031.2611143239628,1031.3690576298086,1031.4900651631397,1031.6092248462173,1031.7175813926187,1031.8259359743824,1031.9764392932502,1032.1254228686212,1032.2800570185263,1032.4200129516248,1032.5725545954483,1032.7273620932538,1032.8826028763742,1033.0523284350093,1033.2161533939561,1033.3638674022277,1033.5222842670992,1033.6883988554328,1033.8605528834087,1034.071431092174,1034.269778023232,1034.4682041729284,1034.652540847288,1034.8484156693703,1035.0439480963541,1035.2406418347546,1035.4367030370722,1035.644478190854,1035.8491950134285,1036.053041531657,1036.248687061885,1036.4834445697197,1036.7526405007302,1037.0333944680733,1037.27702161436,1037.4959739507412,1037.7092298770895,1037.921442774934,1038.1284378434302,1038.3140026085348,1038.5350206822386,1038.7763756024906,1039.0180041696258,1039.2597149667326,1039.5122681888915,1039.7450535026128,1039.9852520278328,1040.2373444321747,1040.484833157032,1040.7381899907032,1040.9978971993332,1041.2467308942196,1041.4816745129974,1041.6975735069773,1041.904183739749,1042.1088775659318,1042.321563262787,1042.534645579326,1042.7497688920303,1042.9675013449705,1043.1954169180317,1043.433077266387,1043.6778736557244,1043.959135051944,1044.2443987370916,1044.5646028168157,1044.9019002101395,1045.2103630032434,1045.5152061925055,1045.8173748637091,1046.1060870755791,1046.3881769127202,1046.6592965031668,1046.920392810156,1047.1630780076248,1047.4135617155753,1047.664343201528,1047.9243207160453,1048.1930398053028,1048.4859142654277,1048.7780364945484,1049.1039693129987,1049.4250645696702,1049.720924456009,1050.0222836767662,1050.3246674910388,1050.6360025435897,1050.9441374934322,1051.24861464469,1051.5518994176327,1051.8551211547274,1052.1491070025913,1052.4410486546149,1052.7275932776174,1053.0155917716656,1053.3006900025157,1053.5851919138586,1053.8675589426002,1054.1646520748673,1054.4882653150726,1054.8178576189403,1055.1301488876998,1055.4269490976676,1055.688187928714,1055.9187535626643,1056.144254605395,1056.3699111251626,1056.577074493558,1056.787566124507,1057.011943843445,1057.2286311291045,1057.4497193684292,1057.671672500248,1057.8893879894895,1058.1210552493667,1058.355055242886,1058.5894815941756,1058.8359423133916,1059.0929933196676,1059.348785067592,1059.6059538604404,1059.841786670966,1060.0861531574574,1060.336698237179,1060.5938587785404,1060.8325668632187,1061.1095096994159,1061.3798826046059,1061.6391591825995,1061.9222039098568,1062.2250900760318,1062.517791306067,1062.7966297508501,1063.0879032091943,1063.3713248283657,1063.6711800597077,1063.963358618883,1064.269538077324,1064.566543909028,1064.8645515237477,1065.1639770755628,1065.4738646149017,1065.7753292888265,1066.0465445572445,1066.3131273564286,1066.564983916911,1066.833106715052,1067.0992007811583,1067.3786988099291,1067.6816127911734,1067.9610800510618,1068.2570264750975,1068.539487053471,1068.8256584009869,1069.1051212202456,1069.3664889184856,1069.638394428066,1069.874749378323,1070.124162578688,1070.3857589150211,1070.6244888564015,1070.8567947191768,1071.091386802229,1071.306384457619,1071.512498283806,1071.7315168955993,1071.9684043345715,1072.1990895365452,1072.4314479992318,1072.6673617726628,1072.9238849631201,1073.1766615748566,1073.415237392288,1073.649527893136,1073.897387386045,1074.1504188266026,1074.3989071031247,1074.6316645604802,1074.8868917647396,1075.1648278175799,1075.4559965535154,1075.7543890946963,1076.0704057464445,1076.3894397418899,1076.6980915633667,1077.0166318700776,1077.3343296570256,1077.6669318039603,1077.9966429583274,1078.3318191499202,1078.6597085910344,1078.9978037110232,1079.3195198535686,1079.6475889158064,1079.961774760537,1080.2919719242636,1080.6105689239557,1080.9388445011264,1081.2692939749522,1081.6229548496613,1081.962927315426,1082.281242818748,1082.5900696635472,1082.8895099815327,1083.1680347306901,1083.4321222313247,1083.706627255926,1083.9752576793999,1084.2640576488502,1084.5458188285647,1084.8851376678776,1085.234293424668,1085.5883570821843,1085.958139657374,1086.3188678887054,1086.6750477395872,1087.033376473577,1087.392441886026,1087.7336013939494,1088.0832126170299,1088.432714347915,1088.7732210349332,1089.1162665153934,1089.437519224266,1089.7425764670443,1090.0680651406947,1090.403827889737,1090.7188416513854,1090.9836878194747,1091.2378808825142,1091.527185486786,1091.807487548438,1092.0667797574806,1092.3169658128481,1092.55674224414,1092.8093260554688,1093.0554787823112,1093.3050188023917,1093.5587499988524,1093.8253426505726,1094.0847087484017,1094.2798749812719,1094.435278251207,1094.5817021340936,1094.7244756749187,1094.864385666604,1095.0049638286691,1095.1480427747229,1095.3021132609992,1095.4635021882368,1095.6275526090503,1095.8161440438998,1096.006414072459,1096.2080668951403,1096.4180074646029,1096.6323252439488,1096.828924974623,1097.0240767018022,1097.2204019515939,1097.4103090531316,1097.6003913463228,1097.783535009743,1097.9479301087285,1098.1118478603748,1098.2666707756216,1098.4023302757141,1098.5208510423254,1098.6508886215706,1098.778561415129,1098.9130807733582,1099.0525294252184,1099.1797540776788,1099.2968398296507,1099.4034800069403,1099.5062467820117,1099.5945109932509,1099.7061209702133,1099.8039641182204,1099.9095431244878,1100.0055713406218,1100.1076282081722,1100.2109748354924,1100.3355082299586,1100.4641842102174,1100.5890699410265,1100.722240701949,1100.850912900065,1100.968923847564,1101.082943037909,1101.2024507947117,1101.3361912049277,1101.479639296973,1101.632632826977,1101.7895072482843,1101.9513966533268,1102.1228252887813,1102.2966990725708,1102.477849768591,1102.6578737294585,1102.8408781004964,1103.0210566285714,1103.185674829041,1103.344503190392,1103.5017070615795,1103.6505917783288,1103.789073500484,1103.9285602758791,1104.0951580339079,1104.2477330396869,1104.3889307021782,1104.5319369301524,1104.6745933942275,1104.814464913461,1104.9511192849368,1105.0922218210253,1105.2293421547765,1105.3604347013716,1105.4936504139496,1105.6211011082341,1105.76515672011,1105.9077197938223,1106.0495825408834,1106.2109820817786,1106.3889538970325,1106.5532363147977,1106.709059511997,1106.8602778189415,1107.020312021701,1107.1850011858933,1107.3528944581085,1107.5254799706308,1107.7092484377663,1107.885807419454,1108.0616768121945,1108.2239604525894,1108.3944428845007,1108.5648265758355,1108.7517813599497,1108.929407884385,1109.1064397189475,1109.2675125984224,1109.4218951857129,1109.5698075750297,1109.7257238106376,1109.8796347088264,1110.0495660065535,1110.221658172246,1110.380178578709,1110.5390994525587,1110.7103040970087,1110.8926758884336,1111.0779956934148,1111.2707321381095,1111.4764602336636,1111.6800654160907,1111.857170750738,1112.0510921397236,1112.2438577752764,1112.4577267686236,1112.6964297770774,1112.9314873846088,1113.1558425182156,1113.3792595609266,1113.6051088765962,1113.8237944319826,1114.0522081326817,1114.2741031465412,1114.4937667655668,1114.6965451976503,1114.867626876201,1115.0380342080243,1115.2091652708896,1115.376977259768,1115.5406807430354,1115.6857246823274,1115.822909232249,1115.9635520057946,1116.1076538775505,1116.2620734334087,1116.4235546708587,1116.5806632087297,1116.7467663446969,1116.9078497843093,1117.0700609594405,1117.2397202289594,1117.3774718898349,1117.5360075578392,1117.7038767089762,1117.8688559889506,1118.036367290937,1118.2117302099832,1118.378612682929,1118.5457501197598,1118.7208457997604,1118.8795449847712,1119.0321147771683,1119.1789832314898,1119.3266789975387,1119.47562993284,1119.624923883388,1119.7676814662427,1119.9072624697055,1120.051986768909,1120.2077766827497,1120.3646930770665,1120.515769545209,1120.6605560975258,1120.796092141256,1120.9461876440564,1121.1106915197397,1121.2769519362882,1121.4578237259557,1121.645525062413,1121.8450118166475,1122.0406035332016,1122.2345665587236,1122.4275904965962,1122.6168581738038,1122.7887634443887,1122.9533283692945,1123.1182533379906,1123.2793197839674,1123.4453876209827,1123.6168347267685,1123.819913729607,1124.0259245741072,1124.2254126745502,1124.4274482427754,1124.6338314912427,1124.8466180776268,1125.055678752382,1125.2716297184543,1125.4878225718494,1125.6860209408042,1125.8877180423642,1126.066282732625,1126.260893348288,1126.464315449828,1126.6731368204619,1126.8744553904598,1127.0757342779489,1127.2776878711538,1127.476322691542,1127.682572030728,1127.8966867003055,1128.1086672700967,1128.3478667428753,1128.584356927251,1128.8232344919088,1129.063293352523,1129.3028791333345,1129.5572041327632,1129.7988253125786,1130.064673126857,1130.3110417509051,1130.5579142769202,1130.8038113335388,1131.0578033798483,1131.3125106051393,1131.5633988108457,1131.8023926275546
Soft-Bayes,0.0004848004384411294,0.0011995312433713962,0.003986773493598043,0.006405232588371071,0.01095416639159534,0.02599375799701159,0.0372233282678569,0.04829351769597831,0.08403903490432918,0.09133304344607035,0.10142756756849303,0.14495728972777422,0.15663151573007644,0.20970802206502864,0.220563368587318,0.2303468677190615,0.28782806691921176,0.3026201289584557,0.31916969142634866,0.38692155087706226,0.4067002688061173,0.4245181518619786,0.5034737836293167,0.5279566371690679,0.5542391757045642,0.6426789245319013,0.6626328334657111,0.7530604026481694,0.7840711689779772,0.8112169557339174,0.9193743105725443,0.9542224964976358,0.9877984696806676,1.1106734845781312,1.1524539118526202,1.1891687306353327,1.3167466802866923,1.3671672064429752,1.4197157183349172,1.5670167022015677,1.6210102592298328,1.7897932027201922,1.8548867472669923,1.9152347230963411,2.0976097987124502,2.162248186190262,2.224445556324773,2.4245400517071003,2.489000983738578,2.5610092974886216,2.786031896946783,2.8519005418196413,2.917259780654611,3.1530566338236996,3.224205022643272,3.465161118932085,3.5188023090735765,3.573069404673161,3.8152472667802586,3.895521564415514,3.977503545290817,4.251199997261918,4.356408153398192,4.440062769796376,4.728364644900621,4.852998092961926,5.189666785389763,5.324333742503353,5.453439491992635,5.784413551764292,5.900047976709894,6.024781342428625,6.350266671265286,6.44847246000062,6.551465529345708,6.830526924437933,6.913308920165672,6.971665867215248,7.215756734664094,7.2752564066087615,7.570433429568939,7.634227871231323,7.718040530795483,7.979510318569986,8.014873494640934,8.065809722069819,8.279790361130594,8.346346372436882,8.415369833669912,8.62755288095865,8.673493579711614,8.741654497232318,8.981980347853519,9.07799893694498,9.323968232161802,9.437340075885277,9.558817218819112,9.848322190502055,10.008528042404645,10.137650013162585,10.4084404185055,10.526826977667477,10.637222255901385,10.876909559770354,10.992244986464373,11.11329039672145,11.34767630353112,11.453124182117463,11.706247135632262,11.84579010615231,11.994345735298793,12.240902888705277,12.350370356074158,12.468320271230324,12.718903822156346,12.849348191057041,12.9946949451237,13.236166019429394,13.369252638955153,13.617067185698373,13.727939121284013,13.861397178000079,14.093233171300158,14.199876696189008,14.315129903888264,14.520272386987438,14.638451773452257,14.750167469350899,14.95949141161223,15.067549041657912,15.1899818623708,15.388504209390419,15.491704190442256,15.663997742297974,15.750531283137578,15.845466341395342,16.0135725800362,16.09105536369926,16.166702486186885,16.320807821482262,16.395930762587632,16.47642230604775,16.63073245248726,16.728599499142735,16.841209584640048,17.033096200434017,17.14383244867353,17.315090595173857,17.451844066694807,17.642353264774115,17.891980711505315,18.06773072722413,18.249957987854675,18.513592108717923,18.699549030178467,18.876530815418924,19.124397064152184,19.30245038914233,19.49705648167676,19.75835290063529,19.97506213544333,20.25979393797553,20.534985255525072,20.823024384326246,21.190701828312516,21.500599141747227,21.80765887070227,22.151557481179765,22.4491860224205,22.745900807459215,23.077890478002896,23.365636885039585,23.65681250726146,24.00524128118325,24.286374077437735,24.617728459742075,24.892418372240513,25.162770162323028,25.44832019454959,25.68470463931253,25.944433028974125,26.262311604584276,26.52861236748734,26.799260875519543,27.091800202708484,27.309801225708934,27.563205456950573,27.76217280068653,27.95950577742016,28.21308785241855,28.420137465405265,28.633255812625855,28.901736149576816,29.15086397369779,29.383479618431615,29.6531513181249,29.91838839473407,30.201973730944186,30.54099407449326,30.8476292372387,31.189570755647882,31.48150953512522,31.749638383527873,32.02962112631246,32.263665064594534,32.51003139496888,32.790925054136665,33.02443549568652,33.24256272095305,33.493867700503706,33.69899452686734,33.88377567031169,34.1158534968012,34.301152967698116,34.519975970852485,34.722480354976646,34.93875418055454,35.17821124680819,35.38937532126959,35.60290566120944,35.83707213943063,36.03011613392451,36.20370587387277,36.37383240396089,36.49001692034986,36.602986267251254,36.73861305528969,36.83867496018995,36.97398967506612,37.05345467651504,37.13506742177445,37.28005313571941,37.42785233852155,37.5477628794917,37.67647322086649,37.75818100298834,37.85173395235271,37.98917093617462,38.09512056062522,38.21996555733527,38.331492968790656,38.43482008625237,38.56859595018203,38.65598808051983,38.74939695962668,38.872712521158334,38.98252716053387,39.1074190992312,39.25790452836642,39.374712457343136,39.49967791306718,39.627998395717,39.717540687022804,39.83446811592525,39.91751191544107,39.996381530033865,40.10382878882733,40.183716844603595,40.25274190186886,40.34589614086237,40.42256358274879,40.501240520435815,40.66246168253679,40.77961476070924,40.90052561671452,41.03465676300692,41.169483776498,41.38911946579526,41.57518274424938,41.755175825099556,41.90872043878088,42.066153619412965,42.22192032286641,42.38381601744998,42.50203661476964,42.60146685288033,42.69877823431497,42.76170529492015,42.82775898920897,42.90731861488427,42.961905123610606,43.0399561724879,43.090809128447816,43.139715126437345,43.21555839437394,43.27243606848919,43.324119908022595,43.4408805885443,43.54393331159429,43.69579800622051,43.858586442516774,43.96017814455836,44.06521584015642,44.190897897360024,44.28495439735197,44.41009463739442,44.484919580937245,44.572294715550335,44.68851566849917,44.77006782686786,44.84716292620111,44.9667613162757,45.059152219475145,45.15008529189614,45.25663433891897,45.34725584946289,45.45264103083642,45.563360398328086,45.71117965852934,45.891504514634356,46.05498730053514,46.21249367695316,46.43067296276087,46.61289853454929,46.80546406152382,47.02422032190667,47.237289842829945,47.447075881243585,47.66869409697576,47.875608358340386,48.08713507512048,48.269681994601555,48.502496394547634,48.744307806594136,48.93669487118835,49.13102068714743,49.34519571181022,49.536535698163455,49.733603420293264,49.919188746862744,50.08457903985458,50.24646821277871,50.41775453150407,50.5445998170747,50.69323179909656,50.81096374108654,50.95172963093445,51.12149368103581,51.277421392160036,51.48100995635904,51.757937393715075,52.068943182625894,52.49039605898212,52.9605689597238,53.422205245641166,53.916678515294066,54.37386909805784,54.91410450172469,55.51652837931413,56.1296287151973,56.77104391640872,57.421040819369026,58.089607333184645,58.77368829916069,59.54077760888085,60.313542323032884,61.09813353649067,62.035004637445596,63.034154697557355,64.08135313786438,65.16003139767705,66.24054524929579,67.20932982471366,68.35044214788921,69.48937939802158,70.63118154101753,71.70709671104555,72.75654476040938,73.80850916883932,74.79753601418612,75.78922872761011,76.8094895348926,77.78939050049843,78.82580004442359,79.88986463366203,80.97185754576685,82.09887508305216,83.26628194067001,84.40949501834334,85.57509743992331,86.71081410162968,87.84039339695714,88.94651639440703,89.91497287301142,90.9906673568769,92.038828447831,93.10906850063871,94.17747248263912,95.27375285077522,96.36677269950329,97.4775545077832,98.53769025590297,99.54489568768037,100.62812357190427,101.68776259103075,102.75294530745826,103.8147054058505,104.84507362498536,105.87277840050068,106.89726918320551,107.9457690076797,109.0622563845046,110.25864420916629,111.49461731972045,112.74662036786907,114.04740506887686,115.3092095860476,116.49228439845645,117.71416039661091,118.93451443665322,120.15123607340145,121.36536372511422,122.57661937878757,123.75130161311006,124.97661809300773,126.20373119754319,127.37394120214682,128.52265989610885,129.68740540776753,130.8494662912558,132.0282024870225,133.2015893777724,134.3911708224486,135.6465910345997,136.86433608488846,138.09487089285062,139.27164426515537,140.49760865198832,141.73676321169984,142.95551361992992,144.17206807120544,145.3740806515255,146.6074451782428,147.8240520037324,149.03767771027654,150.2438716627031,151.43241171381015,152.6372046878376,153.83666106544212,155.10132252950555,156.376601413011,157.68763830928714,158.96103828683243,160.26918331816205,161.58607022693877,162.97958786289638,164.367905655194,165.82556214904764,167.318477808448,168.78123153631967,170.1754257691071,171.56890665499833,172.98666501253828,174.38207584750916,175.7661886146854,177.13293766046812,178.48038209152838,179.88652976053407,181.26417967748074,182.6584654980796,184.03583611944063,185.39620093657038,186.7403159826253,188.07094673877853,189.38747058993016,190.73852650161126,192.09228822564182,193.4307551619262,194.7674936664631,196.09986082697515,197.4281663187096,198.7459462987717,200.054008151892,201.3556650332671,202.66064378988244,203.96948974527592,205.27441025292174,206.576315143145,207.85778662176983,209.14294615394346,210.41923808808613,211.68619137013238,212.950663857564,214.19001642215358,215.42295684060724,216.6537864918993,217.91078794645128,219.14589555885965,220.3721335148125,221.59528317543354,222.82118697866323,224.03943122604386,225.28138289434173,226.56647574179917,227.86838953147938,229.1475983643708,230.44108642416927,231.76492220431984,233.0929166899737,234.45560409070492,235.82330401707733,237.15252939742905,238.47703801222116,239.8167893761381,241.13095806706116,242.44623051580055,243.74368446899115,245.02644413895683,246.30056239489093,247.56902618595834,248.82030248454177,250.0854967895684,251.35474598433683,252.61535117418612,253.8561390789611,255.09277663399126,256.32038647650006,257.5635330388677,258.82379834070616,260.05998716457134,261.2913144539559,262.53748039212985,263.7710736680749,264.99753127490493,266.19929194818184,267.3860742492793,268.5702197070291,269.74842529443873,270.9258168900063,272.0977809499344,273.25415428917586,274.4093207279353,275.5513475066885,276.6882452704642,277.8182881399627,278.9392685040265,280.0535840628654,281.1726463636355,282.2901121199488,283.38934461282486,284.48198402165485,285.5718727147997,286.6275091966955,287.69109460512686,288.74715303915593,289.80092703444916,290.8425913343309,291.8643220129013,292.87292268761496,293.87962879938993,294.9081555784466,295.9195705205427,296.9449606339881,297.9573255574302,298.95228275062834,299.9384435954018,300.9118127735006,301.87842652449973,302.83992219827684,303.7858337904323,304.7289441597228,305.6788950334243,306.6345424010707,307.57537740864956,308.5118768729393,309.44778165230053,310.3761527245316,311.28580547414794,312.18695289548396,313.08044481080856,313.97396594632244,314.86999566124234,315.768913436104,316.6672199349463,317.5554458126006,318.44344929583684,319.3191070836397,320.1890111949604,321.0445969284201,321.89518961456594,322.75309903930855,323.6071473388302,324.4493279827243,325.29127026044466,326.11120933878067,326.9132917166072,327.69497760186016,328.4910987143841,329.29487343253,330.0784841881193,330.86314956906483,331.644619440717,332.41801697452127,333.19428452954696,333.9748443138416,334.75170292565167,335.51339337143474,336.2671815435211,337.00237060541804,337.74386577528657,338.4783069049597,339.2110815335789,339.93252727975494,340.6267979554998,341.3301779528241,342.0321220918788,342.7232825863596,343.4197816678639,344.12742187798057,344.8491324149815,345.55935072658286,346.2673488807648,346.96535888287247,347.6576525204422,348.34329395263325,349.04024306779803,349.7261078340761,350.40631973925935,351.082662578338,351.76851243689924,352.43652000437993,353.1016994504146,353.76432653531134,354.4251349704291,355.07892756201267,355.73073181885684,356.37633716404366,357.06365241238564,357.7739418300291,358.47303830542074,359.1644674215762,359.8583629144069,360.5391657451522,361.207028983461,361.87522819842945,362.5393592035907,363.19696209809166,363.85244261734226,364.5011146596081,365.1462539159817,365.77797023003575,366.41103183671146,367.04173301328996,367.6799114418258,368.3191164649107,368.95573929039085,369.5863275084112,370.2073546735099,370.8256873862727,371.4349350157454,372.04875423446526,372.6606973306385,373.2705800346632,373.8787488787408,374.48218935921767,375.0858863023968,375.67488561355646,376.2711916859227,376.88040988728227,377.47763037483793,378.0733572557928,378.6630563064033,379.2529442693388,379.84044110853773,380.4206887708849,380.9944368508687,381.5658660026735,382.13453462418704,382.6979089778692,383.25939037898013,383.8195124121499,384.374402996983,384.92810024553035,385.4718840897374,386.0134686739142,386.5498889372083,387.0831700808687,387.60114549775466,388.1291818901378,388.65212046469674,389.17418925232437,389.6910794980424,390.2092632152828,390.7186275335521,391.2302750069907,391.7433737456647,392.25158148648745,392.759548632076,393.26279791394956,393.7680667251868,394.267988647784,394.7699037817274,395.26185467738406,395.74813162757806,396.237208932809,396.7206144661999,397.2008324740841,397.6742348360176,398.13163864205205,398.5959922517473,399.0622128349909,399.52245780239224,399.98854592831293,400.4491780196464,400.9128593875327,401.3695927069194,401.8323109698345,402.3005352209457,402.7669130431023,403.23218370018503,403.688920908733,404.13981681948434,404.5850912647392,405.0193381740245,405.45115124440406,405.8849113230649,406.31779864237876,406.74079577654686,407.15323827450703,407.56329577007665,407.971638190217,408.3782949103569,408.77527753976136,409.16595512294793,409.5501802067107,409.98121356789864,410.4036339799582,410.8136914167036,411.23420139457517,411.65410676836586,412.0657201048514,412.47424732351465,412.8781684629522,413.27867335489714,413.6829228647141,414.08079117985517,414.4783956994639,414.86284430274594,415.24775635433514,415.6226706314535,416.0105200249649,416.4001229395138,416.78222183780593,417.16527916625574,417.5461230196654,417.91725720692955,418.2933327734589,418.6631119012611,419.03348815639407,419.3843617760374,419.72964716846025,420.0654022734476,420.40528204596717,420.7629945500936,421.1187387539263,421.4718764323404,421.8245550925866,422.18202149515776,422.54104556111713,422.89318200949435,423.24435325198203,423.59930504409476,423.94773438848415,424.2954541570606,424.6372486070893,424.97312723882135,425.30514754961234,425.6320127770708,425.9523491683765,426.27773929036675,426.59638379222633,426.9201840839087,427.269022909308,427.61049321912753,427.95398191617835,428.2909940922301,428.6005048887887,428.91485540639326,429.23375427416863,429.55100529031074,429.85577124277347,430.16552745002366,430.46787249472993,430.76283605703816,431.0563917005717,431.3602256422922,431.65058462527736,431.93979978258653,432.22874861026094,432.5230132088982,432.8102522220055,433.0962662090269,433.38169918532515,433.65903936130303,433.93518425136403,434.2221325884933,434.50274605806374,434.77590298790426,435.0467375638691,435.3086643713949,435.5619261163665,435.8209217962826,436.0716946824268,436.3125856050493,436.55996237235286,436.7911929128711,437.02857343664346,437.27184132851187,437.5139508696128,437.75452791834175,437.9951323864567,438.27123102393716,438.53680430722306,438.80651140801945,439.06755978568026,439.31603397068386,439.5578196761254,439.79153169646133,440.0677476046268,440.33823329616246,440.59551948128285,440.8583962416242,441.1361191385986,441.426310064095,441.73059661892364,442.0339357123247,442.3397578018795,442.6448654966906,442.95446181006616,443.2624850871638,443.5660479245744,443.86556924094316,444.15314133128095,444.4543499274255,444.7527722664929,445.0734338318514,445.39444778072345,445.71184492662337,446.01895702183776,446.3186176580414,446.6232422521863,446.9209939577505,447.23125817614834,447.54136540134493,447.82958621891385,448.10648769869533,448.3895777316411,448.6428167930595,448.8986352151071,449.1541510397867,449.4040241931633,449.65345395275676,449.897489169031,450.12705108292414,450.3662193546387,450.60436307902285,450.84994907571104,451.0857636124523,451.32195676537924,451.5533977496518,451.8033592182733,452.0641559267219,452.30510448740915,452.5521192641454,452.79752956881,453.03710446263483,453.2670890658719,453.500625916848,453.72711424599424,453.94692998675964,454.16521647074546,454.3829984451943,454.600106183732,454.8150287378195,455.03460266980255,455.25367552270643,455.4735491312232,455.6879989067886,455.9314533266314,456.1697792979869,456.3988597128473,456.63142971524326,456.8596064206795,457.0814774177188,457.2986755784069,457.51079425998876,457.7359643844633,457.9566013064049,458.1769852160262,458.39589239615236,458.61807866177674,458.83519737449376,459.0509702971791,459.2711647648267,459.4786558422868,459.68577277595864,459.8922614383057,460.0971863863232,460.3022375151588,460.5120622300843,460.73076528574154,460.9568828918616,461.1794419192005,461.396331177859,461.6093300018009,461.8163339624757,462.0174477552431,462.2226311531947,462.4304468912417,462.63703300813586,462.8505169211171,463.05994433129126,463.2610544418602,463.4613676490819,463.66274417489274,463.8677169302773,464.0693731547168,464.2659248942093,464.46267406449306,464.67809178460186,464.8911803259608,465.09904261395366,465.30373624797267,465.50670085907063,465.70588897887944,465.90266428206405,466.0990107870641,466.3006682288121,466.4978338884746,466.6948354501626,466.8885284852911,467.0838821524512,467.27801771639315,467.4711226176589,467.66677612392357,467.86468713991655,468.0617657669093,468.2548880404421,468.4439875090926,468.63290388657913,468.820408908442,469.0033464329364,469.1826292493299,469.36063794371023,469.535684677533,469.70421023726567,469.87705242171717,470.04500881765443,470.2109451641884,470.38069733295913,470.5454589281866,470.7086585396686,470.87165126257275,471.04258027106425,471.2242002898131,471.4068332431524,471.57949786430265,471.74694730571287,471.91445387438,472.08177475072546,472.24859370667286,472.4153797737864,472.5787026776527,472.75104418459773,472.93196726521614,473.11012186486823,473.28054736924184,473.45090411599926,473.6205037333101,473.7972632611819,473.9640277259292,474.1303042595755,474.2984500038592,474.46015875639216,474.62095895358345,474.77673941800924,474.9275974148843,475.07933229618175,475.2286559652697,475.3752703699789,475.513892115496,475.6567967656132,475.8045268289121,475.94556057300076,476.08397585900525,476.23286405974693,476.3861439994506,476.55570057216676,476.7217930955943,476.8765294203828,477.0302891289673,477.17691570498175,477.3301343812715,477.47198622569704,477.6130322257367,477.75419027974897,477.88968841813664,478.0351484786629,478.1696787152689,478.30768831734315,478.4489772289327,478.5862109312667,478.7234459983043,478.85134326121954,478.9784853364837,479.107051440658,479.2343283703083,479.3583363557291,479.4745565735534,479.5877157351051,479.70144200299876,479.8093894275007,479.93051768402927,480.0456698395775,480.1615114131216,480.28767566223405,480.4005911112812,480.5196737955647,480.6507548715972,480.77246055410865,480.8944122794052,481.0104938459598,481.12634762377195,481.2581145317139,481.3836684863977,481.5034525836404,481.624061012595,481.74267418814907,481.8483465306913,481.93575937089224,482.02031041131,482.10459046060555,482.18958728658777,482.2673188087855,482.3466581787046,482.41711857080657,482.48492335138246,482.55423156636346,482.62585581688575,482.6985347651995,482.7728143254617,482.83016701080896,482.89159072292864,482.9430298948771,482.990536728655,483.04265980087314,483.1022055217402,483.1680531486762,483.2172754806588,483.27322903282584,483.3151402640493,483.35799542105565,483.4141516815557,483.46147715466736,483.5099514706692,483.5325105199885,483.56160761037063,483.61459220128677,483.65312011325534,483.70121043506947,483.7390252498012,483.77845124155897,483.80690907624285,483.8397324400896,483.8588387184345,483.89319356257363,483.92581077205557,483.9411211177038,483.9731091915844,483.9794623066256,483.9846455285914,483.9959456648934,484.0075678037525,484.02117392007915,484.038784047488,484.0602275832931,484.0910635481207,484.10546187932994,484.12533525624565,484.1815687635534,484.2373952531201,484.28129409391283,484.32211119684735,484.3521325960179,484.36964431686863,484.38669953515046,484.4027399279935,484.44165424665425,484.4635682502293,484.4676026000625,484.4712255308855,484.50129065000954,484.4994445194884,484.4953813408256,484.4898716466025,484.48263073929616,484.47554673896593,484.4664971086396,484.45438687022715,484.4376847396903,484.4253002464267,484.4211795456889,484.3793925016706,484.35929162845287,484.37938465213574,484.3764375874374,484.37173560245026,484.378129230333,484.3524551324,484.32707378824443,484.28727820659014,484.24575454857074,484.2216585941867,484.19726871675573,484.1720940890632,484.15898017340726,484.1248338266739,484.1623236293267,484.1772579407591,484.1743755268535,484.1764577573118,484.14643416323906,484.11898871570713,484.1188480344015,484.09184538494253,484.0670387390626,484.03963204722265,484.0399566673026,484.05256414208304,484.04030429781665,484.01621851891844,483.97991592999506,483.94134234842534,483.95030818866394,483.9898244601743,484.04547594254257,484.10789472479144,484.1887458007833,484.2487042250026,484.3324249556266,484.4104044097959,484.47685377466144,484.5211579163546,484.5841924582429,484.6398582810149,484.6879687630777,484.74204884644087,484.77938941468915,484.8133100698591,484.82791911473976,484.8259605447041,484.8040152127452,484.80267662076767,484.80557364070125,484.8048627175765,484.7873851033264,484.7751356590137,484.7960371235109,484.81900991736643,484.8379854507932,484.8508133355199,484.8494057791845,484.8659201861792,484.8806751487557,484.90832175842206,484.92744486344714,484.95158378121187,484.9705597209488,484.9618024331646,484.96348205261415,484.9533928012768,484.94721381390923,484.95645577442747,484.9505797213035,484.95569366178916,484.97314090569466,484.992260795294,485.0079203770754,485.0011979827493,485.0015571041349,485.0004412563799,485.0433467990281,485.10377017688097,485.15220314537714,485.1941900579991,485.2664817669297,485.34929302589353,485.4184768023558,485.4822942669198,485.5456938705863,485.5989085864096,485.65047821939675,485.70927723871273,485.77572768593586,485.8393435153778,485.89497005162593,485.9540913730923,486.01839542768016,486.08228815014104,486.14712562110753,486.21718354037534,486.30080668648543,486.38673927549894,486.47190848917353,486.5519239403352,486.6332458522961,486.7145464443697,486.796993139543,486.87476695686837,486.94204443298236,487.003713809117,487.05583990999276,487.1014206310165,487.14813771529657,487.19587005899666,487.23651103804445,487.278544386028,487.3316571528817,487.38818152742215,487.429696377332,487.4646811077407,487.50408620611734,487.548728154228,487.58879864394135,487.62540448908794,487.6625383237242,487.6897950791954,487.7241900071117,487.75945266575695,487.78796382873884,487.8234814532275,487.84142376148793,487.8720044828715,487.8919362198128,487.9443557656616,487.99871976371696,488.04870448142697,488.1037298875283,488.152932533774,488.1954335729422,488.24137134314583,488.27399862207085,488.309440631627,488.3407847329588,488.3839229899272,488.43094868259163,488.4738124397543,488.5162068055133,488.5496412297805,488.584631064492,488.6155827999644,488.6418997673511,488.661044805242,488.6715203169176,488.6719167088743,488.6746658259019,488.66776608436226,488.66477629447945,488.6689567492815,488.66196550793893,488.64418322634106,488.6356234016396,488.61919192641767,488.5957514168965,488.5804115566755,488.5637277969481,488.54756214304507,488.53221187869167,488.51471219140285,488.49870513187534,488.4840865415017,488.4679608430715,488.4534685572951,488.4395498463805,488.4249954753411,488.40287893508844,488.38166910292443,488.3621137594346,488.3505272667426,488.3395782486891,488.32934385343424,488.30668384236924,488.2802763910695,488.25479955175433,488.22133034602166,488.19015821174935,488.1539795705521,488.1286215816531,488.0974677569268,488.07440749186753,488.03519574553115,487.99709371712083,487.95991354370244,487.9260450709744,487.8935382766913,487.87576911265023,487.9135477441853,487.94287094829815,487.9710412118786,487.9877411312034,488.01083320962175,488.0252396639539,488.0387455776172,488.06134064085836,488.1259696012928,488.1869634040954,488.2451943118267,488.3178816249683,488.3856118224694,488.4453844392767,488.497938962754,488.555444023895,488.6119572462121,488.6792342843869,488.75413418135304,488.8454849449688,488.93634250672926,489.01010997181106,489.0721480942334,489.1486630753907,489.22787207849433,489.31024274430524,489.39242213977286,489.4761877690428,489.55144454675406,489.6207630468707,489.6824342192506,489.7467606451362,489.80673497440625,489.86561712675325,489.9240848469417,489.98780798068265,490.0496293136405,490.10469778261427,490.16766413750156,490.2279878619354,490.27616794279515,490.3203838711556,490.362239957208,490.4005426780973,490.43794173588003,490.50172360419447,490.55583539099325,490.60841337523493,490.66461514283424,490.72738836172925,490.7900727673332,490.8465294347013,490.8971701315995,490.95135906910195,491.0076019767539,491.04788773449286,491.0836072531881,491.11316737965285,491.14174855741567,491.15845430747027,491.16270487295014,491.19520098342105,491.218228941432,491.2343905074465,491.25664047047894,491.2677039695243,491.27281046256667,491.2771075265284,491.2869457066108,491.2909973361036,491.28327776675974,491.2744557876408,491.28475908312885,491.30854951096967,491.34946519392497,491.38073563628996,491.41050969802404,491.4433209472684,491.471018262989,491.4822773460414,491.50039594452096,491.52187365928785,491.5595115792196,491.59306212551405,491.61224220340523,491.6347439398155,491.65130106266133,491.66203021815454,491.674134558622,491.68921810421875,491.69854218221485,491.72639156341756,491.74307277945127,491.76304788304606,491.772189729674,491.77649504228907,491.7796055098029,491.778540819726,491.78700342648744,491.8058153639654,491.8327108166925,491.8532438982122,491.8794165122638,491.8973783431818,491.9165068671755,491.9327887957875,491.94734131524115,491.9693085835406,491.98826154481003,492.0175618764115,492.0432953281861,492.07133676318654,492.1011363325574,492.1288503239391,492.1570112001384,492.18724591356045,492.2091497166057,492.2255840413377,492.23772770746746,492.25616237641066,492.27279614384565,492.29175222165463,492.3052613937625,492.33504827087677,492.3603437986035,492.37819091908045,492.40125561418836,492.4319601276402,492.45702221202964,492.48533146166983,492.51024672911626,492.5275374326559,492.54670172883857,492.5739483465941,492.59194949498715,492.60738982535554,492.6184546801112,492.65910938039656,492.7048716291831,492.74274224853343,492.7790816577574,492.81251583657536,492.84441917190134,492.88238907871937,492.92329449321005,492.96878884007174,493.00474120905733,493.0386047296174,493.0714547498419,493.10739382387965,493.1459098630464,493.1752489282735,493.2015980880842,493.2247031811646,493.24617861403954,493.2655485042885,493.2913109391186,493.315377375872,493.3444221310456,493.3630143611522,493.38443292420334,493.42229671029395,493.4509687587581,493.4704783031041,493.4975786909872,493.52020343816093,493.5434782448124,493.5572090633925,493.58179250246894,493.60673579993795,493.6396975865548,493.6790781462694,493.71472321314945,493.751771298701,493.7920928543183,493.8358125700772,493.8722253475346,493.90847221346485,493.9458326394056,493.98125800948173,494.00950598944064,494.0345153410335,494.06526938806655,494.0954278281722,494.1275468183185,494.165326502899,494.2171161063543,494.26435861478967,494.31233136473793,494.3557457167087,494.3963149277872,494.4414496189818,494.4827826564997,494.5337984803334,494.587587000756,494.63887880648394,494.6887198138829,494.74419250778215,494.8020471423456,494.8593034168355,494.9114733280421,494.9602890084375,495.00790434231794,495.0577625343342,495.1101476338431,495.15869804247654,495.2038476129535,495.2435421090895,495.2880794342293,495.3348409871478,495.3754293895736,495.4133751432105,495.4526989956548,495.4948335687261,495.5461694484952,495.5980497307496,495.65326479583587,495.70673590015167,495.7647248145429,495.82186464612596,495.87954135103064,495.9379620326399,495.9923777169231,496.0441400117925,496.09717095250926,496.14767203788506,496.20233511214246,496.2556683080388,496.30514556645153,496.35612991422227,496.40791597701286,496.45729487999256,496.50675760305535,496.5577275260173,496.61122735198,496.6588343028534,496.7046276141491,496.74782252970317,496.7936289487782,496.83925845756426,496.88846605827325,496.93585997387845,496.9784250383534,497.0210415305287,497.06031299823894,497.09510170596104,497.1326744636294,497.17781239134797,497.22199751265,497.26649794742366,497.31360341011214,497.3624412935608,497.4064563208742,497.4505608327338,497.49299588098893,497.5340807271689,497.5741635967313,497.62295982975024,497.67399825635243,497.72391541968796,497.77229181215034,497.82095974398703,497.86921522989655,497.91809806761535,497.967868514296,498.01685663533476,498.06636224682916,498.1121264860526,498.1592497180495,498.20235220985387,498.24517820598,498.2856528637981,498.32453745008684,498.35849365022386,498.3929693917744,498.43287546536544,498.4765291553165,498.5174339616251,498.5572278796965,498.59449553924196,498.6297750543936,498.66696687676176,498.7026144423662,498.7388968201931,498.7709014386967,498.80471682962707,498.8367903791377,498.8706876037927,498.9037600517927,498.93457509458585,498.96398527967017,498.9950141039178,499.0274032595071,499.06562837198135,499.103857498302,499.1411299893973,499.1763160165199,499.2113662214442,499.2485966122497,499.2799083721957,499.3120005520975,499.34646085242525,499.3826390996676,499.42310031383795,499.4699791639159,499.52107090195,499.57377596290485,499.6269334547121,499.6851246145766,499.74023371704584,499.79326843338004,499.8455572233959,499.89829537593096,499.9516810554089,500.00341436248095,500.05197919276816,500.1041392489235,500.15440504856156,500.20305989266285,500.2518140358525,500.30048568302414,500.34797048540963,500.39688909120196,500.44929353581756,500.5011900978395,500.5527624946535,500.6038434097261,500.6540565265095,500.70410396387683,500.75724685815203,500.8114340022605,500.8666360491859,500.9285672787862,500.9983544295151,501.0575208015093,501.11917545153347,501.18102869815925,501.243054438655,501.30076604677174,501.35606500376207,501.41043199368255,501.46779722059046,501.5257245378061,501.58326340872645,501.6400555176849,501.6948062242807,501.7496853165376,501.80349455772625,501.8563147400507,501.90503619716196,501.95448927176085,502.00743875071544,502.0607768425607,502.1139518363252,502.16608849783165,502.21547468352037,502.2666213028331,502.3161359990863,502.3636332656297,502.41179889770774,502.460664111004,502.5132921505958,502.57106090855245,502.6261581704741,502.67930254565795,502.7318719310299,502.78533395958766,502.8401033094585,502.8924542257755,502.943199273559,502.99962168992306,503.05113170232926,503.1013121018375,503.1509739988728,503.20039665001354,503.2487714164415,503.29752733861415,503.3471342652783,503.3963345543091,503.44466756435077,503.4906999751688,503.5388176459569,503.5879740627879,503.63756770954,503.68244899491356,503.7271409385153,503.7718302258663,503.81589227510335,503.86101300847577,503.91517627601183,503.9710559570233,504.0243319552601,504.0781433882262,504.12999778061317,504.1793459290841,504.2287828712947,504.2760143287471,504.3225308876781,504.3741656781251,504.42340006918994,504.4727488931062,504.5218649734329,504.5711921370714,504.6186947378096,504.66709651505926,504.71674460628833,504.76233405273433,504.8087944296185,504.8567396600465,504.905954531353,504.95429462170296,505.0019245685578,505.0509753425313,505.09832479474426,505.1464090746251,505.20144195109674,505.2534246813161,505.30657167512436,505.3596148636077,505.40957004872143,505.46044067983644,505.5111278936547,505.56085271714915,505.61148702350874,505.6589817317506,505.70881141408677,505.7565479259599,505.80229017577494,505.84851423229816,505.8920105479872,505.9342216168534,505.97576599011063,506.01992664534146,506.06355982937794,506.1076170102044,506.15328119150786,506.19719214268594,506.2426182586146,506.2907577954916,506.34024365837536,506.3875845598518,506.43337260982,506.4797681013829,506.524351543555,506.56761545839936,506.6078173746296,506.6472890612067,506.6882923112321,506.7285348245623,506.76733983197437,506.8042995077126,506.84145196214604,506.8711205976456,506.9028157284815,506.92997209320583,506.95783769037826,506.9929421596171,507.0322592874595,507.0711672217094,507.10305483503953,507.134126995516,507.16671764377907,507.1996387409663,507.2305546363732,507.2603102504945,507.29054124030745,507.31882189892076,507.34721416444745,507.3755053286209,507.40647447710353,507.43467883495305,507.45761613458717,507.47644815982994,507.4997262012521,507.5187723273866,507.5338398004924,507.5493656327553,507.56867093697656,507.58374293377346,507.59839380521953,507.60728581500143,507.6209335246076,507.62984172898814,507.6527443086875,507.6803679694699,507.70173367901725,507.7223319912546,507.7405675408868,507.7551309915925,507.7697757190854,507.7820530488889,507.7945145091985,507.80669833812726,507.81396162193005,507.82444603475915,507.8301748730173,507.8358589722802,507.86578247915395,507.89340156437856,507.9238253704639,507.9509125622794,507.9739966128918,507.99656353903083,508.01709602277697,508.0338228358537,508.04922479533434,508.06177780003054,508.0741438940104,508.082047895738,508.0901249421995,508.09152971622325,508.0916963510567,508.0885717420101,508.0859760252938,508.08746748007025,508.09142823293723,508.0962792527539,508.11383798526913,508.13050376584033,508.1477755432761,508.1630244218745,508.1689612715577,508.1784437901151,508.18845802836586,508.2002226902782,508.2074249555699,508.21502910008985,508.2262695656141,508.2390934308878,508.25121993019866,508.2599416377061,508.2672836654697,508.27233933881735,508.2822988371199,508.29259363578103,508.30004304503655,508.3086889691249,508.31370695169153,508.31716010099217,508.32151245108344,508.32273258934447,508.32215557128893,508.3172675140004,508.3118335846016,508.3094658075065,508.30414390817396,508.300130447848,508.289030589543,508.2780660041153,508.2667215083584,508.26178241407615,508.25365917141016,508.2367821383432,508.2202326444617,508.20306839426576,508.1860345133641,508.1680004589516,508.15226694104194,508.1218420549103,508.0940307048827,508.06777013114197,508.04405300847384,508.0083698820622,507.9679647796379,507.95177191285165,507.94413728774316,507.94168284457965,507.9344988205735,507.9267027474243,507.9215991758997,507.9195116257556,507.93062980131526,507.9313837944901,507.9256038401113,507.925473600013,507.9300731472763,507.9278963994657,507.92162277229863,507.9200524648668,507.9056103910234,507.89937367471293,507.88894870433796,507.8849047704798,507.87252667600933,507.8656231111913,507.85213005630703,507.83899043004385,507.8285675262023,507.819310233102,507.8129220518085,507.79970214076684,507.7840451275338,507.76763668153444,507.7517733280006,507.7413034887709,507.7199230421015,507.6916433108977,507.65898637356213,507.63292863726747,507.6001196847792,507.57275547373274,507.54003121414644,507.49929328254575,507.4661803824488,507.436915834744,507.3862447059605,507.3515728628354,507.32689327772187,507.2966809086429,507.26883246466787,507.24102736185796,507.21837007885824,507.1850702497486,507.14586873575445,507.1064327501945,507.06047412638645,507.027488479559,506.98920547849184,506.94905830551033,506.9101769924823,506.86337404593405,506.81862226130943,506.78174263874917,506.73852323062783,506.6956142574668,506.6676040700204,506.6361074504971,506.589466329267,506.5416206744503,506.49448147287967,506.44908467478353,506.4054839363557,506.3625532015949,506.31909592750844,506.2805050144834,506.23715210374075,506.1864091676971,506.1251603948508,506.0733725172281,506.01526023545557,505.9608191825073,505.92134312549024,505.86634029227434,505.8146493195918,505.74583437597175,505.69000413358935,505.63162870381257,505.5808056866804,505.50780635863475,505.45611732066027,505.3941245897572,505.34920733290573,505.28454076562457,505.22638846678274,505.1666435528264,505.0995160693342,505.0338836692554,504.97841887505456,504.92373990863234,504.86185217403045,504.80642191034667,504.7398516021326,504.6722044428825,504.5956198072363,504.51013068829843,504.44680469720834,504.3981623743143,504.33139508562545,504.28406809216494,504.2270519181193,504.17172812591707,504.12086087047055,504.05862835797416,504.00310561741026,503.9389936989892,503.8756347167041,503.808523844762,503.74096973562473,503.6815645700158,503.62899931960055,503.5644789526591,503.4960259094405,503.4143383723158,503.34004403312883,503.275998423243,503.2138663764408,503.15163188864426,503.09080850990586,503.02805641992836,502.94475824794745,502.8623224962621,502.78012864932225,502.7046378092409,502.61912341891775,502.5246802419779,502.4385514623159,502.33802551439567,502.25379255288954,502.1716913212422,502.07230188024096,501.9815125713744,501.89652702472085,501.7959707457462,501.695748553434,501.5592623740067,501.44728450717776,501.3215693155039,501.23007001181986,501.1382593887829,501.0154728932157,500.8931216807655,500.78244842747745,500.6584551915598,500.53519048364205,500.4154967416912,500.3115940393541,500.2076872809771,500.0935463429196,499.96346573171604,499.8521317589125,499.7445044274318,499.6306385389089,499.5312302449952,499.43316095512955,499.316121404609,499.19525676576086,499.0853080101788,498.95162024464025,498.81123959350816,498.69989798673487,498.56938499771104,498.4452951349699,498.3039116058535,498.16564368489844,498.02866758789605,497.9430526990359,497.86660532858923,497.79568014923143,497.70231724226414,497.60684952736756,497.4803958993607,497.36212299705767,497.24321916217923,497.1185584977902,497.00116559014305,496.8790955105028,496.7430628642951,496.60931690999814,496.45622867915927,496.3138853087203,496.188860705618,496.0490882324084,495.92411166130296,495.8324417546637,495.7347380562642,495.63287262697713,495.5447095952213,495.4387485107145,495.33545520704365,495.20046778824235,495.0830161314916,494.97332635514294,494.85256442057107,494.73729144239815,494.62970751134935,494.5268216282925,494.42003106892344,494.31708407102315,494.21817060274225,494.12433379057666,494.0311924015068,493.940435540007,493.8515675289882,493.7534576380681,493.66160315153456,493.5759079700538,493.50071332741254,493.4124648148472,493.3288290151122,493.2549061740692,493.1603945481984,493.0639674984168,492.9822893006226,492.9041942320446,492.8217675298856,492.75223411357774,492.6850562087675,492.61103342620527,492.541871522189,492.46213802785996,492.39232282584044,492.31105155806335,492.23575199221204,492.1628159673842,492.08905085953666,492.0113677847494,491.93359182822996,491.84354339919946,491.76691279495844,491.6918111437026,491.61131597620533,491.52888234841794,491.436399548777,491.35524624332584,491.28392694992954,491.2049237475303,491.12651874127096,491.05011100399815,490.9743317762586,490.90248976509065,490.83170071224094,490.7637448989417,490.6928448860722,490.6194847960196,490.5476408396521,490.4758304503771,490.40621630487203,490.3462934688787,490.2903244605145,490.23516671167954,490.185468779287,490.1368973856256,490.0821678411271,490.03170030473393,489.9734657700751,489.92756729357734,489.8828341315607,489.8379696767297,489.79792269020845,489.7651454792144,489.73075404600786,489.6940148453755,489.653241263783,489.6160024295459,489.5817245839562,489.54420371292736,489.5124599302362,489.48202800459285,489.45222142423745,489.42931038238294,489.4149063186096,489.4181499372153,489.421775610253,489.4236955735546,489.4170103416027,489.40181096645847,489.3993223877028,489.3904908172781,489.38174561508913,489.3740756198149,489.37023542070256,489.3700927630475,489.3668648567186,489.36295505998396,489.35150317385114,489.3398997715817,489.3312943127803,489.31207416388406,489.2943798346523,489.2765795757905,489.2561808222922,489.2348135767111,489.2196587237836,489.21114253510723,489.20216883447483,489.1896608914708,489.1834099041407,489.16854901519855,489.15236567879765,489.14091333158785,489.12768600388836,489.1122269577045,489.09302817840626,489.071537013489,489.04926428546105,489.028428906272,489.00340155254526,488.9792181755802,488.9565423761969,488.9337386653592,488.91415055841435,488.8928392743451,488.871876692102,488.8463939944022,488.8211962987243,488.80013288556484,488.77215077497704,488.742379287562,488.70793693323594,488.6762714011502,488.6420416507867,488.61018626362784,488.58186796484506,488.55443652143003,488.5281694624732,488.4974047586111,488.4622109811712,488.4286686165201,488.40791339370526,488.3948874317416,488.3794873457832,488.36698493849235,488.35127186745785,488.3328237230453,488.3119371163684,488.291970467149,488.2765060725051,488.26144305128355,488.2449141779134,488.225387345577,488.2005627835192,488.1865709006415,488.17279307887156,488.17474286497236,488.1779397848727,488.1817268220175,488.1766856947165,488.17272894793314,488.1688383151909,488.1650096035132,488.1606188559417,488.14850268471264,488.1324272692191,488.1125020222471,488.0951399647347,488.0752681121262,488.0575485532854,488.03651794628104,488.01227444586766,487.9864861473525,487.95593320439093,487.92159981797795,487.8843963268496,487.8461894888337,487.8178305624406,487.7899594609198,487.7580245547797,487.7236470752223,487.68602528229667,487.6400269739438,487.59534346982264,487.54910505786665,487.4962476952878,487.44689978087126,487.40132307829754,487.35805136958106,487.3191838425405,487.28123720966596,487.2391896175609,487.19651849116144,487.15044194186703,487.1041434919557,487.0531936959637,487.0055370784239,486.95949838927754,486.9069352087872,486.8581294940532,486.81305708100854,486.76856783976837,486.7255389616007,486.68964812638615,486.6553449295043,486.62417697725414,486.59935495642094,486.57043798715085,486.54765276518356,486.5225467631235,486.4968315939236,486.4720502292289,486.44924187856304,486.42250076069104,486.3870064965554,486.3496967817796,486.30922147643287,486.2740542542697,486.2305020583176,486.1888368673476,486.1364097124351,486.07478682266446,486.00776207918716,485.93507219168896,485.86186406002207,485.78731859464733,485.71438243700186,485.64036764785305,485.56377445999533,485.4986178344211,485.4320612478632,485.3599251307228,485.28724082631334,485.22030850570854,485.16098911835525,485.1011861026168,485.04171838368165,484.9857568579441,484.9259159651933,484.86599393261804,484.810546202596,484.75503740240356,484.698727731934,484.6493135198971,484.5913816972188,484.5401164863115,484.4884782867939,484.43572819265364,484.37767425350967,484.3105238174744,484.2390095208593,484.16717258989047,484.08464768262183,483.99277502973246,483.8916752025343,483.7897910308011,483.69052324720224,483.5881166487784,483.4772407515202,483.3723583748774,483.2580213536703,483.1580896467749,483.05944794638754,482.9653333475835,482.8783303539881,482.7943750578738,482.69755478892876,482.60479748533044,482.5131996539694,482.4287899587248,482.3367733425994,482.24106108231126,482.1464847754387,482.04478401591905,481.93639588813494,481.8402086429069,481.7428982567244,481.63626251194273,481.53545568118443,481.436033987065,481.3359356301171,481.233861591033,481.1093771365363,480.9947215476059,480.8646101630552,480.7307163513083,480.5941443794327,480.4489029514298,480.3045587952147,480.14633375163976,479.9853785940609,479.819849666816,479.6424391428627,479.47560835283866,479.2950736270154,479.10778224011483,478.91052704167487,478.70462657809003,478.4999346680879,478.30308317739446,478.0924978477069,477.8866141993285,477.69005700110074,477.49749527465247,477.3162323805491,477.14267781558647,476.96860239739135,476.8152801237543,476.6874423927334,476.5444886907562,476.4135952173565,476.27037436030787,476.11924684882433,475.97177154662813,475.834919108308,475.7176815649186,475.5923769722931,475.46899089000226,475.3469531282326,475.215818230301,475.08138161974057,474.93580187076077,474.8029807798721,474.6718350488163,474.54542915596903,474.40044328916247,474.2679824953425,474.12794493196407,473.98374640577276,473.84461216914497,473.69859991156045,473.54223491303446,473.383597898212,473.2276764532853,473.06424500110097,472.8954139493685,472.7198899333539,472.5552216431156,472.3967428376641,472.23913373163305,472.0705990008505,471.90495918291754,471.75476985735486,471.5998582729235,471.4401734405528,471.2827721961271,471.1177356522271,470.9458180904685,470.77505235445597,470.61158644721445,470.4410944337387,470.2778183607561,470.1206004210767,469.954762843402,469.79017684415066,469.61864936153324,469.4527589825029,469.2933626497702,469.1276089734274,468.9491077534335,468.77814802805597,468.5967708654616,468.4207691949018,468.25081485950295,468.0743794452096,467.8983184107328,467.7194941213629,467.53792019862794,467.3488603742394,467.1668298053828,466.9863512980919,466.8015376054723,466.61823087747416,466.43644811266176,466.2500523676172,466.0627074771346,465.8734602152008,465.68072518829285,465.4780965860955,465.2693245783257,465.03416964933876,464.78793572864924,464.54218422592385,464.29695274092774,464.0486894933824,463.809708071376,463.5629538763824,463.3391678907333,463.115982235312,462.8910816321477,462.6618578467924,462.4286866033658,462.18771936877056,461.9485798249675,461.70522044626114,461.46905310146167,461.22198019584675,460.9882143552809,460.75833343416025,460.53595515595043,460.3091540782857,460.079775766852,459.85399996322576,459.6267923876685,459.39996347520173,459.1694671359878,458.9343468975544,458.6980126524468,458.4517811002638,458.20333800466005,457.94916982714585,457.69826126506405,457.44278102026647,457.18069694331234,456.9152506976302,456.6459379504031,456.3868095714356,456.12554332714717,455.86837591672565,455.605802700235,455.33822592760816,455.0655748388017,454.79826650908217,454.53214263727295,454.2636252578136,453.99117835348125,453.71711412581317,453.4433960912179,453.1701455103398,452.8974892478973,452.62942948219643,452.3580259410155,452.0810671895515,451.79543202074456,451.50760627503587,451.2223135972199,450.9307322923978,450.63920730735254,450.345917345006,450.0565330894733,449.76361802999327,449.4642581208027,449.15811073620625,448.85803969086146,448.5542989947676,448.2486755873547,447.9405458203205,447.6317827234225,447.31699058823506,446.99549693793324,446.6739989294965,446.3534125542824,446.03709013965454,445.71431675131134,445.3884811261091,445.06332408243725,444.74065927291895,444.4130849806952,444.09112903676987,443.7592813441629,443.4273884571876,443.09645342612475,442.76232126714103,442.4312144887331,442.0916644017948,441.7534266515154,441.4132081935654,441.065424663494,440.71146671064525,440.3534769675739,440.0010250984551,439.66138206749156,439.32421048947754,438.98301852388704,438.6457627579348,438.3197604447687,437.99625178553833,437.6786977799816,437.3559980267123,437.0288537872184,436.7087203952806,436.3920032247702,436.08205937199,435.76316759380006,435.44645628422177,435.13424663566,434.82531814021013,434.51339939003265,434.20139024212403,433.89221148841443,433.58598691149336,433.2839208451337,432.98370325932956,432.68794607022755,432.39469601690416,432.1009265180237,431.8112353824731,431.5128956964577,431.2266574315786,430.9350536571478,430.6454500809755,430.35434316380133,430.0619032150621,429.7743588099779,429.49259212281004,429.2093985140714,428.9195938290313,428.6345427707347,428.34787793492114,428.0705410838723,427.7966155381687,427.5226959494835,427.24774078382734,426.97142579220645,426.69573199574825,426.42317781263773,426.1511841812121,425.8782890975599,425.6081316375862,425.34188082915307,425.077669863922,424.81539188105444,424.54887212263657,424.2892021981993,424.0304334425459,423.7724184304607,423.5157298148356,423.2611945106919,423.00791091073233,422.76136913572145,422.5151020863541,422.27551521022406,422.0383393240627,421.8052735915867,421.5723788872251,421.3399068333947,421.1107011330955,420.8769427282991,420.64542178265356,420.4161033708342,420.18760784068263,419.95497028644104,419.7269686479799,419.4995328934706,419.27674605184757,419.05849637520214,418.838900380169,418.6221452178452,418.4041047182227,418.1808355500916,417.9566339286125,417.7331492511903,417.50878078094,417.283883054366,417.05957588711954,416.83436747046517,416.61126716147146,416.381296424443,416.1517353005197,415.92080222484674,415.69100661962466,415.4655630368311,415.2376925954313,415.0051337964228,414.7797214561883,414.564824943262,414.34773109558773,414.1303498750881,413.91208276796306,413.69177223155884,413.4711055016237,413.242471682609,413.01418710835196,412.78529364755695,412.55051193859344,412.3141163092805,412.0790612967826,411.85076146955316,411.6214488776868,411.38738418338426,411.1536962177679,410.922376514442,410.687079066734,410.44805535718206,410.21107507472516,409.97260700038396,409.72296398779736,409.48391670863975,409.2442910179184,409.00297548616436,408.76434778282237,408.52680821860486,408.2880200805448,408.04433620784084,407.79826428609704,407.5537810019591,407.30947483099135,407.06709893786274,406.82275906627683,406.5725521729578,406.32607205035356,406.07709576949765,405.82840090506033,405.583306812357,405.3434562268799,405.1019276864913,404.8590487465708,404.6193749147151,404.37992261064255,404.14567167238874,403.91223620336996,403.67596303233995,403.435150151201,403.1936870340919,402.9462643435313,402.69584586458495,402.4491113676313,402.2012908086758,401.95777808632647,401.7139643524374,401.4710271697177,401.2291317256818,400.98607070585876,400.7458584560686,400.50717545053067,400.26711510204905,400.02410791675356,399.77556281183115,399.53193624364485,399.28085858002396,399.0316393903786,398.78466314033903,398.5387669307165,398.2964352852696,398.0555133667149,397.81404886516566,397.57247469367576,397.32947499063675,397.0848760533563,396.845677870655,396.6075799664709,396.37172773645943,396.1320245922575,395.896977683361,395.66542114087724,395.43694371810307,395.2102644464012,394.98497873410633,394.7491551326052,394.51298434609,394.2828587534118,394.0493573833892,393.8131000844637,393.58093260262103,393.34595895065013,393.113726744034,392.8854664165019,392.6571286349513,392.43375556267074,392.2099016875877,391.9825061400106,391.7597250152371,391.5316603623892,391.3016377796075,391.07195538711494,390.8409025674755,390.6091416015165,390.377646804111,390.1494676569373,389.92335296433475,389.69433140248566,389.4604642158238,389.2231336631248,388.99336441380774,388.75786692670226,388.51926238210945,388.2814342510951,388.0489882628626,387.8149304195699,387.5804602547896,387.34882035396686,387.1212885253126,386.89628737562725,386.66918437242475,386.4422303418128,386.2141566404912,385.9903422049879,385.7670510564567,385.539098882105,385.308793806425,385.0738640998534,384.84145918083414,384.61330891991656,384.3873774207941,384.1608880787421,383.93380375388233,383.70606895369883,383.47922300787013,383.247211597587,383.01421421324085,382.77769082341456,382.54511447262485,382.3096370123735,382.07457787540307,381.8419285977848,381.60877115797075,381.3739065621703,381.1369718889332,380.90125831669957,380.664509850641,380.4299681395355,380.19618791044286,379.9663888301038,379.73695866257367,379.50394503047346,379.2695510108156,379.02458779641665,378.7832630300718,378.538682332146,378.2967357094667,378.05657118337194,377.8170644601846,377.57719569152596,377.3418264746042,377.1066076948896,376.87772809917305,376.65103081906545,376.42408716255113,376.19289027308014,375.9625687853809,375.74076103287734,375.5138537255143,375.29676594021475,375.08190394091525,374.86411477676165,374.6462638882954,374.42641377885684,374.2021067495857,373.97502388577914,373.7478302592285,373.5188746590411,373.29022624468917,373.065229583327,372.839903137135,372.6128805456765,372.38781685205186,372.1631567738218,371.9389869474221,371.7159066750264,371.4910015729565,371.27162128322334,371.05182113065075,370.82893914073475,370.6054941436905,370.379536507608,370.154853569195,369.92807087129404,369.7030299276844,369.47732069463564,369.25062054414275,369.0198962739778,368.791420207011,368.56601636323285,368.3450378069124,368.1223548056141,367.89981461355546,367.67138790831996,367.44843779312623,367.2263865534237,367.00155730846564,366.7780976897566,366.5574676180995,366.3336029613838,366.11307880674303,365.88877047113056,365.66867809383257,365.4427145225068,365.22293868216093,364.99532213627936,364.7699370568339,364.5479848837522,364.331324657016,364.11033555577524,363.89101299364484,363.6674235084297,363.436826536803,363.1984062984625,362.9664329675338,362.7332897332931,362.49968830272473,362.27126221399976,362.0403819719886,361.80834055867444,361.5698960499549,361.34109175390904,361.1153900570712,360.8927856519763,360.67614832683284,360.4571021822826,360.24162644652733,360.020843654454,359.7907721346269,359.568177107637,359.3495496286105,359.1320356099104,358.90738535766786,358.67657704066823,358.4415389951023,358.214601047659,357.9877668407048,357.75289827166216,357.51781326878427,357.28243360343504,357.0557752689019,356.822212158595,356.5873818606292,356.3454251059925,356.1009596869626,355.85897017556,355.6135225240264,355.3583490612109,355.09969769456393,354.8403600755687,354.576504745869,354.3141680231993,354.0494361581668,353.7851554804265,353.5288079254683,353.2702296722737,353.01660900079514,352.7610057652096,352.5065291407186,352.2563482091746,352.0013240220933,351.7422755416251,351.4824036216264,351.2238014878285,350.9706137056296,350.71343226845374,350.4583719847974,350.20852861720414,349.96077061298456,349.70901782799456,349.4572944016859,349.2058905981321,348.94851059822895,348.6936064494698,348.45176229106437,348.2067226946183,347.96087801953854,347.71052704475414,347.45714709208096,347.2012387643513,346.941915113156,346.6830192200141,346.42939757477734,346.1727695735276,345.9180759776609,345.65723039686554,345.39891371439853,345.1440912150697,344.89215331438663,344.64142986472734,344.39144185724535,344.1512062624688,343.9170647632568,343.68726476962274,343.4588922927196,343.22535716037146,342.9977726504485,342.7691190668106,342.544916376884,342.31177468821306,342.0800472465312,341.84759176870693,341.6169484269476,341.3850672822409,341.14793992233035,340.9150950741182,340.67906123730563,340.4504821404771,340.22243954211126,339.9907266729465,339.761824632124,339.53353776186896,339.3084297240648,339.0770468035553,338.8490862095696,338.62047590666316,338.3901675735151,338.16503409898496,337.9418810254688,337.7156457182323,337.48835297516143,337.2664748724228,337.0431445647191,336.8246480719031,336.61103554844794,336.3985286309471,336.1867804001372,335.97208063384187,335.7624669711058,335.54851170077154,335.3315811185512,335.1176338187938,334.90098241649184,334.68975217278285,334.47513426535625,334.25959421880725,334.0399348032438,333.82083893823665,333.60048306325234,333.37877297723435,333.15798953501053,332.93615026050065,332.71284966825897,332.4911744560777,332.275347077727,332.05792148933597,331.83624294712445,331.6184291627451,331.4051936898504,331.1962487399351,330.9881262644676,330.7711108680169,330.55334207327724,330.33303284817976,330.1135355155966,329.8934039596452,329.6758950142166,329.4569905729213,329.24087510174013,329.0255365704279,328.80958715279303,328.5956070283464,328.38014889121314,328.16341391986225,327.9507894824237,327.7380891888115,327.5260852902393,327.3066155124343,327.0911627562773,326.8716103947445,326.65602976323953,326.4371801786574,326.21630523934436,325.9929544600491,325.76989666710506,325.5473595873764,325.3230054793494,325.0955608902286,324.8653256833495,324.63811515684483,324.4111453632122,324.18713724216923,323.9628035776277,323.73637135302124,323.51204126852645,323.2895890743166,323.06710732075044,322.8430892869974,322.62175131799177,322.4051993980456,322.1853000280871,321.9634433207684,321.74647903980986,321.5293478956419,321.31284358377707,321.09766418497475,320.88641705762984,320.6761016685141,320.4637663515323,320.24713585348945,320.0394755111711,319.8274032667041,319.61839306393813,319.4083672777715,319.1997872677057,318.9927047455749,318.78677556393086,318.5810595709918,318.3731346807326,318.1643504622489,317.9574004934748,317.75107553628186,317.54511364952486,317.3446302266011,317.14228201081096,316.94322787018064,316.7437962424783,316.5488370203002,316.3551997929044,316.1598417499781,315.967561371398,315.77167728212225,315.5746910678308,315.37309597040075,315.17581007187255,314.98119884422886,314.788710064051,314.592080058168,314.3950405226242,314.1994617795417,314.0089956473421,313.8144093242845,313.62224233762754,313.43716900505115,313.2531833791754,313.06893780886094,312.88300164792145,312.69058779253464,312.4962741865538,312.3006622106341,312.1127981917771,311.9239733459517,311.7331352704805,311.5406097706491,311.3502968271987,311.1658295767884,310.98019091020524,310.7920217325127,310.6028463266757,310.4154148977641,310.2291267615865,310.0474855329794,309.86572047144546,309.67863722069796,309.48669918704127,309.2952661897807,309.1052165064484,308.91721899864297,308.7271746813776,308.54025042430294,308.3526478984604,308.1645101886488,307.9710474574222,307.783714354975,307.5947621427831,307.40546437160083,307.22891964150404,307.0531508621589,306.87843980165417,306.7026612091968,306.52585171518604,306.3447264083625,306.16118801621906,305.97758799751045,305.79620841305405,305.6127199266102,305.4275386656109,305.24538040413427,305.0612921977454,304.88449100540583,304.7090220111768,304.5298629957924,304.34849011883307,304.1672767923701,303.9893101444386,303.8061895084393,303.6224354662145,303.43973514843765,303.2523644384146,303.06564195213195,302.88040490546246,302.69617138156264,302.51001856173934,302.3265363389228,302.14901391018975,301.97515484657197,301.79694091160127,301.6157258209132,301.44110720804565,301.2673387961013,301.0963099997707,300.9242395009114,300.7517751743935,300.5813371871027,300.4108461056949,300.25505986238113,300.09408151473235,299.93079539917653,299.7736306235147,299.6138866511528,299.4563196152585,299.2972438629413,299.14199564552837,298.98549280279985,298.825730979579,298.6669878365883,298.50606502648134,298.3467490519597,298.1865824980159,298.02382731323087,297.86661778847247,297.71034004763897,297.5528036974347,297.3937873150635,297.2358953634248,297.0794265250015,296.9210878101203,296.7574558228571,296.58973420773236,296.4294024736264,296.27383918947635,296.11910544621423,295.97078114451506,295.84052765932665,295.70068588304,295.5611785503179,295.4259280054248,295.28923910755384,295.1507822361518,295.00573627139147,294.8563181625368,294.70679489899976,294.55741581764505,294.4076183307061,294.2557397852843,294.1084133285185,293.9611117323675,293.815493525246,293.673067385188,293.52524353276294,293.3825194022593,293.2395033726325,293.0964248289165,292.94819995410035,292.803037640354,292.65754942470085,292.51219702961953,292.37213486851306,292.238017626727,292.1114635003978,291.9819924209014,291.85335392181605,291.72456872778184,291.587073899168,291.442208633116,291.2963723613957,291.1472399558852,290.9991612095637,290.85399176091687,290.70709540667576,290.57030347547243,290.4290935755698,290.2840765732608,290.13956065845196,290.0015555750906,289.8754306186538,289.74559341932036,289.61329880901576,289.47937514190926,289.33703140965645,289.20256862415954,289.07357665844575,288.9419866520602,288.8069058307883,288.67230007729995,288.5372293191267,288.4014971362785,288.2617538305567,288.1191329056119,287.9797761536993,287.8496900039381,287.7208729979966,287.5976704381974,287.4737158544658,287.34955437016924,287.2253738591353,287.0977707271286,286.97312541930114,286.84638768546847,286.72075111399135,286.5886552570382,286.4580310686706,286.32031157503843,286.18933874010963,286.05361762900975,285.9179790272701,285.7826901943854,285.6456598605191,285.5050055835836,285.36736582032245,285.22903564204535,285.0882652251239,284.94583065909137,284.80389894497876,284.6638131275886,284.5249308813318,284.3863997088456,284.2429944632595,284.10369395475846,283.9601060136238,283.82493471272846,283.69141848292475,283.5610251417438,283.43985877152045,283.3154011920251,283.19146829808506,283.0634971886302,282.928896541036,282.7926092651187,282.65956071315213,282.5303335988756,282.4019351299239,282.2758103045617,282.15173321029033,282.0253545610376,281.89551101047346,281.76675201060334,281.63954738855864,281.51351361656,281.38591727125277,281.26198837904303,281.137088604989,281.01095747553154,280.8852236476923,280.75961864893,280.63875457645463,280.5161663398949,280.39152659612137,280.2662869213409,280.14265109497774,280.0181620124449,279.89170468881457,279.76641235021907,279.6454139207581,279.5305642505873,279.4180908783019,279.30851248237195,279.18796658378596,279.06976348887565,278.95647520662806,278.8354479729787,278.72301543379126,278.6068448468004,278.4806181043896,278.35715172185064,278.24209273091583,278.12950962562627,278.01589713481644,277.90594742310077,277.79571200307237,277.68717117539836,277.57881570546215,277.4676868620081,277.36069757395944,277.2533219648949,277.14581346805153,277.03586860487667,276.92418848921625,276.80828052482775,276.6971524874889,276.58760726760283,276.4778970421494,276.3712590935156,276.26784611782386,276.1695946091977,276.0643141586079,275.9615595973155,275.8551353875073,275.743607368393,275.6255529117825,275.5090752917704,275.38777536573707,275.26559910141987,275.14465556107734,275.0238756249173,274.90588957694763,274.78422007784957,274.6632245927767,274.5490866772707,274.4302717092896,274.31005987990557,274.1905692463188,274.06908914035193,273.94573222218605,273.8205789878675,273.6931083371028,273.56580127327743,273.44181539240526,273.3175167129548,273.1940646193343,273.0670706464498,272.9416659544895,272.81016710096355,272.67316358075186,272.53633660035575,272.39539521587994,272.25302444519184,272.10637707093974,271.96066844374764,271.814041711953,271.6657850098527,271.5244187501912,271.3810786047725,271.23422856832167,271.0828893721682,270.93245457557805,270.78348922610985,270.6350612191518,270.4884304865527,270.34785626739995,270.2108278079613,270.0731392414573,269.93673183727606,269.79354167026304,269.64738640709675,269.49494568389855,269.34874330205275,269.20659568607607,269.06300573856424,268.9142761698031,268.7660164146,268.6211259075926,268.47765607496785,268.33162454525973,268.18957410484927,268.05136357374704,267.9153498013393,267.7762361157238,267.6390230625111,267.5044134575446,267.3648532658217,267.22544547858524,267.0910821462421,266.956704407693,266.8252231182141,266.6917563871639,266.5662410086816,266.4388831538199,266.304256922459,266.1742018471168,266.0388184742742,265.90584982463315,265.7747047036546,265.6427992018198,265.51531973569945,265.3855880928704,265.250810961099,265.11800192476676,264.9866705726208,264.8556443915413,264.72522046084396,264.5985419805538,264.4688621192172,264.3368764337438,264.21026505877217,264.08639156613026,263.9627798264728,263.8389887013109,263.7126911277237,263.58745514330985,263.47209688703515,263.36590517623245,263.2608039722727,263.145476675586,263.04197951223614,262.9454676840469,262.8574434158927,262.7679322146196,262.68422542397275,262.59582380946176,262.5059735811674,262.4199611486865,262.3416221395855,262.2669827212412,262.1915251390874,262.1111397370132,262.0332339738725,261.95108267776686,261.87429686841915,261.79529271027786,261.7169342793941,261.64147492919074,261.56309528178826,261.48844348509556,261.4109493526357,261.33416625857353,261.25061584431205,261.15931794716926,261.0683523417556,260.97687584730465,260.8839170352503,260.79957838215887,260.7193162486501,260.6464295588521,260.57663581495854,260.51266650413254,260.4537438763582,260.3945852956231,260.33224528915525,260.2823834300116,260.2208975447502,260.14868385596037,260.0769257760985,259.9984804627293,259.91972332592013,259.8431014740527,259.77105227729044,259.70410175277084,259.6377517667015,259.5693676637229,259.50571943342493,259.44099124895,259.3777010249423,259.31616929012307,259.25674991644246,259.1942809426364,259.13116292722407,259.0621563107825,258.99000536269523,258.9104422952387,258.8424953661797,258.7744029500582,258.7098674757681,258.64648581241454,258.59325221911877,258.5379813274849,258.47868741614366,258.41473927771403,258.3674946339561,258.31473179922614,258.26070440065723,258.2055062546742,258.14591093718354,258.08458551590957,258.02741260920993,257.96933437088774,257.90619235856684,257.8497206746215,257.79453706623735,257.7453183274065,257.69638837653383,257.6429950004858,257.58993397549693,257.531492238988,257.47269256370964,257.4131327828809,257.3545021359523,257.2969446414063,257.24020349401417,257.18825581561487,257.1374323259197,257.09236724844504,257.0470057968896,257.0020044760522,256.95380034159643,256.90075878687185,256.84573853555685,256.7929141501718,256.74070247718373,256.68920501458797,256.6361929590139,256.5926986243312,256.54801449478055,256.5009771074865,256.45086734450706,256.3989609658529,256.3494407644994,256.2998823081125,256.2508247902615,256.2052776495975,256.1598615257508,256.10489919822066,256.05345401176965,256.0012921449643,255.94469110934642,255.89217804468262,255.83848197998395,255.78442795982846,255.7267534145867,255.66825955506465,255.6104512237307,255.55676416855476,255.49628080490402,255.43415015534902,255.37409668231066,255.3090620038074,255.24875796977813,255.18910587149912,255.12847654926645,255.06875622282678,255.0097681043917,254.94959573787764,254.8900839434982,254.83390186206816,254.7669948039147,254.70587463027732,254.6372655210871,254.56740829248974,254.48804551435478,254.4042114045942,254.31758683618864,254.2370406502887,254.15618595904016,254.08238676171823,254.01396342650605,253.94210774268686,253.8717031676988,253.7993118260465,253.72432520912935,253.64599986770645,253.55700176773735,253.4708970171796,253.3807804490516,253.28874107547836,253.19712710645217,253.10762463252559,253.01329235077446,252.9169085909034,252.820975737528,252.7287681672924,252.63751510878774,252.54748285300502,252.46098227210314,252.3779858951093,252.28589674149134,252.20135997149464,252.11750121004025,252.03345096828525,251.94664993509286,251.86286175079567,251.78029881883413,251.69388212652666,251.60757434833977,251.5238319582013,251.44184298508753,251.35779183540217,251.2775468728605,251.1961051877406,251.1137087047964,251.03099748679597,250.94314663380283,250.84266413332807,250.75610962126848,250.66715120662684,250.58861345122205,250.5117325224801,250.4417031214589,250.37693515215597,250.3074654091015,250.2459582955953,250.17536585642574,250.097535631543,250.00505006856383,249.914941557794,249.83113480953307,249.7470808713324,249.65870353835635,249.5813981614192,249.50957410526098,249.45141962688558,249.39513341229394,249.33939856816232,249.28717907365626,249.22848593272647,249.18161778233662,249.1364385245006,249.083983514769,249.0310511991065,248.97645346114678,248.9219756728835,248.86099447769084,248.80442127400056,248.7535553538455,248.7041214765477,248.65661702396392,248.6124362241626,248.56272913030898,248.5213104970735,248.4679381461856,248.41159371241065,248.3515929392488,248.2908822030613,248.24360685109423,248.21273366011974,248.19026444429892,248.16964181560797,248.14399559748745,248.13619527542778,248.12939516698316,248.12366009185644,248.122795264836,248.11583589486418,248.1121434118022,248.09435048592877,248.0739395130613,248.0557307295112,248.04633637611187,248.037524406167,248.03188500543,248.01601586617926,248.0073757731152,248.00888935077273,248.01243506170977,248.00684113628995,247.98705365243768,247.9645393057399,247.9533134807325,247.94594770179356,247.92928007701903,247.92754805602272,247.92536189298153,247.92807107908084,247.9349223158133,247.93518798181958,247.92978809894885,247.92329279047044,247.92558506166188,247.9286077971583,247.93261171454742,247.94004775433314,247.9432119620442,247.94169160459387,247.93576737933836,247.91625442316854,247.9013372554873,247.89024525823697,247.87107168583316,247.8458336657577,247.82547732995863,247.8159933756906,247.79157954406946,247.77295240097192,247.75599566076016,247.73708124449058,247.709223912806,247.67888570783725,247.6522332375016,247.61876940589082,247.58619864101456,247.5543524342911,247.5242179206134,247.50352641666723,247.4841185387786,247.46632183231577,247.45134110676554,247.44507462456386,247.43331045327977,247.43473979472856,247.4309796253856,247.4276000064965,247.4280432394453,247.4283790496147,247.42590752491378,247.4177518968827,247.40457294163116,247.38590703313275,247.37252571258432,247.36945547212417,247.36387402548917,247.36438891000398,247.3752801407336,247.39141716291306,247.40620538718758,247.40435650031304,247.40723586466265,247.40765040204406,247.41077272908842,247.41393594718647,247.40967750395066,247.39880187456038,247.3958068250613,247.40057021144094,247.394781877083,247.3981069854708,247.40184842257804,247.4028853894033,247.3976852931646,247.391790563448,247.37940276206155,247.36329970458428,247.3545720106631,247.36319852206452,247.37806315782564,247.39657806684954,247.40387235173785,247.40891839140113,247.40850397910617,247.40891757216377,247.40970437245596,247.39685324499442,247.390228886331,247.37323937734345,247.30772015055936,247.2477701580101,247.18242167031713,247.1239863381861,247.05930731376338,246.99217739674077,246.9257840904138,246.85477684574926,246.78920230680342,246.7284328313026,246.67542588284687,246.62367314427138,246.56913654153232,246.51424504919578,246.46255856408516,246.41389983462523,246.36962400639368,246.31866939971042,246.2684574860541,246.211189327787,246.1492253073302,246.08932802998333,246.029054489617,245.9745841945669,245.92007787501097,245.85845659915594,245.80176744035816,245.74092226189896,245.67633468186068,245.614681238485,245.55380250607232,245.4966932904763,245.44573224059968,245.39902935566806,245.34422406918293,245.287284788953,245.23055765751633,245.17839174680557,245.1170188674305,245.0581949789139,245.0005383737389,244.9340022856113,244.8684158952874,244.7998581707916,244.73323858846197,244.6616661602011,244.59013907844474,244.5201229541126,244.44221807669965,244.3617776505689,244.2774752526493,244.18788910355033,244.10191425171251,244.01786957382228,243.93234151940578,243.85252971811678,243.77371025449338,243.689186344056,243.59220399023616,243.5034972880967,243.4069977482268,243.31626166465867,243.2191403431143,243.1259845081313,243.0316711806281,242.9423662496465,242.85155319101705,242.7595705353524,242.66358871948887,242.57072156262984,242.48422603077506,242.4001696462583,242.3080127728963,242.21793336165229,242.1329537981619,242.03931560308502,241.94764854236564,241.85467814744788,241.75807634826197,241.65413230514605,241.5255579321065,241.39325821118564,241.2765621769504,241.1541325774051,241.0313406501964,240.91669158363857,240.79303418165182,240.67181828928278,240.55218050476196,240.43086152350952,240.29917090291383,240.17273515241232,240.05970997073746,239.94717482371652,239.8227039480871,239.70554245344192,239.591424643937,239.46534528104712,239.34566984968114,239.22494523714067,239.0932216431438,238.95494909621175,238.82448163716072,238.69738307571424,238.56738293814033,238.42740472052174,238.28842693304705,238.15451375719385,238.01442167786536,237.88229633891206,237.7513632556138,237.61380598370488,237.49213423808305,237.36859143292895,237.24743952507743,237.1260322035314,237.00675390798733,236.8853073565415,236.76059224220717,236.64174366167845,236.52001423719412,236.3960992894099,236.27149698786434,236.15568151426942,236.03603158291935,235.91752071104384,235.79898059589414,235.6821165804804,235.56415399520938,235.43729288530176,235.30502947616242,235.17781678512802,235.0576297277803,234.9255287367614,234.7965129290351,234.67289307885676,234.54584873578915,234.41399217870912,234.2772694557516,234.13997441894844,234.00460242516783,233.87991012379553,233.76652468702287,233.67957742358067,233.60243241807166,233.5470472348361,233.48710711574768,233.4271966422857,233.3730317483878,233.31731860882155,233.26913676814638,233.21112443590027,233.1499938933075,233.08596666411904,233.01553370513648,232.94733818200257,232.87530303565927,232.8053181041123,232.73839840614528,232.68185895856186,232.63042914371636,232.57467031771012,232.5172720609262,232.45368439442245,232.38729581774078,232.32988245637262,232.28157721748084,232.22275696579345,232.15838192614137,232.09978321702965,232.04360535790238,231.9888538441428,231.9349477542164,231.8725524249503,231.81235033224675,231.75587356373217,231.71532384840157,231.67626738354738,231.63791755038528,231.59786489034468,231.5496877162568,231.5043119667689,231.46291354776804,231.4221977519228,231.37966917256017,231.337809714566,231.2927672005544,231.24486457764397,231.1954722264545,231.14419623353115,231.0893215678816,231.03124784186457,230.96648908528914,230.91105708888244,230.85230492142819,230.78956305941028,230.72486220335668,230.66189309257152,230.60150641360724,230.54250047842652,230.4860704282737,230.42309166216364,230.35827486442395,230.29992207710075,230.2734867020854,230.24006338554682,230.2184728261018,230.19376725931306,230.1698472858243,230.14678930917034,230.12672232720524,230.0996457521287,230.0813835866511,230.06802019327552,230.03786638450856,230.03497960451386,230.04489864991774,230.05332420100422,230.04873135544221,230.0364451858659,230.01992567570323,229.99268077563102,229.96785317424747,229.94097557569694,229.89626692923048,229.8581321195461,229.82767288730793,229.7936193248097,229.76296250592532,229.72742159883637,229.70131848810615,229.66994236600658,229.64831310815043,229.63654273408247,229.60094808743816,229.55840177780465,229.51265711249107,229.47313735017633,229.44710040644713,229.44087048090114,229.42368036745574,229.41382637761672,229.39645018121155,229.38300415034882,229.35326411060942,229.32125195541266,229.2878091542707,229.25376737219085,229.20802969731903,229.1517062132507,229.09739963212087,229.04301278276307,228.98068059169236,228.9243344966544,228.8616430776783,228.79504721974445,228.73019122618462,228.67029934583024,228.6109731529814,228.55458152971914,228.497865505984,228.43561772699104,228.36756004474955,228.2972825928482,228.23307535424374,228.16450644051474,228.09968376801044,228.04445425507402,227.9934372109683,227.93405271751362,227.88247726888767,227.82133455022722,227.75347600955502,227.67800340961912,227.60681961675436,227.534599858438,227.47541053873192,227.4093122392187,227.34455841793624,227.2874044568871,227.2228251316219,227.15660942367595,227.08721637573854,227.00156949397206,226.92444959561908,226.85349127580412,226.78423613099403,226.73484034666672,226.6852997480728,226.63724280684983,226.59017685597428,226.52435676241475,226.45372256093015,226.37417286898017,226.2827423371382,226.19828589837016,226.11701454091872,226.0386032276465,225.9676417883602,225.89182990732024,225.80930775246543,225.72841353783042,225.64095021627145,225.55270253601157,225.45867222799006,225.36406960956356,225.25903216705956,225.15978883232492,225.05130507192007,224.94957276250534,224.8442069924704,224.74621110685348,224.65810828460053,224.5577395825403,224.46448410495123,224.36742945074184,224.27861172106168,224.2122016846497,224.14658809659886,224.09461104756156,224.0559463317377,224.00457764974635,223.95587696266557,223.88600352458798,223.80737089326158,223.73006733531383,223.65597019412326,223.5851017986588,223.52125744699697,223.45995935766314,223.39384015231644,223.31667437647047,223.23236388109672,223.15054182076346,223.07325257567663,223.00130330735465,222.93808741459816,222.8720637754259,222.79037472910204,222.71033636993252,222.63329874707688,222.5571741207459,222.47598805900543,222.39030917759737,222.30228261249795,222.21275976631296,222.12821286003873,222.03861827740639,221.95529240742871,221.8691597099605,221.78092458295123,221.67831881843267,221.56351199005258,221.45716329969673,221.325872489625,221.20151315895237,221.0879593968075,220.98132045136754,220.8681458216979,220.74474688779628,220.62214793657222,220.49484866020066,220.37429828054792,220.24968626992268,220.12674796785632,219.9931204413242,219.85690702243573,219.71258507013317,219.63690244100053,219.5634236621927,219.4883198744492,219.40640964322301,219.3188049013388,219.2390813298407,219.14601918655353,219.04611288002252,218.94906743694264,218.84918831122923,218.75348956200196,218.6598315935471,218.57186464867482,218.48763569053517,218.40626645976045,218.30895397972108,218.2210704029785,218.1351928656204,218.05769553065966,217.97631508926497,217.89099451761467,217.80838791255246,217.72685578660275,217.64341923199754,217.5700736445924,217.5047063964048,217.43555698885302,217.37152669545048,217.3297673133493,217.2853908375555,217.24391088945777,217.20945126061633,217.17000419442138,217.13308671294362,217.08728321946455,217.0394019663563,217.02772864938288,217.02286825770443,217.0078039410846,216.99366680575804,216.97914996823874,216.97468152769488,216.97965504050262,216.97917814173525,216.99048999004663,216.99375250391222,216.99552825550109,216.99478678682135,216.9994062406695,217.00993433937947,217.04626772824759,217.0945208701096,217.14098323925555,217.19032879959013,217.2364052579478,217.28281174922267,217.31400562927047,217.33213830444492,217.34870335383312,217.3642814101804,217.38213860569158,217.39939430428421,217.42503542124086,217.49824765602443,217.5822032004944,217.69024303379592,217.78078535733312,217.87234114758667,217.96631677326968,218.06167371890206,218.14658718966803,218.23730008421808,218.33515321249706,218.4199093076977,218.50615489884876,218.57990003457053,218.6384968434122,218.69023272436152,218.74755372408708,218.810193223012,218.88655996575017,218.95457298612382,219.0307483948891,219.10372890323924,219.1729213333656,219.25077006413449,219.34545247044298,219.43154380276792,219.52159898383707,219.62283694640428,219.73029194726314,219.8187736364962,219.89815940432436,219.98452700355756,220.0617160886577,220.1644938819727,220.2619234066833,220.35706800330445,220.45691976863054,220.5618765589561,220.6436409039261,220.71793370060095,220.76459813215388,220.8060221248279,220.82161317326882,220.8666883041942,220.94504787203095,221.021708379747,221.08203804992263,221.15522402087663,221.22090578812367,221.293899557626,221.36513279893552,221.43577410549096,221.50660258340122,221.54886742317558,221.59812063572554,221.64849373849756,221.70786377109744,221.7888657387266,221.87797555487668,221.97479885054872,222.06733475515102,222.15158735483055,222.2489415450973,222.34969304577862,222.4654668941139,222.58571194728665,222.7078891589781,222.85772248258036,223.00922213389003,223.14387235339018,223.29246729899387,223.43925088126252,223.57178894918616,223.70866444863623,223.8462382086518,223.97968622442113,224.1035732984583,224.21271194785913,224.3278320133204,224.43979282047167,224.54617104818135,224.66551001269818,224.78671611080063,224.91182843312527,225.03324504340526,225.15193115177772,225.27823314675697,225.4013425072544,225.52181489935992,225.6347494524207,225.74854190799851,225.86481234077473,225.98244796048675,226.10169557473455,226.22215873294863,226.35038981764137,226.48031814090882,226.62588687050538,226.7668634796837,226.9067553143077,227.0516211589711,227.18116352164088,227.31597862940907,227.43686173219612,227.54709806739447,227.65695729003346,227.75794366367154,227.84959067541513,227.9437377533559,228.03366247990834,228.12365086330465,228.20953070270207,228.28160539494638,228.3449316313845,228.4054398361368,228.47885709478487,228.55063474432882,228.61536956103373,228.68430062044627,228.74396995438474,228.80597824916003,228.89742015594766,228.98509333728362,229.0792657262682,229.15972456934105,229.22846186889092,229.2990308961871,229.400493547083,229.51682595328566,229.6263160675071,229.74027009445945,229.84760252276465,229.96337471261086,230.0803207756844,230.1859485013174,230.31077118553276,230.45625345304052,230.61035784035084,230.75904159977745,230.9321676000245,231.1277589063684,231.32875358457568,231.52559825702974,231.74165047911993,231.96070796205458,232.1755112667679,232.38976292174812,232.60544255630248,232.80449547211083,233.0017535985362,233.19985567707317,233.3947616143023,233.5890749460268,233.79509296181368,234.00029841765445,234.2145313585297,234.44348746931428,234.67352878621932,234.89563697400718,235.1103096248862,235.27146450441796,235.4026164286288,235.56167332323002,235.730147932838,235.88324564817685,236.0509665444315,236.22936104994915,236.4053465624038,236.55924069127013,236.69884182067926,236.84121945285915,237.00049369254793,237.1494876620145,237.2924678516756,237.4393935573571,237.57417373225053,237.71114532714,237.85451602650755,237.99607771359842,238.1392981306799,238.2729670630133,238.40661990892204,238.53848192169698,238.6694289058296,238.79605498497585,238.9345450700239,239.07293111796662,239.2542083659573,239.41874107594867,239.5746990014586,239.72629655113087,239.8707093692392,240.01950609778487,240.17155331491085,240.3206037335658,240.46689047192376,240.61977168164321,240.76996968346702,240.91636383604964,241.08326406088327,241.24218391469367,241.4085140768675,241.57496476568122,241.74206720102575,241.91282174881508,242.0796331255824,242.25270577826632,242.44182674074455,242.64017801190766,242.83876005052025,243.0379375496268,243.24315957789622,243.45713646580316,243.6844592977668,243.91150784120873,244.13195822601483,244.35124534362512,244.58737920840304,244.87493380567503,245.1430712252677,245.40975205656287,245.6682493005792,245.89133298483557,246.1269113197368,246.36630300711477,246.60407982909965,246.8675395048931,247.15168996501507,247.43805685433654,247.72474695494475,248.00696591241922,248.28513899647896,248.5629689745183,248.82812629893942,249.10351075222752,249.40769808307505,249.711671465152,250.0280152663472,250.33340305855654,250.65524443212325,250.96430848058844,251.27702205513924,251.58109925049212,251.8596711844475,252.14604344261534,252.43798623220027,252.7385621930889,253.042637756138,253.36224211040098,253.68871175458298,253.99274193239035,254.29952726659576,254.60874616227738,254.94211543753408,255.2731812160173,255.59580526620994,255.91212072267172,256.2459101617151,256.58905007138765,256.93116031655154,257.2607223798286,257.5778252777345,257.8883405694196,258.18402729762965,258.4696219916286,258.7242360074515,258.9748684371625,259.2331395332767,259.4472701207869,259.65839256067557,259.82435784289373,260.0339387638751,260.2323362499328,260.41975872025523,260.5945144149364,260.7626772521853,260.9310060374073,261.1048979914567,261.2206948102912,261.37562873174465,261.53235733335896,261.72028019729896,261.9344968824307,262.1439140687389,262.3442248192532,262.5334190274907,262.72245318044224,262.91002940737053,263.10360030521133,263.28796208905896,263.4649252426834,263.6349366309978,263.77453690235416,263.8990754916531,264.0262105148013,264.1943021709776,264.35825694722735,264.54386090200387,264.7093005143197,264.85748323815005,265.01381494564157,265.17585547800445,265.3371587191168,265.4893692233818,265.6209670137532,265.75294922505054,265.87199127482745,265.99845929400635,266.11496172183615,266.21775055749276,266.3239533806109,266.4385379281357,266.562560696505,266.68106954252744,266.80231372393246,266.91895756590657,267.02953470433476,267.1373826919962,267.2491600700341,267.390780193462,267.5311702061681,267.65896250619244,267.7855246302315,267.91928985719824,268.0454205465967,268.16758683310854,268.29099986001984,268.4267681999654,268.56806211267394,268.698834813782,268.82127952042356,268.95092661781746,269.0703959246266,269.18642207597713,269.3033931545142,269.4185190129074,269.5377946803246,269.649895948246,269.7556942190822,269.88312325116567,270.0070046045221,270.1301565320264,270.26906034761305,270.4099729623349,270.533523946222,270.6606134670892,270.7918303149263,270.9168239391993,271.05091646861547,271.19057324542337,271.33803892905144,271.47931090320526,271.61174313360425,271.7400960035866,271.86746777148346,271.9894376250186,272.09184250786166,272.19091475153164,272.3034082699214,272.4118624793309,272.51932557042073,272.6330791888895,272.7312112851114,272.82517051804916,272.9241633088268,273.02797448196816,273.13110015337224,273.23174871659467,273.3309299495322,273.42783204834814,273.51333944274484,273.60009154661566,273.67339004602763,273.7567433686554,273.8371530821041,273.90447675452106,273.9694137608258,274.03219711946167,274.0861845442905,274.13954259486127,274.192418994925,274.2468487805372,274.3007626406252,274.3454855840646,274.39478523591333,274.443724964146,274.49106073814164,274.54400769132826,274.5939625961528,274.6753183731107,274.7684230537543,274.8727313168447,274.9648337526205,275.0611774280005,275.1422500770868,275.22216577372546,275.2919190052371,275.3541999567169,275.39736454110425,275.4372469467853,275.4951847487546,275.55892904039865,275.6171561807241,275.6677133990943,275.7021478372608,275.7352713631881,275.7598758418253,275.79512531672026,275.81380704316325,275.8282529698263,275.8362494738758,275.85170563800057,275.87305703360107,275.90361819365717,275.9326958815727,275.9694583674391,275.99439554690434,276.02467218449056,276.0294939333926,276.02599700826795,276.01365607720254,275.98846330284505,275.97037211276256,275.9536338518974,275.92820016283076,275.91348090797874,275.899548006817,275.88024172965015,275.8715796285669,275.8570599695686,275.8348392650605,275.80421175413903,275.76135809168227,275.70646062388914,275.6468629322444,275.5879891132572,275.5308308693766,275.45691991154854,275.3898273702507,275.31617792486213,275.2410707696599,275.15208435590284,275.05286985563544,274.94922072149166,274.83493719115904,274.7332719044407,274.639541441702,274.535441824617,274.41819923039475,274.3044049395303,274.19329513726007,274.0898651131738,274.0076018157979,273.93929091846985,273.8652708519603,273.799190353815,273.7296481067333,273.6420273489457,273.54510359665437,273.4464461257903,273.3391514631512,273.22865703267234,273.12730643287614,273.0166856649903,272.8892489270602,272.76564946824146,272.6313305758267,272.5026764412469,272.37340713517005,272.2377424022179,272.1049862449672,271.9842172016379,271.8701058032293,271.76215569123815,271.6485765762354,271.531439797076,271.4204604815877,271.30174174230524,271.13837826310737,270.97015289812407,270.80117247826456,270.6333872997566,270.4706163469982,270.313255952502,270.1545994476055,269.9941888312769,269.8374647003584,269.67945344388136,269.5175810658875,269.3583354478942,269.21100563236905,269.06767605645655,268.93147280453013,268.8035626876408,268.67742414550776,268.57071742464905,268.4615724714913,268.3570739362058,268.2419242859378,268.1244626140433,268.0064284788914,267.88778638185795,267.7514590393839,267.60782938215925,267.46676200892944,267.3154637490079,267.15994414200213,267.00735518507827,266.8432192569562,266.67511234490667,266.50297701129057,266.328488860554,266.16085216562897,266.00608410515997,265.8592005607188,265.71039607389866,265.55561156934164,265.4194131218974,265.27857443824723,265.1338322656484,265.0004292988415,264.8627468228551,264.73916291709065,264.615150025631,264.49998497912566,264.40087882656553,264.28766237405034,264.17458343397266,264.0496171562154,263.9176977808511,263.7990506551778,263.6747828925836,263.54216496525805,263.428229046207,263.3074188007249,263.1910050536899,263.07133086996873,262.9485255674281,262.8249798425859,262.69021864995557,262.56199656510944,262.44092845445084,262.3136773693441,262.1827317650259,262.05382101017676,261.94956344398815,261.8441359454355,261.7621796221665,261.69089184322,261.62129328309857,261.53975098475166,261.45745727968824,261.3727252379995,261.2706283897169,261.1668777448467,261.0523852369879,260.93633650529955,260.825174687674,260.70771252693703,260.5979995234902,260.48939269046787,260.36672453392566,260.2456982984204,260.1194555018483,259.9889604382861,259.84256311169884,259.69786962900434,259.5561093223587,259.4284044681244,259.3076920303447,259.16059451239926,259.0123086833519,258.86489835642715,258.7260913335231,258.57589963010105,258.4164085009088,258.25543241640116,258.10175294591136,257.9405470042402,257.7755510767711,257.62717267187327,257.50329278344725,257.376931641762,257.2570639028854,257.1329125957491,257.01332623046255,256.88683856273565,256.75501262280704,256.6136551426098,256.475634195609,256.339125774286,256.2068403906742,256.0601944337741,255.91516072241393,255.76627696254764,255.61758193664537,255.47999330869243,255.34669084312554,255.21143187038433,255.07209401380533,254.9337546151819,254.79334368316086,254.66304274505273,254.54395832970476,254.43058045457838,254.32376810838286,254.2030822318393,254.07420882356564,253.93640178098576,253.78679093012397,253.6519119815548,253.5184157458989,253.37892762468255,253.23110524936237,253.0877216915269,252.94819870468928,252.81492915766466,252.6879317510993,252.56466237614768,252.44250129216744,252.3276141390179,252.20735002225592,252.0914995191779,251.9757155862917,251.8515158325754,251.73031913741397,251.60776214399993,251.48866644981172,251.38510895028958,251.2938494852133,251.19873576751525,251.10359425961906,251.0219661687097,250.92932926066533,250.82431439942957,250.72107166704336,250.62772461781788,250.5334498562206,250.4454656399812,250.35638893352007,250.2668676018002,250.17795182909867,250.07481972749883,249.9717904789195,249.8668603808801,249.75694713982375,249.65083215805316,249.54619899442878,249.45038379537982,249.3479048556037,249.2563040655623,249.15666172978854,249.05358182357304,248.9521758015362,248.83999336236047,248.72737046396287,248.6084690691041,248.46461252145673,248.34010502461024,248.21377050335104,248.08092055152338,247.93244351944304,247.79497989400807,247.66789244357096,247.52970789872234,247.38758927210984,247.28725743622635,247.1806092567149,247.07674417117232,246.98256385849527,246.8798210675377,246.77977606981221,246.68471571610098,246.59162512828698,246.49567001851392,246.39892566381786,246.30361002250174,246.20106343750558,246.0954836562396,245.9974798191579,245.8994720413666,245.78277486749357,245.6724231903354,245.56253067180842,245.44266365037583,245.32569832297122,245.20864614219136,245.09089884461173,244.96758897847394,244.84165615422535,244.72591058876787,244.61237856881053,244.48745896698347,244.35606744454344,244.24089487836136,244.12697356192803,244.01404989330513,243.89663022131754,243.76084677927065,243.6223352873294,243.47968773066168,243.32958352336937,243.18928198549838,243.06450069619677,242.9358926554669,242.81150503846402,242.68484250033725,242.54374839420234,242.39089777156187,242.24158247297964,242.0947770323255,241.9599976917616,241.8204438896064,241.68035395051265,241.52938692707357,241.37539792279676,241.21213684493887,241.04518262349302,240.8837064493,240.72219231499912,240.54623974612514,240.3699547709075,240.18358815216016,239.99230334801177,239.81147508823233,239.64913425535997,239.48700597884454,239.32514135340716,239.15149184169604,238.9746296752346,238.7835819813008,238.58748661903337,238.41949755069254,238.25887911208156,238.08040057361177,237.90180545896146,237.73128783763605,237.55699930599076,237.39421974039215,237.21530096648712,237.04005232736745,236.8566804161619,236.67216326007656,236.4744737483179,236.28574264620693,236.10793985477721,235.94300120320804,235.7680986952564,235.58812545376168,235.4171361246008,235.2414271706566,235.05723523469533,234.8865926076869,234.71312529761053,234.5202464762515,234.3312392038806,234.14252946381384,233.94507997444452,233.76953047809366,233.58352479313362,233.38180182022734,233.1904696777583,233.005509611663,232.8519650856815,232.71286396893447,232.57350998868787,232.42886865285072,232.2784864660407,232.1338767955349,231.97107621002942,231.80425760292746,231.6420391251213,231.48045784365422,231.3089278282041,231.13880134314059,230.97341017462713,230.8041476979961,230.63574230453924,230.46343754116242,230.2848629885193,230.10757091823507,229.93324024453068,229.76553822792084,229.59144380950056,229.41591464898192,229.23354091006513,229.03037187959126,228.82365715056585,228.63232429681557,228.44820852469638,228.26390936255848,228.07864247267753,227.8927856587652,227.7033600203995,227.5180576665116,227.33499520426994,227.15021619019535,226.96585537527062,226.8007784053898,226.64688434782693,226.4807669912716,226.30602437919515,226.13348285748543,225.96790230886836,225.80715149261414,225.6497516885247,225.4981584159268,225.3419959336461,225.16979208333396,224.993413215705,224.81588380277208,224.63610741635785,224.45909384398692,224.27710579686027,224.10237862424037,223.9156801073168,223.72882111202853,223.54790025240072,223.36196627679237,223.18056289953347,222.99519640898689,222.80521951724404,222.60267575757098,222.40457222276382,222.21047611254107,222.01355893080654,221.81771679144913,221.61230180062557,221.4227624831492,221.23324448688618,221.0450675661923,220.85846754788145,220.6760655158687,220.50138379818964,220.32137785485247,220.1310940989406,219.9472707534751,219.74874471773,219.55965199507955,219.37945708895313,219.19125556055405,219.00925004424607,218.82694045831522,218.63007779678082,218.43990178120475,218.26747800452176,218.093367804433,217.93728248750813,217.78524513671982,217.65846064612924,217.5417692659139,217.41553008036317,217.2893310008676,217.15307853611012,217.0034747545651,216.87258058307452,216.746402667628,216.61008847898484,216.48674612250034,216.36358985173138,216.24443254156176,216.12222744053724,215.99249454402525,215.85869448563244,215.72477352206442,215.6055191016676,215.49972659351806,215.40284832800535,215.29918539198297,215.2034515856849,215.0925614648404,214.98733480352348,214.89649611052846,214.81257358660878,214.73276170515965,214.63983877815008,214.55118530054096,214.46467528627727,214.3855084868992,214.31171379979241,214.26035238963777,214.19755140122288,214.14838048975616,214.10116107350223,214.04845606035633,213.9852815792783,213.9158941556325,213.83355093928913,213.76097594588464,213.68848969448482,213.61420464583534,213.53182366629335,213.46744175048116,213.40480972185833,213.32878709906618,213.26320544450027,213.19327046800572,213.1334627097549,213.0768691775811,213.00711065524774,212.94334968381008,212.87208283365362,212.81261452976105,212.75286884096386,212.69177232548645,212.62448704230155,212.57719807973444,212.532937709002,212.49259634427835,212.4533387964657,212.4146839870773,212.37535854293128,212.3404239864285,212.2969890222812,212.2499754291839,212.21119540759537,212.176649500474,212.13480874426205,212.08683798390848,212.018927436573,211.9312139438589,211.82732629519342,211.73127588771058,211.6348331927784,211.5324497318088,211.4409546293973,211.34229758532092,211.25161447234132,211.16620816540308,211.098778818141,211.03218178914358,210.94193602703308,210.84949048906128,210.79046083591675,210.7043849098045,210.6225088430092,210.52539501318824,210.43053740909818,210.34292623261717,210.26586001614305,210.20084211025096,210.1350691874395,210.06579910429355,210.02181664387354,209.9769137019157,209.91710291313575,209.85507623510966,209.79447898959552,209.75052070531274,209.71084644329858,209.6703890700046,209.63397069843813,209.59914366582416,209.57055281866997,209.54314372595582,209.51953546171353,209.49296548970597,209.4655918954304,209.4108214543612,209.32613053517343,209.25018667855693,209.1680662552535,209.08339798153065,208.993692511056,208.91790531636434,208.83944182198684,208.75036581453242,208.64955837915113,208.56318591375384,208.47491932039702,208.373981292174,208.2614589086079,208.14839778674104,208.04699481020543,207.95223049838023,207.84795148835838,207.73905279629616,207.64923862975957,207.53000908697686,207.39856139555013,207.2677942270766,207.13379948496186,207.01718053128207,206.90363848464767,206.7865766489449,206.67277386296337,206.55160264041297,206.4229447206817,206.30520201488616,206.19804035064044,206.08744858369755,205.97717861376623,205.87593919048413,205.7830143702322,205.69407352701637,205.5975746435979,205.502855732655,205.41171743896666,205.33650834819127,205.2620874116892,205.20299204392904,205.1353663350601,205.0594139371533,204.998283834022,204.9343503941509,204.86901237995698,204.84064580266022,204.80863540133032,204.78695141844037,204.76271026269205,204.72963627808167,204.69606194451626,204.6805724639762,204.67996568457966,204.66228327286808,204.64152603887123,204.65031719201215,204.64336838905365,204.6423585880584,204.62508946672096,204.61371608363515,204.6070626058281,204.59426609979346,204.56202158065025,204.5415117803568,204.52013698523479,204.4892710266231,204.45805094374555,204.4641583185894,204.4688829260267,204.47907523557478,204.47619525106893,204.48437440753332,204.49436285999946,204.50465019622425,204.52754058516985,204.54517327919712,204.5488962067975,204.56088669244855,204.5769831553025,204.59828671013383,204.65246443797514,204.69617691772692,204.73989117458586,204.7714517555487,204.81214625772736,204.85337958219134,204.89539754923499,204.93667913486388,204.98913065350462,205.03966881273846,205.08935319317243,205.13200580149896,205.2066392175002,205.30950484839195,205.42215113446946,205.5031197068147,205.56334549964413,205.6188935330174,205.67329496037928,205.72293800085936,205.75381458168704,205.81498510148776,205.8932144102655,205.9718877346986,206.0507692279989,206.13876124609305,206.2094380552153,206.28656114245314,206.372733484317,206.45511984304358,206.54167441576647,206.63368741482736,206.7173204678984,206.789379595406,206.8456848523274,206.8935584723713,206.93928070345828,206.99201029896722,207.04496305830617,207.09916061317927,207.15664838753764,207.2223767244086,207.296465869038,207.37643785037653,207.4865405444143,207.60002386484848,207.74001957109067,207.89316713470362,208.02345604778384,208.15050390809847,208.27613344350902,208.390287214419,208.49869462627066,208.5975084818656,208.68707430301947,208.76025064747773,208.84047607447974,208.92116853354491,209.00966295221042,209.10518159134517,209.21997629333782,209.333566176143,209.4738301086145,209.60941919671495,209.7229199664689,209.84132013575618,209.9607816622647,210.0875683156337,210.21154908207427,210.3326809002574,210.4530591954226,210.57347853011197,210.6867385546957,210.79815156184668,210.9048845243633,211.0126491160645,211.11817293061722,211.22308585221617,211.32584135270008,211.44004848203258,211.57630728677032,211.7183409001609,211.84577075697962,211.96059401485763,212.04642524055998,212.10724752421993,212.16294330649725,212.21809043929716,212.25810685548458,212.30026642164012,212.3533521792342,212.39945707069637,212.44949346422982,212.5005006958745,212.54784212193226,212.60662023758596,212.667319146507,212.72822726241066,212.79919265189164,212.8791079871935,212.95800596184927,213.03847699915968,213.10169143796884,213.17244823956025,213.2489766223589,213.33053261734494,213.3959572197673,213.49286852551268,213.58497711750715,213.668344195592,213.77094305332685,213.88963875950503,214.00040393231757,214.1002699935816,214.20964740311138,214.31284277853592,214.4289643005668,214.53908265074278,214.66108465865545,214.77540110722293,214.89056584608807,215.00715618633876,215.13265630376372,215.25131078418053,215.3452593252896,215.4360042532935,215.51614778634575,215.6100104811958,215.70245746709224,215.80490718882902,215.92599755984338,216.02749362915893,216.14261892680952,216.24645323675213,216.35379563239076,216.4561584128187,216.54334843286415,216.63933936395733,216.7059259487396,216.78330540905517,216.8707308507437,216.93927394666207,217.00187598894627,217.06640379519922,217.11598981403404,217.1582200014309,217.21093044625195,217.27809003624316,217.34009876116943,217.40407215002597,217.4710045786651,217.55503457932355,217.63664215347308,217.70591292495192,217.77158447739384,217.84949029114068,217.93172184941068,218.01060913757283,218.07702675664768,218.16149469459924,218.2657117701783,218.38173240049764,218.50433422163223,218.63904304746939,218.77601010260878,218.9042701439157,219.0402839005783,219.1765216162221,219.3250434831025,219.47101816786017,219.6206778471842,219.76466027710558,219.91733971408757,220.05684152716822,220.20165263647323,220.33517879116698,220.48110889515738,220.61779896563712,220.76225415183035,220.90868095335645,221.07409324620494,221.2289962936611,221.36595592227968,221.4943245373397,221.61554784745022,221.71902031723948,221.81034211591214,221.91002163335907,222.00571147424853,222.11782247582232,222.22361190991433,222.3745962166522,222.53374463327054,222.69709264807352,222.87482563443336,223.04467217129786,223.2101537295821,223.3778563155647,223.546606928232,223.70169819438706,223.86442586570956,224.0271292930429,224.18184156093048,224.33789446319315,224.47632618576063,224.6020850537716,224.74371405619604,224.8941079547567,225.02901448975535,225.12426038134254,225.20999008811123,225.3244941759258,225.4326988734556,225.52339448889325,225.6062360520209,225.67984942562725,225.76396657559053,225.84407878827005,225.9264703441222,226.01314082842873,226.1094815532615,226.1992913108079,226.2386836571477,226.24533427053393,226.2435844785159,226.2386951534918,226.23235279806795,226.2258215267375,226.22154775698073,226.2259141446557,226.23678546613155,226.24944648506607,226.28194024303048,226.315442905905,226.3580302756218,226.4069459290131,226.45896974246352,226.49634118165523,226.53247995761194,226.5692816821811,226.60053306293958,226.63225960984346,226.65791842533326,226.6678888375718,226.67811547840574,226.68141987048875,226.66813398414888,226.64100553706157,226.6222332945963,226.6022917656701,226.58848884429972,226.57817304037962,226.55783023866206,226.52856210646132,226.4910525653413,226.44988498692874,226.39768043441472,226.36502557472522,226.32102094761285,226.28345474654634,226.23743829319392,226.19612397490528,226.1558253051462,226.1326762631652,226.11316929882923,226.0902506480288,226.07456247901973,226.0551022767704,226.02662151411823,225.99526882303508,225.96846597739204,225.95296332957514,225.9460751260649,225.94698101377253,225.9513623669518,225.9597836345347,225.97569049768754,225.9937995778182,226.01807737835952,226.042013794613,226.06832862181727,226.0924788850025,226.10356107121697,226.1100603872983,226.11500190983497,226.11301155013825,226.10279733008974,226.09356938390738,226.1069092146663,226.10952994715444,226.1035142695473,226.0987984274234,226.09365572623574,226.08666579958117,226.07727932453963,226.0714407164014,226.06234132302052,226.04729691242937,226.03420008283865,226.01615891037181,226.01212016630961,226.00698465921596,226.00196707229225,226.01269564603172,226.03833367914558,226.05325676885332,226.06038747728417,226.06444487824592,226.07574347435911,226.09092954448533,226.10824503294134,226.1302088202192,226.16131805049008,226.18605554088572,226.21046411486532,226.2240750540641,226.24489089255803,226.2659556741055,226.30112607166848,226.32968264661758,226.35723671856067,226.37172560717408,226.38116928936324,226.38479008487775,226.39448002365316,226.40290608939722,226.42462274065474,226.44691867929214,226.457464970581,226.46831493723948,226.48949442436424,226.520244480962,226.55420223711917,226.5953442664213,226.64756973054864,226.69831740600057,226.72714229336998,226.7697727402774,226.80954502942768,226.8656551617405,226.94241486205647,227.01472711741008,227.07876807572393,227.1417335654005,227.20682071293413,227.2661599560288,227.33349675089448,227.39557647628135,227.4556039481613,227.50149389456055,227.52168667525802,227.54096663556265,227.56112214758286,227.57823568610002,227.59198282030957,227.59123243230897,227.58371366508618,227.57914032808367,227.57752655639342,227.58448517762736,227.59773564576426,227.60753113350438,227.6247536796509,227.6379728388565,227.65226307665034,227.67230845485028,227.66580940778658,227.6770973656603,227.6966975231462,227.71359188202405,227.73262345892545,227.7588210269132,227.77667936306352,227.79471543871296,227.81965871105604,227.8314788707885,227.83794248927006,227.83967007237334,227.8427959231867,227.84618845802652,227.84992882972074,227.84840938788693,227.84399782368564,227.8436139020614,227.85238278775068,227.8632329017928,227.8705512123288,227.8719671538638,227.86572679037272,227.87230083663235,227.8929985800496,227.91621309356742,227.95163137988675,227.9917439218516,228.0415370473438,228.08838648311757,228.13323111889622,228.17722220771975,228.21813630747965,228.24484266331274,228.26544466781888,228.28642452949316,228.30397032070505,228.3260468359549,228.35283348491794,228.40496710207117,228.45940389956377,228.5081486429408,228.5586002759901,228.6127199516177,228.67208341339756,228.72840766929585,228.7899985975746,228.8514320928698,228.89911420308817,228.9502911924028,228.98300790185203,229.03001053369553,229.08491078114275,229.14341652712574,229.19582560371418,229.24796234257883,229.3002199285129,229.3493188973698,229.40422864838365,229.46596808802315,229.52619095179034,229.60721000954072,229.68628194738085,229.76840744820038,229.85159449420462,229.93459393731428,230.03019351770308,230.11561274160886,230.22184615359583,230.31061433867762,230.39938015990083,230.48796413830132,230.5833775165338,230.67897318615724,230.77105411964112,230.85332710119656


==> figures/sp500-2023-09-04-15-14-54.csv <==
LB-FTRL,0.00045355729951677536,0.0008096624793561408,0.0011650220930497358,0.0033422341185524746,0.0040535695341551645,0.0057020990998049165,0.01126853374770205,0.01372245353261646,0.016170612043351143,0.02530770197296124,0.029995727001669373,0.03502393833123683,0.05152199043465565,0.059817534230415165,0.06894087448498361,0.09426562428580391,0.10660621903730831,0.12039067364776722,0.15842018328091728,0.17744865755865796,0.1982181226210962,0.2547426857579514,0.28326471767401334,0.3152583196483491,0.3953929348907297,0.4373637843588988,0.4759933546921274,0.5794993851053505,0.6261398964609567,0.6758692410445516,0.7303378588342825,0.9041022555132915,1.0061248315591058,1.1309450933702851,1.3938404026762767,1.5404152358695307,1.699624177085468,2.0793484833905627,2.275732583226516,2.4511092806503063,2.933802132269232,3.1473731336169655,3.3941035096488728,3.8780568109372884,4.089386815519085,4.279547340083122,4.809000321587207,5.0018738560833444,5.191770298893681,5.741930436286919,5.934953694968369,6.1490761934047935,6.707306729089519,6.8729380593353735,7.098919056890363,7.784318379503194,8.08878386673819,8.379423599249394,8.665560502771498,9.363602299625459,9.664987675939695,9.941821207988372,10.587564589727483,10.811476748471259,11.000280073783422,11.646723360695537,11.941915965675875,12.23697689359889,12.877639058384124,13.173886599711544,13.475212776169531,14.039925184809494,14.344853767533762,14.728032427682521,15.400967014621695,15.796912279229996,16.223284932767967,16.852194949729203,17.301740141913744,17.75899604238716,18.41521496530833,18.93652109188323,19.50923480027378,20.21017436172684,20.7803586807253,21.34725243349756,22.051956585313306,22.644140494155643,23.265085153679976,23.918796707223496,24.60156775736393,25.166569336291992,25.7741704374235,26.422602590983857,26.983953474301543,27.500488315963146,28.03843138106597,28.5411726094352,29.061737558894638,29.584663574656005,30.066322508347163,30.499553281405518,30.995247850589845,31.455794151908734,31.946862846997334,32.43335586350767,32.89952105990188,33.3770818098852,33.849223085466505,34.31029530439183,34.766700257942404,35.217763010496185,35.70094341058077,36.176749856445696,36.64565861610289,37.111302448961,37.608276603936666,38.13908270736436,38.65933418998349,39.165582453039235,39.668355630073876,40.18373765989612,40.68990634014049,41.19537275340302,41.691189387592004,42.16670121797124,42.633211212654786,43.13816014687524,43.67478217050956,44.21011611665857,44.78619753067489,45.36176451335267,45.97609369032591,46.596768619633195,47.23557742003142,47.85935567212856,48.45768519011422,49.03982469789092,49.60599918108801,50.160871204039495,50.745445485473695,51.325140342328964,51.90010463450262,52.49592167975736,53.07781486409214,53.667895449349416,54.26244003129226,54.85255478509413,55.43849325685899,56.02476953974836,56.6321364163948,57.21864514641912,57.80469967417153,58.38417534443421,58.96242992518837,59.55460466111987,60.12422327845438,60.746342867940584,61.396952389139045,62.0215596160954,62.64684513672832,63.29099794566723,63.956790432846525,64.62304154658335,65.26378887717708,65.83771466324129,66.42973572395714,67.03207413850882,67.61997825806353,68.22121453300434,68.8419525448514,69.44027432819544,70.0216179675271,70.60645479590087,71.19275035159424,71.77780107857048,72.35781531772226,72.92855527498486,73.49101504102369,74.0634889573725,74.62777446105946,75.20630027908541,75.78215374881503,76.3730136715628,76.97121751956719,77.56625953410543,78.15270615375786,78.71526606765022,79.27453629541813,79.79614711716908,80.29615357350168,80.75560895196818,81.19394845671248,81.66008163825506,82.14863400986985,82.60807028634841,83.05382987129516,83.52289646134216,83.97394198041366,84.42618716085914,84.84260609697242,85.28169876315664,85.72766551598579,86.16656308372475,86.63333283427848,87.10272101438363,87.58251181101716,88.05180185532528,88.51895520070028,88.98247918258167,89.43040131278826,89.88079189821076,90.32246726159723,90.7584585630309,91.2144708775165,91.67328617670799,92.14045171131642,92.58983585677555,93.00237261350182,93.40388114074895,93.80758978057725,94.20239707796927,94.58764658999688,94.97404489358499,95.35865892748433,95.7365489697072,96.10761133821869,96.46984787918046,96.8216840972099,97.19128473247673,97.56882911799352,97.94002222071938,98.3115909622407,98.68573365909472,99.05303259205876,99.42526454180329,99.79538932583165,100.16083929595463,100.52029490001848,100.87352508643734,101.21620172295599,101.56156827026105,101.91034850204346,102.27062873473399,102.62857611744731,102.99312000952618,103.35302652449627,103.71184766847215,104.0644480975915,104.41255066738495,104.75990012570611,105.10992108023619,105.45786175372928,105.80923810800572,106.1564567037192,106.50033237734162,106.86326235353718,107.22560980741278,107.58087027981618,107.9323385488817,108.27920424202573,108.63113565779308,108.98645708299401,109.34148806666005,109.69142679426291,110.04353012552178,110.39981343687697,110.75598267998946,111.12037020793501,111.49345079571282,111.88391614196709,112.27507214530964,112.6613533918146,113.03904396133161,113.41288759707382,113.79064353564732,114.1587155162877,114.52042102506377,114.88406905594569,115.22243416899182,115.55342422419635,115.86519948308583,116.17775667598234,116.47947054995736,116.78776638835716,117.09997516820432,117.40465011740775,117.70449211770641,117.99874478940995,118.29263208114624,118.58057959077844,118.87677238337446,119.17015251582144,119.46773609257511,119.7735665099114,120.07116845976537,120.36254024441851,120.64137671750044,120.9214355092324,121.20601282678535,121.49306329687982,121.77393815930643,122.04635836898504,122.30971503298429,122.55720396153845,122.7961269288825,123.05200659102744,123.30014216612523,123.54733731742496,123.79701043945914,124.04876530287723,124.30940766201877,124.56829419680778,124.8356274223035,125.115100679293,125.38995270972941,125.65351099767605,125.90871967593193,126.15177534101278,126.39012166613395,126.62156576433347,126.8651958242761,127.1020472169512,127.32766517432677,127.56429464197055,127.79829056429719,128.04538846777686,128.29522766553035,128.5515765543371,128.79990970913246,129.04385032022142,129.28689293705278,129.53161898739523,129.77864413553033,130.02362994319068,130.26632620748737,130.50251881974685,130.73893230103974,130.98589171873093,131.23121872653587,131.4807292793405,131.72518577792246,131.9639738149463,132.21148307220918,132.4621375639919,132.69081373542932,132.91110404029197,133.1283265842868,133.34199617991305,133.5499631767915,133.75269054456672,133.95757510790915,134.15799742168156,134.3512759951701,134.54596954487886,134.73789058637186,134.9273837231013,135.1278161554191,135.32026981608035,135.52171418524355,135.72129137064405,135.91995871944923,136.1117605611915,136.30891365107996,136.50715421277087,136.70786365952952,136.91006366225795,137.12167103028818,137.32732448103548,137.53593417293584,137.74441579687408,137.94515860906392,138.1426641357935,138.33353358714567,138.52050912204407,138.70399400074396,138.8872596319029,139.07080150744952,139.2589281341545,139.45485960098662,139.66113760213412,139.8715613430125,140.07521941664262,140.28221132786945,140.4886763226047,140.6906207854027,140.89099663097215,141.0891883428717,141.28691613816403,141.4796707633497,141.67771060028818,141.8724885349609,142.07400656554833,142.27721282043473,142.47688327506745,142.67558855357532,142.86966182767205,143.06144500605916,143.25337449600812,143.44128703914743,143.63574411113095,143.8353353386984,144.033310144102,144.23512380623598,144.4283235322159,144.62116618324353,144.8130992636373,145.00092379442682,145.2038104420404,145.40576064074227,145.60261674049343,145.80400803513402,146.0062893254319,146.21306249231435,146.41732285815607,146.61947093001385,146.82110428021792,147.0305231839704,147.2348058548264,147.43907881817375,147.64276982246247,147.84674783441574,148.04597770655158,148.24773076129833,148.45023413556675,148.64772318044652,148.8429951040738,149.03965004286948,149.2357073454209,149.43512373163225,149.63353047411272,149.8274021332013,150.0180447205462,150.2017306039832,150.3882373350097,150.57521113566094,150.76028008590998,150.94324239745703,151.120931079883,151.29940479190566,151.47714250626785,151.65633838926465,151.83047420693225,152.0094956307194,152.1891983317202,152.3689066405359,152.55038119957646,152.7315817045241,152.91224307324728,153.09162848421698,153.26391822140806,153.4228549232767,153.58320217074765,153.74268515017354,153.90159946540308,154.05893955576374,154.2196083360659,154.3733873297757,154.52170767303818,154.67350191684244,154.82888857494203,154.98639470853738,155.14734244839184,155.30922785361986,155.4619215004932,155.61056140086907,155.76245323331705,155.91536089133524,156.07283673508613,156.22278388255847,156.36994353860445,156.5170021869822,156.6565671234559,156.79899751817356,156.94194209959886,157.08548273476367,157.22793068169045,157.3751701812049,157.5211502436153,157.67052551799753,157.81952837413667,157.9676280936908,158.12080205019254,158.2716182258851,158.42044509719136,158.57172987810537,158.71627143650062,158.8574413255787,158.99281936155796,159.12640991045913,159.25856349100928,159.39795333771826,159.54217751926137,159.6875961270345,159.83842104840056,159.99387405896658,160.1495901413944,160.30921943541847,160.46708338937015,160.621896290106,160.77660535879494,160.93077274673828,161.08236284513788,161.23378757905192,161.37903734782282,161.53305171214197,161.68067306015388,161.81477512815428,161.9385364775909,162.06015858890612,162.1800366466262,162.301908715901,162.42379737741578,162.53722900219248,162.65228145426227,162.7732725721042,162.8931203141899,163.01000995814434,163.12709886801667,163.23997369393197,163.34204425862544,163.44689450565767,163.55189510695465,163.6537411074217,163.75436347958873,163.8536547538173,163.9513982891521,164.04233818360672,164.1265748840354,164.20625370799155,164.3002794265455,164.38924795563867,164.47408430613723,164.566229829877,164.66062836584973,164.76588957653973,164.87331659977121,164.98091856073233,165.08877215900554,165.2009709784075,165.31253856802596,165.4237761772563,165.5318552333813,165.64816487810663,165.7699347616865,165.8921260895779,166.01919767428433,166.1472982670432,166.2775774339184,166.41452555788499,166.55473987388984,166.70431830207406,166.85984931797822,167.0065125431371,167.1503422508996,167.29583621822752,167.4455906552942,167.59060284701013,167.73416650440498,167.872423715443,168.0077676085441,168.1454122463934,168.27921142122182,168.4074200254159,168.5334961889862,168.66169052327268,168.79028952760893,168.92188981213445,169.0531169007669,169.17614971061693,169.30656723825086,169.43664860071084,169.5702629906391,169.69787831020204,169.83013751021446,169.95970205045984,170.08393381896468,170.2072214340858,170.33119638849678,170.45651701471405,170.5771000806319,170.70237806998279,170.82372175529366,170.94910818859455,171.0699854916,171.19067141291237,171.31055001830975,171.43218006115404,171.54891895630664,171.66836835425426,171.7844490207109,171.89779404886582,172.00930502718847,172.11633432319638,172.2385609585831,172.36041137372098,172.47848839571282,172.59751964016203,172.71493162090638,172.83232407086138,172.94577738157585,173.05833168959646,173.16840771829806,173.27556412092315,173.37678801017034,173.47610348840067,173.5732650082861,173.66550141236667,173.75300315494417,173.8395593472701,173.93218201589025,174.02441484828967,174.11718673348503,174.20930742941334,174.3035625714581,174.39259321922464,174.48501366345852,174.5773406849264,174.67127548931887,174.76886454057183,174.86491403967852,174.96444346085377,175.0634026158466,175.16034894660618,175.26012384302805,175.35702194177156,175.45559814565217,175.55455378583713,175.65278793354605,175.74916732409667,175.8416622577223,175.93217597839293,176.02982309440438,176.1265295794218,176.22644408461736,176.32856126271622,176.433425949078,176.53549746082,176.63708178829825,176.73962597665172,176.8376959709126,176.93622398187324,177.03411256710422,177.11564585506255,177.19596532773335,177.27828995442496,177.35481425001274,177.43111805383364,177.5058410827187,177.5709986589843,177.6290127771972,177.68803924348686,177.74750557676225,177.81042692178175,177.8697978994336,177.92855898439893,177.99265550226846,178.03386008800203,178.06778107497598,178.11168403159593,178.1579930654483,178.2060026303975,178.25231667771834,178.29456170244976,178.32989273897363,178.3696670709088,178.41070469638794,178.44951161977463,178.4914548703457,178.53814479364087,178.58147794832155,178.63830782722664,178.6914521847425,178.7400763432787,178.785457697811,178.82856781603687,178.8658189807319,178.90414611989968,178.94006559665627,178.96407008138988,178.99258154657036,179.01266025647567,179.0294092250407,179.0530083533904,179.08678935557407,179.1194882187865,179.140459176023,179.15671506665626,179.1719504761461,179.17347127994663,179.17600565996247,179.1674132574068,179.14736843379433,179.11998378209842,179.08748302131335,179.03011301319953,178.98729951898133,178.96140974532864,178.93635901149366,178.90769194432164,178.8968618448804,178.917162854641,178.9354416801798,178.95831897880635,178.99814792882262,179.054714005812,179.11551482764878,179.17707131866894,179.2412213870316,179.30588721713184,179.3844666424934,179.4666852591156,179.5518434138046,179.6465578293471,179.7420948808376,179.8461981304381,179.95667258490369,180.06403635471725,180.1759886857003,180.28069587911034,180.3876489136369,180.4862114485627,180.5906387491425,180.70136279347037,180.81101889820013,180.9162072951492,181.0255134701755,181.13093567799285,181.23880501970336,181.336899278214,181.4361684299738,181.52540925635572,181.6062898178808,181.67747934568467,181.73058743321883,181.77052575482685,181.79332827335963,181.809553705731,181.8020084872304,181.77180851799562,181.7277635558653,181.67444908794096,181.61738398427553,181.54141239917897,181.45203058297,181.35814485212188,181.25919674142244,181.14444485574245,181.01989075875588,180.89208176025852,180.76595153958954,180.62807730157942,180.49429866784158,180.36035727086835,180.223997499054,180.1021655182857,179.98202138139595,179.85453839478294,179.74218910195032,179.63211747682112,179.526151747389,179.44150541198974,179.36295282895526,179.28178831460855,179.19144272700964,179.11329508418623,179.03950377055264,178.98538464138005,178.92422769346103,178.86664873604002,178.8154910030754,178.76804465199928,178.7251012014258,178.70445186548363,178.67760639103994,178.63514398975917,178.5884046411212,178.54542909506165,178.49943234241312,178.47245309221432,178.46052361713953,178.45010848724678,178.4199237174248,178.37835350806245,178.33199144620176,178.2908265727774,178.2659252846281,178.23681579485208,178.20288821429347,178.1566299831129,178.12191128547227,178.1002027513132,178.07435273611543,178.05061776214586,178.02660456926742,177.99533173278678,177.98151584314292,177.9792896681264,178.00234579801815,178.02315626167808,178.05383892374925,178.06871658101966,178.08793836585653,178.1096400620811,178.14703585221628,178.17991770280287,178.21316118754328,178.2530136506141,178.30473068690208,178.36557139240415,178.44303850306267,178.54068980138618,178.61901122020117,178.70619722582444,178.81323370890652,178.9327520260149,179.02649681435207,179.10879607630807,179.20255295312427,179.27713841496495,179.3769005748934,179.4899833296531,179.59412701639724,179.70311686899765,179.80234457805864,179.9073790444944,180.00903404661847,180.10112759663355,180.19814872128939,180.3093437543613,180.41610329233868,180.5310605133368,180.61396333601897,180.71394093804247,180.79704725685383,180.87877419379083,180.94891665672083,181.0015404821877,181.04910194203762,181.08711848807638,181.12437956808367,181.16497887060746,181.18300022977314,181.20816646941012,181.23275483401517,181.2567522730418,181.27857061224756,181.30423690274733,181.3240010775653,181.3481551447294,181.35632607609898,181.3589109830899,181.36030696901116,181.38197986337434,181.39322813289073,181.41595853647914,181.42856470108234,181.43555526473267,181.4376985611034,181.44065052605197,181.439959951133,181.44297984797322,181.44031019950603,181.43398167286205,181.437410861525,181.43643287730617,181.44479223606277,181.44651061488264,181.4545279865357,181.45705622713388,181.4522489758025,181.43952168367412,181.41846869377298,181.38825060926183,181.36027324989573,181.34060569366284,181.33447688473325,181.33695881246877,181.3432748349237,181.3523503891305,181.36127010454697,181.37264818224207,181.38978492864192,181.4080242084101,181.43430631139563,181.45719770496567,181.4846838351633,181.52657795479786,181.5703129796185,181.61389487244946,181.67316283306013,181.71046557669558,181.76024112226912,181.80403359639456,181.84006610947006,181.8821434488259,181.9346723147338,181.98489974010522,182.029934659893,182.07739017277788,182.11717232204978,182.15714448869835,182.20831029354622,182.25902588734857,182.31130882071204,182.36308141070833,182.41392887220206,182.46341622733382,182.51385115417077,182.56375170423223,182.61234785818,182.65512740155884,182.69273927659583,182.71329058698473,182.72685842615283,182.73632101627322,182.7389850376493,182.73142306332602,182.72235087930903,182.70794314166085,182.68792550515582,182.65308443423908,182.60486641563193,182.54779469137713,182.4915692008624,182.42448797212808,182.33832887497442,182.24796889440586,182.15829338121546,182.0505439396012,181.92707034884052,181.7921283949148,181.62677788641918,181.45271299948695,181.29993876016079,181.14630358122986,180.97173218341368,180.78416651358327,180.6032967244687,180.42418910481842,180.23794666909487,180.07787007849288,179.949243123953,179.8184423077065,179.69938589185347,179.57623570078852,179.45324962791278,179.3413894326585,179.2198208116829,179.09026438645492,178.97159045297667,178.85175209643307,178.7321496314553,178.62065963203293,178.51542984471962,178.4161386268329,178.32769645545932,178.24602275277357,178.15676985048822,178.06280472286323,177.96035549931435,177.86803239666176,177.77651484227852,177.69269676194165,177.60919121210702,177.53335211847582,177.45575537393324,177.38526011970578,177.31280848477002,177.24392573628347,177.17968655094546,177.12515915331016,177.07447433775928,177.0134290107285,176.94787423044784,176.88080219399137,176.7966308138018,176.70862456736438,176.61797831340277,176.528001446615,176.43956489320033,176.35736518965234,176.28131695902357,176.2070150842327,176.1325798403701,176.0677332964617,175.99816987390193,175.93095905242149,175.87088735909015,175.81412893496724,175.75857828812548,175.71340897039772,175.67782839663982,175.63294351930415,175.59455685276112,175.55430765894982,175.5069737931625,175.45932993377244,175.41697279518746,175.37153777986077,175.32456558270906,175.2734389005741,175.22708656572354,175.18219406943012,175.15779575870772,175.1341001651017,175.1114618198808,175.0854227723653,175.06022345978204,175.031578798797,174.99923998186773,174.96527804467019,174.93205434043966,174.8926885107261,174.8655847951651,174.83728340362063,174.7903617807974,174.73447100289604,174.68867864175866,174.65476019667346,174.6226337236592,174.58721223079715,174.55000653722277,174.5092491391473,174.45586826489614,174.41041884921458,174.36122159618037,174.31445387603162,174.26697841416853,174.21408223762046,174.1656891265443,174.11482955784493,174.06820444341633,174.0198452490173,173.96158612595787,173.89746828744808,173.83573058919103,173.76740157296445,173.69907226488158,173.6390551647745,173.58208479951907,173.52839909102659,173.46995454057958,173.42371511014244,173.38244463482408,173.34505373514014,173.30457812071666,173.2637484066396,173.23314430161213,173.20248451123473,173.16660723177256,173.12213948735064,173.06953270507904,173.0128918214341,172.959967724149,172.9126282351525,172.86918222605436,172.82388727268642,172.77707305459455,172.73315784246586,172.68816467817737,172.6413042313393,172.59835081602705,172.559802209684,172.52253563516115,172.4828909838036,172.44953388137685,172.41678611860414,172.38635204833815,172.36165972097092,172.33306808619534,172.30598685070765,172.2774127676771,172.24919729631392,172.22776577379,172.2108245309712,172.1910716858324,172.17427185141196,172.1594888310426,172.14577481034007,172.12765086170907,172.11434828563324,172.09939356342693,172.08730834881658,172.07810153582068,172.07350828116682,172.06429601908167,172.05215258087878,172.04229405694036,172.02177505295754,172.01606456946593,172.01289388474106,172.00548639997396,172.00255544140396,172.00008237435782,172.00479871517382,172.01198347212699,172.0186218416195,172.02407044954452,172.03117403627766,172.03956510395983,172.0406229274672,172.04564287145377,172.0470245614233,172.04991294135107,172.05708072277594,172.06933295577755,172.0847222271268,172.10687448428484,172.12515514164988,172.14966372189315,172.17739600094728,172.2029220776958,172.2369763939621,172.27865312604445,172.31714901065016,172.3455711400445,172.3713398068835,172.3961101372288,172.40823683644317,172.4202597914159,172.43692690034118,172.45537009876034,172.46948342940277,172.4902781509138,172.51753497721347,172.54666769722212,172.58130498440028,172.6168749440419,172.65617614972666,172.69510275401467,172.7315255729486,172.77469298606002,172.81975716392344,172.858502901056,172.9071649861212,172.97273724567162,173.03915166345882,173.089188562373,173.14949361637264,173.20043060511694,173.24378773869694,173.27972375929244,173.31885900576412,173.33316322356995,173.34438852298877,173.3618191164153,173.3803498920861,173.39687686466937,173.4172853114053,173.437845741013,173.45670776273414,173.47708821206425,173.49450582720488,173.51147708152916,173.52927962085482,173.54875258372,173.57324656695005,173.599191931919,173.6238113580157,173.65152808742346,173.68381525980317,173.7140850909359,173.74373893968277,173.77344840629075,173.80420995542045,173.83585824996385,173.8679370971954,173.89865159986152,173.92895112764268,173.9596450297654,173.99347735361607,174.0242985095042,174.05393469003798,174.08435809353614,174.114861546067,174.14448464109546,174.1740522145742,174.2059581007852,174.2390727347456,174.2727319968692,174.30829468377283,174.34253476532444,174.37787937567805,174.41100015396114,174.4448917569557,174.47431013921982,174.50361111162783,174.53398586731873,174.5655006587608,174.59474990300487,174.6227770833052,174.6556276963513,174.6872220614748,174.72096882032565,174.75495893996208,174.78823739399672,174.82107374625093,174.85170250140686,174.88398486630422,174.91577304544717,174.947074414815,174.97799396231744,175.01171978933826,175.04790919012225,175.08522066938008,175.12211511927603,175.16087454407125,175.199752293855,175.23907390313502,175.28010440788512,175.3206814001078,175.36405365219048,175.40785188635596,175.45254417487604,175.4985950993114,175.5396927904967,175.58790476882405,175.63809819530843,175.69028625581677,175.7403531774562,175.78899066786266,175.8407873259032,175.891465490188,175.93634636093702,175.9805323796129,176.02332997829149,176.06695517630055,176.10709048737817,176.1468207550779,176.18752582088246,176.22801533301958,176.2682051199563,176.30832871386065,176.3482371945547,176.39148056681597,176.43394146442506,176.47392495755776,176.5138550484976,176.55306566113677,176.59383149433825,176.63367276242548,176.6693093468648,176.7033270274453,176.73953190603925,176.77418141201383,176.80805832950796,176.84379677455422,176.88059796530183,176.9180757724589,176.9560250325926,176.9947120273364,177.03421005051268,177.07359664000114,177.11333569920316,177.15398778934696,177.19519162514098,177.23656580404304,177.2792074009276,177.3228308011187,177.36469711421728,177.40223590369442,177.43557121853314,177.47043329383177,177.50538110924072,177.53964105909404,177.57281614501926,177.60706558706875,177.64089855781867,177.6758386656029,177.71104642466435,177.74692537947726,177.7844695669528,177.82324350379372,177.86085431310494,177.89770765935418
Adaptive LB-FTRL,0.00045355729951677536,0.0008090925106718216,0.0011614457568118251,0.0033320868006442503,0.0040356115065138115,0.0056629227142977745,0.011198655969432841,0.013615238477443045,0.0160181739771586,0.025097756686966927,0.029705739694198638,0.03463788767705094,0.05101075997302042,0.05915978290653075,0.0681091363027839,0.09323658937696362,0.10486708531322844,0.11801030724541697,0.1554445282706188,0.1739302786987165,0.1941868625518493,0.25073926631237775,0.2791614318763106,0.3109115106771111,0.3906888388932016,0.43218923477275123,0.4703112312825714,0.5732291898073649,0.6191988531085739,0.668152633725092,0.7217312980043578,0.894304565688067,0.9949657514244,1.117537521935851,1.378255718830671,1.522616592405374,1.6795113563833566,2.056715532754726,2.250611300266968,2.423598196292387,2.9034561142608233,3.1145527092718983,3.3589734050713167,3.8409534015006352,4.050015246460762,4.23793932394094,4.765155082790853,4.955621418142863,5.143050854294705,5.6907660546435475,5.881192402856202,6.092501767048466,6.648257441388919,6.811184251341374,7.033955418560707,7.715576583811355,8.015970424082093,8.302349357430503,8.584051469709905,9.27736524622852,9.573807599509717,9.845718991527068,10.486317788063802,10.705603992690705,10.890014378060677,11.530357213441778,11.819253078003047,12.107699088763054,12.741405701004762,13.030666449186842,13.324755717340278,13.882526713470426,14.179801858953422,14.55419174187135,15.217208575135311,15.603500111301685,16.019438057124983,16.63776284328399,17.07565029906747,17.520507983482254,18.163402515909784,18.670137959149056,19.22645779451902,19.910315761264435,20.462393512482272,21.01034223548558,21.69353303091485,22.263361566831705,22.859370749900194,23.48517165298606,24.140531127963968,24.67906804311044,25.256552674096397,25.873160511501744,26.403537897792077,26.890256048032477,27.39799847135593,27.869358489147167,28.355617031423474,28.844295387222125,29.291639760866786,29.693108895098934,30.1522812970666,30.576372836366808,31.026677254773844,31.472739733405938,31.89747724624943,32.33070755691129,32.75852066144571,33.17371031412066,33.58332420563674,33.98742818688509,34.4171653587355,34.83866014097547,35.252994442901525,35.66177578409891,36.09576045298567,36.5565817025318,37.006467620427586,37.44148727066525,37.87106509801298,38.30916126191111,38.73680165266232,39.16161482740347,39.57677296007397,39.97266191676259,40.3591019278396,40.77454874626628,41.212026269993515,41.64560055408654,42.10794869697605,42.5664934810232,43.051023698182995,43.53675095521157,44.031860477823685,44.51207439770284,44.97074104272663,45.4128555601192,45.84084957600494,46.2582236740309,46.69371882213581,47.12308316617583,47.54676673713038,47.981692960050964,48.404338600519964,48.82990459861243,49.25587437672279,49.676195121878486,50.09100997581514,50.50375774946423,50.927546599700406,51.33554774797764,51.740972271922686,52.14007025760951,52.53632854791052,52.93925530037256,53.326042052775136,53.743127397248955,54.17506639057654,54.58932971171272,55.00205906102118,55.423974388059776,55.85654655006931,56.28745410660562,56.7020322896778,57.07628969870201,57.45968109215799,57.84773612433299,58.22623638249513,58.61134350575324,59.00636652932863,59.38754342426254,59.75807249287474,60.12965188131536,60.50118820107192,60.87115295614716,61.237498581995986,61.597890596113324,61.95295483832203,62.313050305958384,62.667915152165264,63.03022215540359,63.39052126255885,63.75950665541188,64.13209786134973,64.50253008030302,64.86777972279543,65.21940357471343,65.5666825414681,65.89261567582605,66.20605632089058,66.49594683846428,66.77338595058725,67.06669859721434,67.37267951657503,67.66180505317428,67.94280358478052,68.23710847014608,68.52086981767778,68.8051918036621,69.06855501101235,69.34500230671313,69.62527749620236,69.90135519951073,70.19339626409189,70.4868652013268,70.78617757613392,71.07944260991441,71.37141929215562,71.66126304795957,71.94209578878515,72.22428352284761,72.5013984638035,72.7751691927415,73.06040473612667,73.34720696447847,73.63875020762539,73.92010874116208,74.18009748049744,74.4335880436206,74.68829974827061,74.93774724115163,75.18152204179859,75.42592419131755,75.6692192206336,75.90849319742489,76.14368065689105,76.37358408130072,76.59726054932551,76.83143629862226,77.07026580573896,77.30531338293082,77.54054541844822,77.77724992177205,78.00987332605462,78.24537268998063,78.47959566576384,78.71102619267495,78.93888338043418,79.16300885925112,79.38081739831217,79.60019610822548,79.82157250524727,80.0497515297782,80.2765258331478,80.50716628333073,80.73504585194085,80.96226654288591,81.18577383555964,81.40658262850394,81.62691212278078,81.8488014967396,82.06942643187685,82.29206153965842,82.51220772857054,82.73034526350588,82.95975557732822,83.18881442565122,83.41366884592466,83.63625811377696,83.85609448440005,84.07892020438797,84.30507382617601,84.53100246915861,84.75385287876549,84.97793039716385,85.20442806743834,85.43080900211208,85.66199768234404,85.89826993614791,86.14468400162266,86.39147986510258,86.63540587576546,86.87428178590136,87.11086580718182,87.3497181055358,87.5828587689958,87.81222093734766,88.04270142781294,88.25816477572187,88.46919162923007,88.66866134271112,88.86857067508436,89.06189916631033,89.25916173287851,89.4587370610297,89.65373819566562,89.84578275539553,90.03440606933319,90.22276862494468,90.40749336347886,90.59717693776446,90.78512548312767,90.97558434825049,91.17098575832296,91.36138798282366,91.54799101146088,91.7269548798937,91.90662889815664,92.08901606306,92.27286855632241,92.45294036036441,92.6278332690149,92.79716079138456,92.95671836188532,93.110967323056,93.27561956643768,93.43548060622956,93.59473321797248,93.75547873284575,93.91747290901782,94.08488526542743,94.25119379793637,94.42263471587174,94.60143724753397,94.77740636019763,94.94646725570544,95.11039456660237,95.26683209699277,95.42034263411375,95.56957158521698,95.72628874805625,95.87881273400419,96.02437718218155,96.17671825124276,96.32741033539881,96.48613263948403,96.64650840703626,96.81084747027683,96.97026466926727,97.12696554592733,97.28309508718257,97.44023453999571,97.59876398985,97.75602427978495,97.91185273709499,98.06366409941961,98.21558817090752,98.37396069268482,98.53131082270517,98.6911994935706,98.84797799957511,99.00125813879,99.15986199827921,99.32036496751087,99.46735945088537,99.60915872017677,99.74903990086037,99.88670010140277,100.02080446527319,100.15163282733968,100.28378338165149,100.41313571085362,100.53801614974762,100.6637588861708,100.78775240642352,100.91020703435231,101.0394622156216,101.16101719816069,101.2881582396644,101.4141507435873,101.53958542758537,101.66076408749908,101.78527202610977,101.91045508521447,102.03717381347397,102.1648174158934,102.2982763060173,102.42806704794063,102.5596891474066,102.69124153551616,102.8180121456914,102.94277764024858,103.06343013269176,103.18166478662022,103.2977300910083,103.41365727734939,103.52976109284234,103.64872365797976,103.77253633751207,103.90275551301085,104.03553718194752,104.16415038163439,104.2948278636448,104.4251872318734,104.55275524769445,104.6793565565269,104.804614790041,104.92958937269697,105.0514882928286,105.17666398453116,105.29982405040556,105.42715709246374,105.55553627504929,105.68173739483655,105.8073472506814,105.93009449669466,106.0514250193101,106.17284765368146,106.29178130700944,106.41477214618118,106.54094470922354,106.66611987898625,106.79366459901439,106.91588908982817,107.03789330084965,107.15933692155562,107.27823441160513,107.4064488298834,107.53408845799373,107.65858479483933,107.78588218680011,107.913726552686,108.0443382974372,108.17340408811981,108.30117135849702,108.42862448753243,108.56087195573008,108.68996246677756,108.81904847085832,108.94777588558861,109.07668279366385,109.20266672039861,109.33020625213334,109.4582079934234,109.58311928144474,109.70666029515098,109.83105739063456,109.95508518935321,110.08118197215373,110.20665765077416,110.32933616624598,110.4500166574569,110.56639203984588,110.68451581762378,110.8029296956235,110.92016300329453,111.03609150749406,111.14874431278156,111.26188369902991,111.37456341933324,111.48814529372106,111.59858354141704,111.71205483582696,111.82594734168316,111.93984233564544,112.05483036787263,112.16964810267552,112.28413113584776,112.39782281190674,112.50710765466164,112.60806961560291,112.70990378890923,112.81119535878878,112.91213493593949,113.01208700952037,113.1141148886278,113.2118345014133,113.30613511384638,113.4026057832371,113.50132197221131,113.60135718878558,113.70354330291093,113.80631465895698,113.90333648133628,113.99781663149668,114.0943306584893,114.19147197772133,114.29145772983122,114.38673341418371,114.48025969572979,114.57372047093662,114.66247494960646,114.75302136812036,114.84388658644417,114.93512291785498,115.02566575447025,115.11920254374007,115.21194412468657,115.3068096362316,115.40144353061288,115.49550445673646,115.59273278489889,115.68848237852518,115.78297702055937,115.87899864785919,115.97079579453646,116.06047514470208,116.14650644696832,116.23140139559246,116.3153917369599,116.40393061376841,116.4954912067397,116.5877931428343,116.68346903975134,116.782031825883,116.8807585153209,116.98192321160997,117.08198187183712,117.18013245177536,117.27821094433551,117.37594749387404,117.47206860172321,117.56807800499894,117.66022328059046,117.75785080149706,117.85148650971007,117.93662911042236,118.01523765382024,118.09249849559308,118.16865926060251,118.24606987217948,118.32348607254329,118.395525185412,118.46858559932514,118.54539425045238,118.62146355775957,118.69566651554084,118.76997888189845,118.84163145234152,118.90641272831988,118.97295777800366,119.03957997050372,119.104154202014,119.16795075612373,119.2308756655595,119.29278645034799,119.35031690415701,119.40354178563598,119.45379814256808,119.51320281833642,119.56936625321413,119.62286404846611,119.68104857787046,119.74064830625986,119.8071496819581,119.87502302669179,119.94300795153333,120.01106276762636,120.08187046470636,120.15226643409329,120.22246037393415,120.29062653737117,120.36403468649559,120.44089912099514,120.51800799220058,120.59819254429266,120.67902002208831,120.76122546187605,120.84762142267789,120.9360824620033,121.03044090366569,121.12855219589795,121.22112489963058,121.3119227107751,121.40375170776503,121.49826140580677,121.58976880067468,121.68034283708823,121.76751329391755,121.85281370477952,121.93955161906518,122.02386336425809,122.10464858261372,122.18409322819616,122.26482899166837,122.34588268449528,122.42883026779089,122.5115363903322,122.58904002205264,122.6711913733522,122.75315191872573,122.83738554392744,122.91786040305942,123.00131913356427,123.08307892338917,123.161311757563,123.23892377206437,123.31700125990415,123.39594950365245,123.47190511804376,123.55082870963099,123.62721845126646,123.70613496154738,123.78214885831665,123.85800753545016,123.93338958779782,124.0098932491619,124.08330208910547,124.15837810897949,124.23139159526534,124.30263615404226,124.37276774537361,124.44000012197364,124.51696742476042,124.59371182081895,124.66804176888252,124.74301308562508,124.81700081163979,124.89099961167608,124.96243009574005,125.03337067940538,125.10263554400012,125.17001694753037,125.23356963681147,125.29579395930489,125.35670616105938,125.4143384423702,125.46882714974117,125.52270152391918,125.58225308969816,125.64150796101899,125.70106018867227,125.76014409044899,125.82064084434421,125.87768817252288,125.9369222223063,125.99605547604403,126.05615286289117,126.1186034585777,126.18007221220216,126.2437849513143,126.30716131390705,126.36926983050034,126.43322090791492,126.49529741307072,126.55842074547593,126.62184109461816,126.6847252334178,126.74635914511794,126.80553036043261,126.86330345976216,126.92572412920674,126.9875849556181,127.0515644196264,127.116907658086,127.18395803994622,127.24908622610121,127.31384716384252,127.37927800574062,127.44177383911438,127.5044932520193,127.56681697106626,127.61843359278078,127.66915676290864,127.721103909622,127.76924250176296,127.81737706204717,127.86431611170315,127.90501161152997,127.9410272921873,127.97753480508254,128.01423085568672,128.0531710444203,128.08972587991593,128.12563940801147,128.16527444264682,128.1894706133835,128.2086864557416,128.23460203960872,128.2620459686375,128.29057233264837,128.31784090201563,128.34215415670099,128.36170563795486,128.382307235393,128.4037025150792,128.4235637575249,128.44538416283365,128.470257479765,128.49265430281423,128.5240907236755,128.552856780022,128.57845405802402,128.60174141906646,128.62312416959105,128.64052512152205,128.6588131018018,128.67541621791747,128.6831153556309,128.69367575279523,128.69755659756493,128.69895021543675,128.7048456476773,128.7174030743006,128.72919299231353,128.7325457829039,128.73242230931828,128.73160230727729,128.72032976349942,128.70907367452605,128.69026348153113,128.66298877479664,128.63006342274252,128.59323519225813,128.53948659936862,128.49773059423273,128.47008157690277,128.44507447596675,128.4197322797155,128.4087608018425,128.42028550917985,128.43271145693643,128.4504729431876,128.47959077832172,128.52082313078586,128.5654981382189,128.61119505654528,128.65875207188935,128.70562647736494,128.76059978604985,128.81619789106537,128.87408754162846,128.93757871570233,128.99947888344366,129.06496920203733,129.13209036506612,129.19432289046028,129.25603568736028,129.3094802096191,129.35720554355248,129.38662525238544,129.40973569817925,129.42450911406183,129.42061247030153,129.39974246945246,129.35764876376663,129.28478809090382,129.1804260680966,129.0524922134573,128.9056978961695,128.74142465667296,128.53478280115473,128.29927180304378,128.03246456036368,127.73883314215254,127.45481020253214,127.15417563255846,126.8198386117997,126.48103352835801,126.14723568266459,125.82495504788938,125.52794991968267,125.2293471993828,124.9274151167208,124.64186976665155,124.37794507735964,124.10332605361691,123.83562364045804,123.56566286594955,123.30166149401555,123.03053422479081,122.7679993464219,122.51351827840767,122.26222740585672,122.04444002651496,121.81799869059091,121.58239054761225,121.37647124540842,121.17550577815109,120.98157053183184,120.81711641501738,120.65675214320402,120.49589336018948,120.32534389184889,120.16954353680342,120.01691659991889,119.89090474551244,119.75730746949807,119.62783689332628,119.50747507319875,119.39778216252648,119.29538777602852,119.22202297019874,119.14074165372301,119.0419682698697,118.93733919056638,118.8418185802268,118.74452949350837,118.66811082876484,118.61946538929237,118.57462191378738,118.51134302222829,118.43298885548768,118.35091437446567,118.27256151503309,118.21011399662689,118.14858851076747,118.08615083781365,118.01220711491158,117.947412452457,117.89620495574627,117.84466801763631,117.80244362006454,117.75958809044823,117.70522823066744,117.67945828411143,117.66433502435063,117.67633597301528,117.68543274483329,117.70972850882629,117.72192137506602,117.74215335480233,117.75706489523122,117.79339160258428,117.82503007554783,117.85656598920934,117.8934254197228,117.94928574290486,118.01089140246097,118.09005696253325,118.19970840578867,118.29272719797757,118.39809852647716,118.53837386339183,118.69700112115902,118.82302405972575,118.93847601073787,119.07389629292379,119.18720624923162,119.32561536514345,119.48815804699439,119.63401663247328,119.77692442713851,119.89950796173616,120.028268514135,120.15774072020565,120.2814273208694,120.40952369654372,120.55078865076564,120.68455775953987,120.83864393241652,120.95834850328356,121.10512942213063,121.2345085987057,121.36331218542193,121.46956990229774,121.55118233630401,121.61436155960484,121.67089790836985,121.72397112147121,121.78361512607171,121.80914205567797,121.84947443864644,121.89079888493677,121.93007271237298,121.97024263914363,122.0136496976179,122.04724231582338,122.0886249899246,122.10769324812111,122.10782315520942,122.10305022834666,122.12711438921372,122.13827315509502,122.16656629192244,122.19170893749367,122.21714379772015,122.23603154916691,122.26083781027808,122.27726650505724,122.28896152938887,122.29869800955862,122.29918640351002,122.31825639213264,122.33181942814838,122.35786328951053,122.3843744627178,122.42653624417585,122.47003427613026,122.50587749150884,122.53154738166404,122.55086528802326,122.54964004855208,122.5503779176081,122.55349117868786,122.57643956367542,122.61123501210659,122.64704319909947,122.68660543548651,122.72070251893899,122.75701029987283,122.80836293731852,122.86394182436857,122.92760272894077,122.991308517937,123.0556437258283,123.13015622724765,123.20104608465363,123.27589454487804,123.37199052876895,123.44196289186743,123.5226386992698,123.59018188498646,123.63891654002862,123.68834308550208,123.74893508438663,123.79970300513719,123.83902626427277,123.87690812034634,123.89443659901485,123.90172145419638,123.91957541170189,123.9283767292219,123.92903575037599,123.91797033496107,123.89369190806906,123.85366957880558,123.80035309049367,123.7242161387237,123.62834368570907,123.50669458487073,123.35855749963059,123.16105679627583,122.94116056971609,122.70161879126033,122.43438541773821,122.13898863277109,121.8474491503348,121.54908058864032,121.2439082421414,120.92247055182759,120.56955195845467,120.22090396421959,119.88382267521479,119.53608048629121,119.16963203501155,118.81579212163592,118.47865518870572,118.13156681490432,117.77755701804733,117.42231726255056,117.03277637018687,116.64562881672578,116.30454476215061,115.96912201985356,115.61318522992997,115.24379495204073,114.89415658924361,114.55284446659573,114.20783925636931,113.90462331504034,113.64652282546774,113.38873689552588,113.14902008704667,112.90642687821855,112.66674652024813,112.43943750548021,112.20397488960589,111.9599230677702,111.73259896025797,111.50591077875242,111.28271019484555,111.06987413564627,110.8665725040155,110.67147368773476,110.49312851184118,110.323509393005,110.1448394829639,109.9622241279094,109.77133516969025,109.59343689841762,109.41816307374688,109.25226897146683,109.08794189700711,108.93344311877252,108.77755454510623,108.63273685661375,108.48730185834131,108.34708503365755,108.21187419299736,108.08895724561933,107.9714122634391,107.843241077745,107.71002253066558,107.57487800536296,107.41764754977112,107.25582848423619,107.09027011276544,106.92677644097523,106.76536381746189,106.6115981581903,106.46518994529958,106.32121470645666,106.17764821429398,106.04570055419924,105.90879975545897,105.77527587174757,105.65033172810354,105.52981404919149,105.4109044153463,105.30479962462505,105.21287139899027,105.10907375054296,105.01381811737986,104.91702129095302,104.81227714230329,104.70742335122213,104.6091857516036,104.507335111712,104.40442374036388,104.29701292263917,104.1961547191637,104.09818896087961,104.02530334689357,103.95254648961895,103.8807157908019,103.80500803093685,103.7307446929783,103.6526605994028,103.56963798030893,103.48579741418234,103.4027969029654,103.31294394680083,103.2369689575055,103.16010920220606,103.06170368847415,102.95307214160334,102.85636670037388,102.77263090217411,102.6918324699709,102.60781572009114,102.52517501313764,102.43920079565692,102.33789267135649,102.24507296041656,102.14840519381664,102.05457646197056,101.95946090003599,101.85788081017631,101.76220466311156,101.66305241171813,101.56897909437521,101.47372528593814,101.36747747499157,101.25536470526549,101.1450571638486,101.02748130426926,100.91039525971246,100.80212091090812,100.697414843356,100.59621813875196,100.49003945642608,100.39762278720855,100.31096819494678,100.22882916190997,100.1431022872473,100.05752403351175,99.9834441017158,99.90944204331163,99.82966656687131,99.74036787451519,99.64254071299729,99.54022182945391,99.44143606141279,99.34892129890181,99.26067202839158,99.17020188747597,99.07838486043238,98.98996532863839,98.90050390581882,98.80917294195706,98.72283314314586,98.64056914920388,98.5599421185234,98.47670832488893,98.40092255417221,98.32587044938396,98.25297240459395,98.18685486727804,98.11610375053442,98.04694777942495,97.9766194789429,97.90657004528703,97.84397869001032,97.78689359867303,97.72621007842872,97.66908601549949,97.61409537026043,97.56046633526125,97.50162834056641,97.44848093676319,97.39371712648608,97.3430131273526,97.2952446335346,97.25315287845683,97.20686985699535,97.15782052128498,97.11185608013375,97.05491300029121,97.01430871380626,96.97679989526068,96.93558401628911,96.89832684536236,96.86016984579737,96.82982114734227,96.80321218287258,96.77612955267773,96.74775440766348,96.72139582262821,96.69627259232789,96.66183324046142,96.63232404627524,96.59825983886299,96.56602549677382,96.53871416339189,96.51825000681197,96.50206796260704,96.49406667502353,96.48142585656774,96.4767051422723,96.47657597007833,96.47378201162064,96.48194168058785,96.49924195625431,96.51296208305894,96.51385613690218,96.51110208268756,96.50681637883258,96.48874926922235,96.47128436985236,96.45873120813076,96.44756452148113,96.43195068305249,96.42335751739779,96.42176309242313,96.4217575908724,96.4293300806487,96.43854976303328,96.45324134661041,96.46698309402336,96.47918234247504,96.49880520488705,96.52198349786431,96.5372071109789,96.56305001997407,96.61031468253827,96.65565830315609,96.68010952143527,96.71718458090572,96.74192788236087,96.75770501494321,96.76442520790579,96.77507140523039,96.75543101835979,96.73225788596369,96.71698445637844,96.70208297712043,96.68533777107109,96.67297843207439,96.66014189738826,96.64544560114928,96.63217999126141,96.61577638876088,96.5985123480416,96.58236191224523,96.56786384101542,96.55957199271552,96.55322512978114,96.54572433801377,96.54167151960587,96.54371226985882,96.54312951114116,96.54161476466402,96.53995970529468,96.53946744993732,96.54031136223716,96.54209817726178,96.54206502750048,96.54163605152257,96.54173091608959,96.5452459785372,96.54533546765424,96.54413367699794,96.54353052296051,96.54307633372878,96.54160183922454,96.5403056284199,96.54113221776765,96.54313120398479,96.54597106835854,96.55051484536489,96.55341888734733,96.55873188361556,96.56200399461318,96.56681836370853,96.56526600012126,96.56317537977225,96.56273586382281,96.56370120968063,96.56178097489601,96.55808151596966,96.55894667914754,96.55782102565877,96.55961804752974,96.56080119704393,96.561134184901,96.56080009122843,96.55767932515982,96.55735135627128,96.5561072177477,96.55503583870995,96.55295473342562,96.55443675447964,96.55870762406971,96.56458773772124,96.57024132928427,96.57794312024726,96.58610852967104,96.59465628041289,96.60504783660235,96.61487989217267,96.6282622257811,96.64283546488241,96.65870817840414,96.67549588724432,96.68656439703977,96.7072688550088,96.73002006752859,96.75561282296849,96.77845633865445,96.79947151749707,96.82436901631013,96.84747255631055,96.86418764587279,96.8806196584137,96.89566389115316,96.91166001248098,96.92389002996993,96.93570543072701,96.94897152337694,96.96138478417538,96.97355795251588,96.9861444338867,96.99782567571378,97.0134243778075,97.02828457471287,97.03962140250519,97.05034888850878,97.06053649195724,97.07306657068352,97.08454288526559,97.08993554211611,97.09324169939919,97.0994021582328,97.10324014925163,97.10585822660641,97.11074875813802,97.11679259999323,97.12356714096995,97.1308560669504,97.1391259930474,97.14843346090333,97.15791311789098,97.16817232067524,97.17976467489302,97.19204420812093,97.2044627964151,97.2182627247605,97.23343755025121,97.2468580229397,97.25535920189486,97.25886661640152,97.26438824891306,97.26978377258547,97.27408895257054,97.27673944467892,97.28046269591596,97.28285268903619,97.28640056983181,97.29002690350399,97.29468014775762,97.30115282130123,97.30889573108584,97.31536507369265,97.32114600060936
Last-Gradient Optimistic LB-FTRL,0.00045355729951677536,0.0008086672257056468,0.001164935946045781,0.003344936173928042,0.004058731023439177,0.005721159415613783,0.01130812163807135,0.013787173183144832,0.01626651921662059,0.025445200782982375,0.030195058841568145,0.03529933115926736,0.0518996626116623,0.06031604986214646,0.06958483621187199,0.09507593187464676,0.10760852655991522,0.12162211923503048,0.159922423141044,0.17924250844361625,0.20033780767649084,0.25781107238572853,0.28719098723700176,0.3200108285767804,0.40094329612597535,0.4437121189961314,0.483085641893833,0.5873460647538458,0.6347678765966683,0.6853360286865999,0.7407169731784057,0.9156393470069835,1.0189435605248234,1.1453204157998393,1.409844749782885,1.5581726643234355,1.719282607464829,2.1011284545608815,2.299640657865422,2.477080840031477,2.962231600253914,3.17793448963034,3.427687579530489,3.9141703392973897,4.128150785499636,4.3208170658222365,4.852101360496105,5.046919548561684,5.238783242784121,5.790888611224879,5.985961490267603,6.202297242796947,6.762462546045288,6.930236987309408,7.158764747797196,7.847167928592363,8.154871074122,8.44892397906304,8.738626100834418,9.440490199015287,9.745865121967086,10.026687323580813,10.676653136135785,10.90433226871409,11.096724611767124,11.747574382226535,12.047359634622875,12.347330819218733,12.993176575951283,13.294657406257826,13.601427819270581,14.171358849881901,14.482040186379654,14.871741113271685,15.55208229783566,15.955195142269655,16.38926183940916,17.025938181705296,17.483971470106837,17.950249205250756,18.61606088514814,19.147688971892435,19.73179204946958,20.444422290236552,21.026857700346177,21.60643295828489,22.325291000944098,22.93203066190901,23.568986527095177,24.24024011979442,24.940995766704376,25.52316270299853,26.149701072703806,26.81784464594419,27.398119805888523,27.93279381238893,28.488762038399738,29.009970385099372,29.55044672463091,30.09309605949057,30.594320691438092,31.04564856343393,31.561643790488997,32.042255035361535,32.55544704988765,33.06357410394246,33.551821453430264,34.05285692665618,34.54837382397015,35.03351326406322,35.514135740056936,35.98945135002681,36.49974558098762,37.00287867054787,37.49921785587024,37.99336608914415,38.52065174057991,39.08441989326713,39.63793935248629,40.17786312283259,40.71537494981456,41.267395223988785,41.81060174314477,42.35391940757944,42.8874706470872,43.400520290308215,43.90496072333525,44.451868513953976,45.034737528032636,45.61779687203919,46.24703857714783,46.877284099982276,47.55180994665618,48.23533372882886,48.941049665079376,49.632555792478016,50.296959113272464,50.94577923767155,51.57817202112814,52.199560428096945,52.85656540192974,53.509823442679846,54.15890516671878,54.834867620206204,55.49738879286567,56.171510566790346,56.85311926611149,57.532352389300684,58.210430119710246,58.89112335102156,59.60026175631819,60.28748421280997,60.97755261302376,61.662482719370914,62.349059478323966,63.05602073072814,63.739263752359584,64.49151497444831,65.28523376967729,66.05089098649242,66.82227423519967,67.6238260980752,68.45976886277714,69.3030850297456,70.11748237711717,70.84581308831103,71.6054148133229,72.38512074184904,73.15021401455991,73.93871254362344,74.76207398819339,75.56013836105245,76.3397798830828,77.13118387873428,77.9312089863225,78.736978197551,79.54209837665621,80.33985796578176,81.13123973071126,81.94538221734122,82.75422343832366,83.5935097400278,84.4362521816285,85.31485108819435,86.21368771601385,87.11469542705825,88.00993390782322,88.87074105376959,89.7331020485952,90.53547042381788,91.3065391806569,92.01340449063292,92.68817333724064,93.4182978396012,94.19534251012387,94.92472146858051,95.63642299163506,96.3961963501448,97.12855331292664,97.8687148548878,98.54675722991288,99.27214507455955,100.01692073456287,100.7535896770633,101.55019979990382,102.35812656632919,103.1947704393983,104.01655631198035,104.84084506017717,105.66424429629816,106.46132220648235,107.27044208301491,108.06728716917735,108.8584146599611,109.70001135942118,110.55492525352224,111.43630545806333,112.28394990343541,113.05566374505678,113.80875692126634,114.57271800755609,115.3227207381895,116.05654524963367,116.79778463132956,117.54027934127467,118.2728354954701,118.99480699918675,119.70189279963378,120.38901251563189,121.12173942979658,121.87688395779966,122.62143006797844,123.3716824128042,124.13408458478142,124.88528948393957,125.65401440874106,126.42280525429341,127.18519459558752,127.93678261887129,128.67774006804794,129.39681164961237,130.1263435711333,130.86967233238101,131.64753610827523,132.42404010369543,133.22358192045238,134.0152436078505,134.80874625637185,135.59020452736047,136.36436456581424,137.14177875344106,137.9317720807672,138.72129403603952,139.5254352582303,140.32311104700446,141.11634705620443,141.96947836415168,142.82565170283837,143.666466813282,144.5019300964777,145.32964707271066,146.17842090349382,147.05050032694282,147.92649600066775,148.7927096134989,149.67146013369762,150.56990807078438,151.4737044166919,152.41111322802146,153.38449656167367,154.4277008675332,155.48086507214492,156.5238922967703,157.541979313073,158.5534354435976,159.58717077563125,160.59109042102529,161.57818658058318,162.58001080270026,163.49537565357994,164.3899231887509,165.22190117531366,166.06017671626438,166.86628331487924,167.69916725705886,168.55074909494755,169.3802276961117,170.1972121869432,170.99890612793268,171.8036433376964,172.591480231208,173.41196097317217,174.22666630907884,175.06014729127907,175.92855335788659,176.7716040233937,177.5958730327865,178.3790525623418,179.16991415241662,179.98088942903698,180.80506100958974,181.61083534539185,182.38972446116225,183.13926830461713,183.83667045404002,184.50742573735482,185.23938691237169,185.94777507596535,186.65531490887048,187.37463053448747,188.10432587686813,188.8686828409863,189.62999175755533,190.42612634411728,191.27246587370735,192.10440838213285,192.89635556054918,193.6600085819572,194.38156930602946,195.08828202968954,195.7718528402895,196.50197252362324,197.2082928789356,197.87497718933776,198.58436110302688,199.28632389895435,200.04120805843303,200.8106121481467,201.60878498431833,202.37705257373355,203.13032207209,203.88204030576654,204.64356902680584,205.41639013557568,206.18329052031459,206.94449614373974,207.68220846700876,208.42378872064023,209.21111631225648,209.9949547320333,210.79965377859074,211.58567959002758,212.3510979742391,213.15567891859553,213.97740019349533,214.71038441562843,215.41206420569247,216.10355642055498,216.78315757331146,217.4423839399018,218.0836024693852,218.7349385652277,219.3711453003205,219.98178722050767,220.5998174596363,221.20869700558575,221.81057864347866,222.4557861415313,223.07149517471828,223.72423567887992,224.37075607221803,225.01527405819294,225.63434769899862,226.27604447018683,226.92455062372,227.58449450312733,228.25282810989827,228.96293882668314,229.64966828897516,230.35117142604395,231.05377652567535,231.7264734267779,232.38823046308192,233.02446653293126,233.64680087129238,234.25647204237774,234.86742995298852,235.48056056581675,236.11333761664505,236.7798670040318,237.49221461807178,238.2244522745839,238.92920235803473,239.6505351367789,240.37128017260298,241.07445344901373,241.77262933015538,242.46237612850527,243.15202978101223,243.82140619501928,244.51571111157855,245.19721305200974,245.91035485547744,246.63301153027624,247.34127513431838,248.04698329872056,248.73377231308874,249.41200879020158,250.0926762310095,250.75740453612894,251.45308107345872,252.17294323547503,252.88739826757754,253.62218263247593,254.31898638157696,255.0160380619445,255.7105256494875,256.38814181767,257.1370136586203,257.88325752823846,258.6074153909849,259.35508380732233,260.10937996693843,260.88793889671814,261.6564597801014,262.41657573828076,263.1760889614226,263.97644247555326,264.7530753350079,265.53180424993724,266.3099433561597,267.0914049198887,267.85091710042866,268.6252077211647,269.40544863860356,270.1624856960439,270.91071761919216,271.6672342743876,272.4226592520961,273.1973791253811,273.96871379325455,274.71878672052924,275.45489797785797,276.1580671640227,276.8762754354384,277.59811447563806,278.31216752431976,279.01720610377237,279.6984244076903,280.38489148198374,281.06930667838424,281.76242459335265,282.4321619394807,283.1269669767987,283.82659934745266,284.52756625596237,285.2388063811961,285.94995823283557,286.65971468841866,287.36437052606004,288.0351831823631,288.64327840430906,289.2597380366236,289.8731367614617,290.4842120520715,291.0890542005437,291.71048903301084,292.3004666222507,292.8659962486753,293.4486942251443,294.04896243773356,294.6604123706307,295.2887195176105,295.9222236818397,296.51361811384754,297.0870776309361,297.67650207140343,298.2720842253159,298.89111250363015,299.4752065272776,300.0471604099589,300.6192896901597,301.1577113825306,301.7103096651749,302.2659456489478,302.8250082746316,303.3801709392916,303.95909667185504,304.5330249872052,305.1238320900103,305.71323237617025,306.29951933452594,306.9112647577721,307.51251291873467,308.1056217942022,308.7118342462576,309.28647370567904,309.84607731234655,310.3798188529827,310.9067321134387,311.4274485395436,311.9822310169683,312.56134048406705,313.1469564922668,313.75986191429274,314.39656995150744,315.03523206973415,315.6945514065037,316.3460396959564,316.98286856511356,317.6201253694197,318.2554114490006,318.87883517616837,319.50236637035135,320.0959024183284,320.73341668677756,321.33893480307245,321.880282325758,322.37501904998805,322.8600865027237,323.33726557935296,323.82416950876694,324.3114659672407,324.7624819477292,325.22079754043546,325.7063841253791,326.18760035835,326.655383830718,327.12516155858594,327.5759382503553,327.98012011387004,328.3964920015634,328.81406548013865,329.2201315224431,329.6208907714878,330.01710768424584,330.4079299449188,330.7714022763198,331.1079670923434,331.4275455015752,331.8075380613825,332.16643789391145,332.5089022602011,332.8810713876976,333.2631672835911,333.6926993205403,334.1319488809992,334.5720602375769,335.01658137403086,335.48081383314025,335.94232574840424,336.402235958768,336.8489289905631,337.33245825882557,337.8416859955358,338.3539489625048,338.8897280574748,339.4310716412285,339.98320575606493,340.5690971944947,341.17131312609405,341.8213530978945,342.50263708806244,343.1365790895409,343.75603159253825,344.38525876877117,345.03694405344584,345.6652755320389,346.2873259534319,346.8850895916365,347.4697633150259,348.06636961508747,348.6438637578028,349.19405395786873,349.73377825720394,350.28555986336653,350.8371390248126,351.4038899278245,351.9690597941121,352.49501120590514,353.0582549886622,353.61938191092327,354.19701241866727,354.74396469707926,355.3127226370095,355.86817565475803,356.402152284252,356.932340064604,357.46532720526017,358.00471048689394,358.52061318718916,359.05982053143913,359.5811675403781,360.12358381317875,360.6452718832999,361.16735000672116,361.6845775879734,362.21017839201033,362.7119041570767,363.22829118235114,363.7264150217772,364.21249650345874,364.6887680996957,365.1452135849021,365.672689399079,366.19800416053664,366.7057491885656,367.2173682797483,367.72024020945344,368.22264227568536,368.70797149992563,369.18717617652095,369.65715993978233,370.1140397962618,370.54450754523896,370.9688306444012,371.38204713584776,371.77608309009366,372.15155032159424,372.5230450503519,372.9315554386875,373.33925416977024,373.7504657390744,374.1597948303946,374.57775381516234,374.97395299463506,375.38535745403885,375.79729263975906,376.21803337565603,376.65528129348064,377.08526804573063,377.5312950658606,377.97395748116975,378.4066565775965,378.8519132038914,379.2845250547101,379.7255201148899,380.16701861598875,380.60691438892127,381.039285475851,381.45292764947095,381.86009098457833,382.29894221739517,382.7324371166426,383.17976615318946,383.6385210303441,384.1115379703504,384.5738700609581,385.03492921974174,385.49935244317686,385.9437593350553,386.39171541240137,386.8361962404714,387.20880544734905,387.57803125846243,387.95750956304005,388.3122147273629,388.6633482632018,389.0104732467611,389.31676212098927,389.5934120196066,389.877012108481,390.16395288382574,390.4654444029486,390.7532455829179,391.0422934545966,391.349520065857,391.5698395766985,391.7639652176022,391.9952621647919,392.2367494780059,392.48546690453617,392.7292473238731,392.96041135632754,393.16678240598264,393.38340552331516,393.6050138281088,393.81829565264013,394.04472778197686,394.29062742284464,394.52610825029916,394.8137963215094,395.08904836690635,395.3477677391856,395.5951981974605,395.83785726875976,396.0576845922509,396.27900554402976,396.4908144268813,396.6676293188494,396.8625846154513,397.036006063002,397.19828716940077,397.38672280702093,397.61481097355204,397.83803283494336,398.02189480152896,398.18943168336284,398.35229762316584,398.4763714103816,398.60938332585914,398.7011288811291,398.7582440251627,398.79486658657686,398.8170745572809,398.7554200671869,398.72292476710066,398.72356544349367,398.7081777141323,398.66219133483673,398.6531488650126,398.734764039413,398.78467632477197,398.8241213626452,398.9175639613966,399.05379404616923,399.18963382694113,399.31103444714114,399.42528827533835,399.53813914522317,399.69444185493137,399.86968657491434,400.0712166417939,400.27726257598044,400.50035950718507,400.744660436022,401.01077425971806,401.25819133568734,401.5219938257078,401.75847471610325,401.97010490002134,402.0965285900448,402.2581307425795,402.44999897539395,402.6307593881544,402.8135323102264,403.00841842299127,403.1880420651861,403.3813116315041,403.56736067368865,403.78441187885517,403.99471901599054,404.1850018105337,404.3691512453057,404.5235724712893,404.6801075905889,404.8335618687271,405.02954897038694,405.21203946537497,405.3903940437746,405.59692728317134,405.8400387103266,406.10794367926127,406.35387618976335,406.6089378175279,406.87390384976106,407.0925980998375,407.2960258495639,407.4531269735116,407.6392252189958,407.85402351039284,408.05433983601694,408.26730581368076,408.47132673469514,408.6683825680356,408.8247071138919,409.0648698823707,409.3202001752517,409.54369559571336,409.77319112774484,410.0106123106108,410.2594757604169,410.54702963374143,410.82488291986573,411.0957722957947,411.3873173260511,411.707207630287,412.03005508433574,412.35034309430625,412.6817470694956,413.0145438471968,413.3106325802181,413.6007301728385,413.894096083608,414.189103669895,414.4676332982397,414.7518567044539,415.00883179969003,415.2530317880493,415.52576550637974,415.7422280971542,415.94726978775793,416.10758633423865,416.2717360849818,416.4209692636496,416.5913792071141,416.79658738486427,416.96039690186427,417.0903236579264,417.19486962190274,417.33659946016456,417.49978678828757,417.6323884576065,417.7249121157083,417.8193786017,417.92757343578535,418.0002205350736,418.0993225247776,418.2328536332887,418.3655583001299,418.4829909235689,418.5518349079979,418.60655198107025,418.7117846585939,418.81302329857147,418.90767982519054,419.00524382101145,419.12278935647277,419.2210489261327,419.3521034275832,419.5078802478309,419.643699605103,419.7336369386046,419.8223548986118,419.8734458938136,419.92169181581227,419.95952604823765,419.9739585640565,419.9719293972822,419.9531506911966,419.9809991057172,419.9876190555439,420.01461389414226,420.0849796348766,420.1887850033436,420.30524068286604,420.39926039066404,420.4629102503137,420.54271392869225,420.6555080338386,420.775499951308,420.8631183581489,420.9016851013855,420.9359755051722,420.9421737160252,420.94988119799086,420.9824027025152,421.01105933983297,421.0864439687241,421.1308694203824,421.18820027943104,421.24014998546204,421.29549074099964,421.33455964213283,421.36699227096585,421.40638704785545,421.4313130895209,421.46732509449646,421.511255638221,421.5546406276112,421.590168790524,421.66779673613723,421.7582413723625,421.85467192552915,421.9436854238709,422.0342992537436,422.0822214398985,422.0989315236701,422.1144565727941,422.1183840692769,422.13446668040797,422.187795347602,422.22545919676827,422.27738427495115,422.31825848139385,422.35576508848,422.4026891410647,422.41824484150175,422.4194869854682,422.3947598748,422.36169646073995,422.32422303027624,422.269352117846,422.23220635148334,422.20073917317325,422.20391022884223,422.2160752001988,422.23933883936274,422.27830436582144,422.319315006627,422.37709355756294,422.43990732164025,422.4868073205338,422.52926297249564,422.5906017604293,422.63528327761776,422.69729945493486,422.79395618898957,422.9083701481146,423.00778408236795,423.1282243184397,423.21396070715787,423.327871738421,423.4426506094336,423.55982557993343,423.6900423197293,423.83723869990865,423.99014788492286,424.1349301333155,424.2829944346946,424.4276003900702,424.5888068470358,424.7661166266697,424.9453452772127,425.1280914213635,425.30935278570246,425.48110061500586,425.65983009240654,425.84401652954955,426.03514792968804,426.22539962463486,426.4065795689363,426.59428974308014,426.76019222463276,426.92577448148313,427.08940112523123,427.2646549306728,427.44837947303677,427.6545686468136,427.86770928581007,428.08467171647294,428.3011707536019,428.527115288348,428.76214393169664,429.0124903883367,429.271395134833,429.53747453491474,429.8159292947978,430.11107607400345,430.4005861299928,430.6798969926913,430.9579609674048,431.2402993857696,431.51651606643816,431.80378067888444,432.10573134183664,432.40479890892436,432.7174660893397,433.030863809282,433.3520823057295,433.6756971853281,434.0162039168964,434.36893168324366,434.73131555884606,435.10078506278865,435.47350873103335,435.85151767208106,436.25114839687467,436.64576095614996,437.04437532291024,437.4433696219983,437.8363228166654,438.23071027573064,438.63675953075904,439.04184532248144,439.45085806007637,439.8494816425373,440.25686951993896,440.67085024347216,441.0789227918375,441.48463556146623,441.8955904887282,442.30420856928765,442.71777518802116,443.1329239848101,443.5518020085776,443.97539506344253,444.3838786926581,444.78506544055847,445.1841249876503,445.59353013642954,446.0022959410676,446.4096480251725,446.80908851520655,447.21440904454175,447.62304974758365,448.05719530146473,448.5013871655601,448.9610464784023,449.4149236386162,449.8709536814182,450.3318167778706,450.79832023216136,451.2648881042812,451.7333832707833,452.20264151912374,452.67431283017197,453.14200229229766,453.6098112935781,454.075543314991,454.54219714773353,454.99786401263077,455.4237671599519,455.8659415769325,456.29978340880484,456.72973710311044,457.15970818399876,457.5902609665985,458.01724734981883,458.44955297848026,458.8781973951378,459.30865415728886,459.7286293238084,460.1404889958915,460.5372771873717,460.9434007639718,461.35410646153423,461.7689270277799,462.1803961346154,462.5935960192146,463.01646190784993,463.42886154765984,463.84292220480563,464.25798076940237,464.67430172501884,465.08667806170865,465.50871321706404,465.9382332390983,466.36217648856393,466.7917131882699,467.21349797947903,467.6316999122323,468.0482696734215,468.45932533074176,468.88717941417303,469.31939922502295,469.74988972436586,470.18064771724517,470.61642417429834,471.0590544748261,471.4929248503603,471.9375807546278,472.3787835848061,472.81210964806155,473.2480543360657,473.678042376082,474.1200776057442,474.561967390438,474.99904654797683,475.4424669705395,475.8845445246874,476.3273315653612,476.76879554017546,477.20736430475233,477.6453805743721,478.08158820363974,478.52203396763616,478.9570686273537,479.39067465937944,479.82304654643724,480.2562909071512,480.69197454014693,481.12434040984044,481.55866413749914,482.0017527549136,482.4439602648846,482.88664855707384,483.33401282226737,483.77841687916975,484.220498765499,484.6619289397928,485.1021963698298,485.5340711503952,485.97796995710894,486.41833236623756,486.8603002956627,487.2951766144513,487.7293592025825,488.16976836995366,488.60238444603385,489.04192296214353,489.482737236607,489.918453455835,490.35645739648237,490.79313758336025,491.2225546806038,491.65961887803496,492.0924304472926,492.52670693216373,492.95820121112956,493.39668926359377,493.829775227204,494.2605220645197,494.6792608530942,495.101853717655,495.51497876028543,495.9170816775471,496.3136049109894,496.70268617255283,497.08383830984724,497.4656775197251,497.84348076221625,498.20945637360296,498.58807479061795,498.986242493437,499.3854239024448,499.7712586447144,500.1559361222893,500.5405740292997,500.9225569587313,501.3073539229748,501.7104423542114,502.1054552517247,502.50884063290835,502.90948114045887,503.3072252593805,503.6877030910688,504.0571894645742,504.4173261365852,504.78275604281373,505.1340637490654,505.4726095371892,505.81428435819487,506.1361095361299,506.4488691213029,506.76257991166653,507.0977224816428,507.4426447913877,507.7931004530209,508.143372980917,508.4844499687505,508.82780934166,509.1787156739813,509.5259420182649,509.8769373849253,510.2290734576085,510.5875123896626,510.9258517398956,511.25627619647037,511.5701838067404,511.89124171680487,512.1975352021062,512.503595922664,512.792800652117,513.0945334948253,513.3999398949552,513.672782603356,513.9786202256843,514.3200118768501,514.644645496202,514.9948328789185,515.3535241334024,515.7246165015666,516.0900693319928,516.4985149950512,516.9097052064972,517.3054931339539,517.7129574202355,518.1157658021895,518.5160389319922,518.925427710851,519.3351902982342,519.7485213667939,520.1613614075422,520.5795894442596,520.9949287478859,521.4129130224163,521.8206021131932,522.2236441048046,522.6229449293266,523.0213012847395,523.4044756745867,523.7938082391535,524.186997052961,524.5829882360264,524.9786905776482,525.3694308293569,525.7537639300899,526.1428439707207,526.5315672999722,526.9189848410048,527.3063541306325,527.6959542178691,528.0856027824989,528.4789604178893,528.8715036363868,529.2652710341494,529.6559667842315,530.0524504747697,530.4509974993613,530.8461417841113,531.2463896132264,531.6496356737044,532.0363030988945,532.4180894009486,532.7904018439309,533.1833121104564,533.5821192395174,533.9739757021532,534.3637463195817,534.7592872502037,535.1612973929052,535.5724424410287,535.9926111230183,536.404444168656,536.8288131246541,537.254171814629,537.6826781666824,538.117205245609,538.537435704887,538.9631697030976,539.3791567216231,539.8035724786029,540.220533652842,540.6360008196764,541.0461258188299,541.4533240254049,541.8603031592069,542.2628988555874,542.6669540724125,543.0709287212924,543.4759008133846,543.8737051829373,544.2616651392977,544.6453188272161,545.0369125138993,545.4334863969648,545.8040628396235,546.1761118624279,546.5393333681792,546.9084776761139,547.2816003022763,547.6489692949806,548.0242383130326,548.4008232827786,548.7710731752765,549.1396992429661,549.5078104240355,549.8758232650468,550.2434970393599,550.6059218520353,550.9767633981191,551.3464915475934,551.709768940432,552.0822758335032,552.4506902269133,552.8176640309955,553.1960233471195,553.5820188744138,553.9646163827009,554.3383403399736,554.712816442818,555.1085912268704,555.5089239222013,555.90245593905,556.3050961088685,556.7131671956256,557.1175689264751,557.5220024392448,557.9265276046042,558.3310465082593,558.7329993873785,559.1327822303855,559.5285029918277,559.9187558904515,560.304310954212,560.6887104650951,561.073768688683,561.4588830854526,561.839774285722,562.2187216092664,562.6009152514016,562.9892721470079,563.3726205558418,563.7590356786097,564.1502808287864,564.5482280550945,564.9474849731624,565.3593506065167,565.7718936832699,566.1874364606294,566.5986624997611,567.0097269230764,567.4216228418335,567.8337830814775,568.2439267597409
Soft-Bayes,0.00045355729951677536,0.0008351117960340468,0.001214505904475356,0.0034124734920831564,0.004141808238254434,0.005807986040632887,0.011390262243451271,0.01385805909741572,0.01631904977159128,0.02546848869691576,0.03016923609476997,0.03521020126857862,0.05172184086681528,0.06003104715008038,0.06916829789899451,0.09450742067910632,0.1068632138159384,0.12066467306988635,0.15871343641405114,0.17776252277545576,0.19855485602554243,0.2556668113499437,0.2846535697989104,0.3170202114154521,0.39745464839617206,0.4396717345317485,0.4784987820346743,0.5821700052948112,0.6289526240238468,0.6788081692664247,0.7333931916258374,0.9072819930692742,1.0094272360730974,1.1343831511834916,1.3974153887506224,1.5441349690765904,1.7035011617438205,2.083404378749492,2.279968924520438,2.4555214844616984,2.9384302777235547,3.152194897729326,3.3997021789167103,3.884278671527012,4.096187488486772,4.286860580891904,4.8167776437935235,5.010093248428884,5.200406186519004,5.750950295537308,5.9443531414038375,6.158857545474918,6.7174181702194655,6.883383528112695,7.109737282131921,7.7955537444786245,8.10045433652877,8.391533188169698,8.67811598138794,9.376622117459618,9.678489536483323,9.955795231465949,10.602017535248923,10.82636374946792,11.015575478490728,11.662546728882463,11.958290347682112,12.25393039249314,12.895215310778163,13.192094382521503,13.494082653709572,14.059434176647866,14.36509067560338,14.749145878438654,15.423079891332037,15.820010328910417,16.247472552712196,16.877501652689155,17.328306880452022,17.78691172424616,18.444605244072406,18.96755881193274,19.54217465362975,20.24512938141995,20.817475549972407,21.386653440392763,22.093998523557765,22.688948047261327,23.313013675370993,23.970282078006065,24.657250821472598,25.22626971130058,25.83836231591622,26.491469461988046,27.057343577764357,27.57820217215892,28.12050929993088,28.62775070351247,29.153203286299995,29.680980477747156,30.167479382474394,30.60517515469106,31.10599706275618,31.571656947092777,32.06843367535591,32.56058811775682,33.03253407491999,33.51627172983917,33.994571941821256,34.46201121645166,34.92492779505103,35.382525736043235,35.87319051932146,36.356617475987576,36.8331865858516,37.306835139779864,37.812754164191354,38.353606336993174,38.88398182607383,39.40051536364717,39.91391290227955,40.44059718467287,40.95833307245613,41.47575853753647,41.983610665986006,42.47106113125892,42.94965881591506,43.468327157848606,44.020413619535994,44.571807882561274,45.16621500674841,45.76093760134967,46.39703605357951,47.04083902368323,47.70489896979028,48.35440556421423,48.978236678673525,49.586197803534446,50.1782943851474,50.75947565803952,51.37342262343752,51.98342893346283,52.58965633232073,53.219717554136054,53.83628583558776,54.46324250154511,55.09670367090574,55.72708072139467,56.35465568009662,56.984417970204234,57.63941032978692,58.27345739278674,58.909049729258754,59.53944749166047,60.170629012110325,60.81976116825683,61.44576418055124,62.13421181497493,62.8587682164774,63.55659475125948,64.25857302464064,64.98636473743977,65.74412071314296,66.50702856184577,67.24370528233548,67.90364806297184,68.58885577548753,69.29048811808092,69.97834539226065,70.68695638721384,71.42459446585025,72.13841290864968,72.83498970617832,73.54033845544515,74.25210495301442,74.96678459568818,75.67947062329964,76.38443348918537,77.08294987304379,77.79961060803275,78.50986348795891,79.24465986027005,79.98094973630515,80.74606618869541,81.52782517178088,82.3114711839869,83.08847989522087,83.83623323532925,84.58484392180938,85.28298911041796,85.95356826681909,86.56813032666051,87.15519206898344,87.78564498351508,88.45308480835997,89.08055565704574,89.69014770667856,90.33851934606278,90.96268188222395,91.59194944674407,92.16963409892122,92.78504684458728,93.41408000887222,94.03519256371943,94.70447824765165,95.3820717518976,96.08064843688389,96.76600201536539,97.45178690447773,98.13548860686151,98.79670640561409,99.465490441474,100.12312835376017,100.77440040826555,101.46361866340537,102.1616956946745,102.87867221211145,103.56801936989622,104.19554188375866,104.80650259489764,105.42368009382862,106.02742549474277,106.61682831811024,107.21068753023316,107.80359575359336,108.38664257389462,108.95964448764997,109.51860054879,110.06146554971055,110.63751833466222,111.23033630787523,111.81403735969539,112.40057451842034,112.99324136570527,113.57491413431694,114.16739480187046,114.7577923732349,115.3412123265991,115.91582192204659,116.48040552161561,117.02700741418124,117.58069926171336,118.1417515730194,118.72605243086434,119.30775858564064,119.9036342159948,120.4928320564643,121.08192222289958,121.66084248559761,122.2326276253598,122.80403087860324,123.38182462744814,123.95672473765359,124.53998220358503,125.11623001082593,125.68713881178479,126.29831763282391,126.91083733037888,127.51030725547223,128.10304407587728,128.68713883842545,129.28240391801052,129.8905731040332,130.50020589132242,131.09980045664486,131.70498673906206,132.31964128246761,132.9354111512643,133.56982453331273,134.22475841133658,134.91954901867933,135.61819957291345,136.30748667754742,136.97984233200881,137.64497262122376,138.32007202407755,138.97569811544895,139.61845571864154,140.2659450342933,140.85886748125193,141.43689585168468,141.97561872107252,142.51767535880066,143.03690747870218,143.57045654994684,144.11221411790132,144.638712276276,145.15545380779886,145.661009066554,146.16576598199734,146.65878013074797,147.1696907752255,147.67478151388605,148.18966459128626,148.7220337123688,149.23634195809746,149.73794615966148,150.21313261818375,150.69157702623096,151.17965262024018,151.67290396489753,152.15250104313716,152.61406073209727,153.05715594611289,153.46716770622996,153.85975573928872,154.28721454580625,154.69741283395825,155.10611803401554,155.51934241130257,155.9365223140307,156.37323672902522,156.80570329830283,157.25597516761164,157.7328381069889,158.19982473100134,158.64234812053644,159.06692864564155,159.46591835334607,159.8556358871298,160.23217926004884,160.63475576021688,161.02553557429505,161.39554201556038,161.78752778793734,162.17437300791724,162.58705931668314,163.00356979954867,163.43364146599487,163.84851029505154,164.25535566421684,164.6617495635357,165.07088298436264,165.48609827880222,165.89804887934372,166.30400056361017,166.69698234067195,167.08954033280887,167.50346946294795,167.91321435718146,168.33079935378737,168.73842308905114,169.13411081080656,169.54837235551673,169.9680637751383,170.34090928851987,170.69639681245968,171.04597706706,171.38814804104464,171.71876742164878,172.03781611956347,172.36087956205336,172.67424716683735,172.9732771908516,173.27399415516416,173.5695754298918,173.85876237366625,174.17032572453488,174.46625468838346,174.7793111572092,175.08970484735005,175.39841583082273,175.69354314129632,175.99915003966112,176.30501414464416,176.61615109318146,176.9289692068881,177.25859969235538,177.57693077419955,177.8999063971712,178.22301298996598,178.52904919104117,178.82697057115584,179.111611115715,179.38771022701758,179.65707080158066,179.92408562633722,180.19224372970595,180.4699225834976,180.76299047574827,181.0768541588564,181.39969989314903,181.7077516293253,182.02202192977373,182.33536903465168,182.63858962782288,182.93851714058334,183.2354369840842,183.53066434898207,183.81687796680026,184.11265864276086,184.40242293899524,184.70517105992622,185.0108306233561,185.30980551922005,185.60636318782306,185.89328667169676,186.17579295702427,186.4579065460752,186.73113409210586,187.01652823425076,187.31429857253323,187.6082190994433,187.90761116405616,188.18949790122443,188.46985446890972,188.74830611626263,189.0181727616654,189.31897474266904,189.617745597624,189.90538863362218,190.20158278006653,190.49837385706562,190.8032922574213,191.10183414548374,191.39559430058713,191.6878958071442,191.99539478568843,192.29165396023205,192.58726280205684,192.88043079215046,193.17401037508066,193.45791925297323,193.74574188997144,194.03397599778543,194.31133410952864,194.58254692104498,194.85726387027253,195.1301368969788,195.40814226961805,195.683657769653,195.94995107470874,196.208087054278,196.45306452077602,196.70416252967965,196.95622270335767,197.20372686147857,197.4470457603471,197.67867593468296,197.9111717154714,198.14146705085633,198.3736409348702,198.59606408453797,198.8278622412426,199.06057062387396,199.29289082412714,199.52816909220522,199.76285661048624,199.99641325086196,200.22744094924292,200.44459129278727,200.63624513649864,200.82819252700443,201.018976687931,201.21081250552538,201.3988321930156,201.59300596066987,201.7741542145635,201.94568826272837,202.12208429625764,202.30514983099357,202.4909630636796,202.68514439334876,202.8817172276822,203.05787290573073,203.22567782495094,203.39951422664774,203.57275541331978,203.75162253414612,203.91595795716484,204.07487194045007,204.23388302593895,204.37832660374323,204.5264883167332,204.67514885182396,204.82490625946173,204.9708875964979,205.12317467394803,205.27201066623638,205.42718212470493,205.58342036402257,205.73638408038556,205.8978900787822,206.05399323380567,206.203638401812,206.35583241690358,206.4946957904615,206.62690559697495,206.74641409642055,206.8594032223666,206.97047255298776,207.0958078104527,207.22774839185013,207.36106768715405,207.5032644554176,207.65414899262055,207.80586034709523,207.96539864809864,208.12010586900027,208.26795854792158,208.4142370353092,208.55895586020495,208.69773669185827,208.83448010757866,208.95932458487414,209.10311593957658,209.23618278411624,209.339608648078,209.41881188078872,209.49612650004832,209.57226930223328,209.6509912814172,209.72988847597736,209.78700046078654,209.84781887716423,209.91948816517333,209.98646368863376,210.0500571211154,210.11145408470884,210.16792758260107,210.2031170976914,210.24421780976667,210.28393128648491,210.31013243158816,210.3356513231181,210.35525816008692,210.36819300081993,210.36327854112892,210.34409249142908,210.31151083148245,210.30256685329175,210.28529982138014,210.25900146214246,210.25068408997822,210.24539300206249,210.25942239070758,210.2783351307654,210.29925880301295,210.30958201254322,210.3283459175675,210.3463749307515,210.36646412966206,210.37897110107025,210.41090904534758,210.4536758585782,210.49501509632194,210.54622841714917,210.59889340736305,210.6565561000126,210.72646324894163,210.80447136475982,210.90474020557565,211.02090165327178,211.12109227958337,211.2164636680132,211.31330283587823,211.42052320583002,211.51461863144362,211.60327761055487,211.6736327460846,211.7344050222095,211.7994854077172,211.8569284463166,211.9034414626658,211.94752047574735,211.9914096922796,212.04520873739523,212.10589240138228,212.1656515813197,212.2068892014886,212.26079704036317,212.31699713059209,212.38560144856427,212.44619135357937,212.5216461589988,212.59289959322655,212.63878449022206,212.68060436746015,212.72724565674986,212.7788592457767,212.82442100419166,212.87874646944897,212.92143231199003,212.96936746194865,213.0045196881298,213.03611552102257,213.07034631447095,213.10997009026596,213.14132620962982,213.1737028604681,213.20681847636433,213.23280052084158,213.2599017405007,213.27545201003483,213.32653087475256,213.37876161117765,213.42195121475459,213.47063789791986,213.5204226844607,213.57253913498369,213.61241418356508,213.65774259693137,213.69040947490066,213.71667571887394,213.72890273205655,213.72921657451792,213.73075539452327,213.71416402078535,213.6813652311621,213.64700322044814,213.63550197107025,213.62107775024623,213.60554727434572,213.58691994987072,213.5768021468328,213.5514619578526,213.5338852550501,213.51371471282857,213.4924653230638,213.47932862052767,213.4644640085628,213.45702663417444,213.45185351490494,213.44565527961424,213.4467074643369,213.4414151824477,213.43798239054144,213.4396980887101,213.4353546911969,213.42560861473015,213.4109202995828,213.38624208932987,213.3782996712697,213.37229099050933,213.3760438374136,213.38148804037405,213.389903168376,213.38651285181516,213.37984408958084,213.3780979386995,213.366356270369,213.35243962235677,213.33859621596264,213.28961594555744,213.2344571613105,213.1809333414899,213.11636810598657,213.0597325914838,212.99452984342122,212.91299056717241,212.81986978392922,212.7230147835395,212.6250173424553,212.53342988868224,212.43472129719555,212.32739930263244,212.24108601352475,212.10255567482,211.94913463983153,211.8198039014751,211.69540482217838,211.57495635314694,211.45014756900753,211.31315018801274,211.1616301646402,211.0102640653571,210.86299942642825,210.7132859782846,210.57033848864648,210.43658768411558,210.2944995319025,210.17933498547643,210.05646116100695,209.9267622053701,209.7919886494028,209.64972550525943,209.5008174260529,209.36060047399303,209.2211999767003,209.05156743458542,208.89080008429778,208.70844875786588,208.52492138731827,208.35332325103707,208.20054617178994,208.0506114267555,207.87713898893185,207.7016764310829,207.52750075417384,207.32063442718572,207.11381496742126,206.8937047112213,206.64995305525065,206.38829746387,206.10773156001812,205.77681310859577,205.46997853986977,205.19588240146368,204.92286005903532,204.6290997649213,204.36480766489137,204.1412919394486,203.90544885987913,203.66454475034868,203.46917706689055,203.2862567126681,203.10851326412035,202.9299047084569,202.75348562203487,202.5923527377388,202.4492124066221,202.33150325891313,202.2410412005379,202.13781074578674,202.049551397429,201.9647856284406,201.8898907946534,201.8132348268515,201.74239785972736,201.66945581977518,201.58271895542498,201.46065159371858,201.35749099763655,201.26698347149647,201.17209874676018,201.0861394242612,201.00507063215457,200.9228053936115,200.84577337530573,200.77227430853873,200.7113094293353,200.6531185181699,200.59117979182486,200.52935907438962,200.4655710383846,200.40400853905385,200.34826773792963,200.30560547278958,200.2641892570182,200.22797162551694,200.20278627544224,200.1918642554299,200.19217940752196,200.19140256910146,200.1987357802742,200.2143840529966,200.21616469861442,200.2150938555303,200.20219974964095,200.20066651560126,200.20723962079342,200.21274702954804,200.22547363870808,200.23618433220304,200.24906359261513,200.24572119940945,200.26807275497686,200.30212333823943,200.32680345623464,200.35353740167568,200.37921600068717,200.40514581234163,200.44361137916212,200.4806292590083,200.51774623055508,200.5599420445526,200.61109527560745,200.65949500886825,200.7022857561575,200.74912241123172,200.79368823653624,200.82146599980888,200.84601825290088,200.8646210550139,200.88717571466054,200.9098905700548,200.93865460272286,200.9544426539859,200.9689555840531,200.9858294390267,200.97289822890502,200.9555590435874,200.92253178780163,200.89482847326633,200.86340252273237,200.83874651768565,200.82258307049642,200.79047094324255,200.74718253727053,200.69168920338882,200.64897777618273,200.6088214095788,200.55242786043368,200.47417313541587,200.3974861966857,200.33124961350893,200.23649482851226,200.148921116746,200.06583895011363,199.98677252060577,199.90100002323402,199.79725123209005,199.68915071651804,199.5986562508932,199.49602491963572,199.39181335585863,199.29100703436302,199.19477567066997,199.0860670520998,198.99849086044355,198.91693910531365,198.8184405121583,198.69976585677182,198.57729210888556,198.42999040504208,198.276651654249,198.1262665589204,197.97316048961227,197.8100671970676,197.64146531985705,197.48905092462132,197.32626394618,197.17740220779672,197.05625915234566,196.951981743327,196.84809634718545,196.7334330177839,196.60175303280482,196.4702747485445,196.3537513588809,196.2435797780073,196.11347370751776,195.97087385415864,195.8218781377733,195.66928051886975,195.50864724141968,195.35916412141205,195.21279800930904,195.08815739140914,194.95417443650706,194.82098817775477,194.68474082695184,194.55402274430628,194.4143995504129,194.27210028377283,194.12985036170255,193.97929288559044,193.83360242186518,193.68515314670833,193.52943542907826,193.37578682872754,193.24347849373476,193.1182140767129,192.99453374449502,192.86201999507045,192.72816564635173,192.5677653227974,192.39161127703733,192.21361211903513,192.0220420481495,191.8350289977942,191.66953720167714,191.49795107508078,191.33375269556416,191.16194380248896,190.98887842430372,190.81818385447013,190.6243451647789,190.41909612845552,190.19529972680982,189.96565525641824,189.73349253091408,189.490683273052,189.26105921273233,189.03763638542773,188.834203153418,188.63512127731076,188.43914786864457,188.25501583803566,188.07557232669944,187.90520582936438,187.74016898203456,187.57020951772176,187.39717975298902,187.23081774737238,187.05730357314815,186.89671011983125,186.76533384798847,186.64448075333644,186.52153990296665,186.40772166496606,186.26382169054136,186.13845412816386,186.0123470958639,185.89376185769834,185.78380813022034,185.68188384907592,185.59030693649254,185.48896485695047,185.3922860434634,185.29198871813287,185.20346240066795,185.12406705854607,185.04753853489274,184.97204656517647,184.8984432933903,184.8252940069192,184.75755748022198,184.69561748466435,184.63560972491837,184.57981438069078,184.52647124136263,184.47652967172337,184.42116054114695,184.36949797553416,184.32224236438958,184.27853144957317,184.23744182062705,184.2047636951795,184.17793863165696,184.15724816509658,184.13902942386835,184.1260703708383,184.11971143600033,184.12452571706638,184.13751195108978,184.1562301426918,184.18310148303078,184.2193943603653,184.25861339890776,184.30076227591007,184.34600506102936,184.39563521443347,184.450524068905,184.5131116006761,184.58368375211307,184.65868081837266,184.74725659101807,184.83604361878292,184.93243926810567,185.03604515960046,185.13389302833218,185.23482136683003,185.3380029906225,185.44445193707043,185.55606399588578,185.6697872531687,185.78535525695258,185.89847980577736,186.01899426875764,186.13755390233223,186.2627379644224,186.38276622945875,186.50825337474907,186.63550245828287,186.76705650672682,186.89126012909253,187.0174105940738,187.15039236065718,187.28576154859184,187.4198339176802,187.5539535748801,187.68615579660013,187.82326178539415,187.95847141471734,188.09334083507952,188.22803772476357,188.35614208510412,188.48141511079427,188.6057396554146,188.7341336129997,188.86018365760515,188.98457675998225,189.10671540094938,189.2286150175887,189.35715361085772,189.5004935047932,189.64676968025822,189.79852458347852,189.94831162048695,190.10151563128,190.2519249838614,190.40050050901493,190.55133808581013,190.70053507441878,190.84539276025203,190.989845733567,191.13530734719302,191.28000459334635,191.42305678943012,191.56807600641366,191.71428362326094,191.8458758451212,191.98645612228597,192.12203498897986,192.25838661814169,192.4001969950623,192.5427493688337,192.68328527988797,192.82540403238988,192.96557289386635,193.1061646288947,193.24316359580882,193.37180404516073,193.48503950315,193.6016605719492,193.72056640528422,193.83848909194433,193.95506269402313,194.07223349604988,194.19636639569126,194.3194152768874,194.44380748347896,194.5714335528802,194.69616100740132,194.8213330445135,194.9551662304376,195.0883792126874,195.21777402791315,195.34722636721085,195.47064838403548,195.59359224193247,195.7151450391433,195.83421826804147,195.96340841488973,196.09522571061518,196.22614823351773,196.35566293121042,196.49413373489892,196.63828175806736,196.77505844981215,196.91770721857029,197.05810007645653,197.196134998954,197.33708497239013,197.47690429440843,197.62189341235876,197.7740589355999,197.9247606277072,198.07543946564203,198.2252061585051,198.3807396245918,198.5362034621129,198.68682547616038,198.8306254971111,198.97248577501796,199.1158646875931,199.25590966327752,199.39037126638993,199.52595234944692,199.66562545353167,199.8085660923382,199.95025716143584,200.09481030382528,200.241229141252,200.38555736335297,200.53109970168225,200.67655531045364,200.8207518924611,200.9642712696848,201.10747501770277,201.25062898277008,201.3878936442634,201.5256407026119,201.66594957027246,201.80595834080145,201.94141885447925,202.07887337766158,202.21713478502102,202.3565049619957,202.49638918935023,202.63712445929195,202.77502825305908,202.91397561686904,203.05032685277354,203.18152957892687,203.31790755459951,203.4527728212263,203.58813195697462,203.72499994569284,203.86294253635344,203.99740647116926,204.13337887547095,204.2634538715289,204.39221818124372,204.52138847028698,204.64873072247178,204.77637100612526,204.90100355687366,205.0247874666669,205.13383685682368,205.24200897274557,205.3481035007676,205.45695928869213,205.56975381479663,205.67991008846798,205.78420627647108,205.8879079002013,205.99320076124638,206.09806732691027,206.20230397004866,206.3134673496129,206.42133403948947,206.53297558379427,206.6455927277625,206.7546030286453,206.8576301536359,206.95660962247985,207.0478821222357,207.1428406875507,207.23199799621102,207.31450157384393,207.39941765202002,207.47615079927732,207.54712239048058,207.6203066253056,207.70545327959985,207.7929370390425,207.88353348461396,207.97764353223374,208.06972703503175,208.16114204637552,208.25329554722612,208.34688896880857,208.43932257637584,208.52907187529627,208.61936556109913,208.703780759143,208.78686897615125,208.8617075500399,208.93672586341586,209.0087732236368,209.0788809367184,209.13928222177856,209.2039358372383,209.26479075471138,209.30935247142975,209.3638358423982,209.43319900604888,209.494245427926,209.56590664645478,209.6433803187149,209.72681045571744,209.80800593306685,209.9157398507259,210.02547311390208,210.12595344260353,210.22924659163664,210.33333793611405,210.4374671197554,210.5438199220148,210.65101345775338,210.75706904629214,210.86203411171164,210.9695397366279,211.07631994901976,211.18209592307903,211.28194777848944,211.37845960442064,211.4744792051897,211.56869047512237,211.65692915472573,211.74679598109105,211.83708251733742,211.92860983448645,212.0204026000779,212.11044562886786,212.19899682893652,212.28925093940302,212.3779975267321,212.46706839143576,212.55491617831535,212.64471911920577,212.73577199250235,212.82719967462094,212.9187756184799,213.0099352082816,213.0997961818423,213.19052067503208,213.28108607736863,213.37080583314355,213.46122698271893,213.55277175892957,213.63930607835186,213.72501009426173,213.80793363555654,213.89974942781146,213.9926265040708,214.0850907593849,214.1756968618772,214.27073857045093,214.3680238349068,214.46701297093273,214.56920298664477,214.66804019431402,214.77055135052456,214.87519230823045,214.97870608886888,215.08434989354555,215.18486139659376,215.28787645184843,215.38760093786345,215.4913516087115,215.59169561300064,215.68944052182565,215.78439446288098,215.87791391864903,215.96986607146732,216.05895543631073,216.14842855211577,216.2386688600252,216.329573376001,216.41694888823304,216.5006598568384,216.58184525021807,216.6631409596814,216.7480681402758,216.82114535980145,216.89383786891108,216.9622712811681,217.0338581049284,217.1058277388738,217.17274302554006,217.24192788826258,217.31493198474323,217.3866914463822,217.4593388143344,217.53030140708938,217.60244033600247,217.67512033325283,217.74579101200197,217.8190219020389,217.89218411218508,217.96335298002919,218.03681575998507,218.10748638979044,218.17825892621113,218.25428473193892,218.33246814846575,218.41096522202315,218.4854723516321,218.56109454417538,218.645178168769,218.73282032733027,218.81707471203345,218.90504938136678,218.99567341766283,219.0841788388375,219.17185331186056,219.25913506724942,219.34614446786213,219.43214142249872,219.51671530272642,219.60026419492942,219.68181546402502,219.76130320662674,219.83997358354145,219.91893082154638,219.99603914934892,220.0710290489708,220.14642865314272,220.22631805422793,220.3119769279781,220.39480851581152,220.4789937018113,220.5658588738131,220.656856145255,220.74729457098852,220.84257297969498,220.93667029981384,221.0321876242242,221.12598144348976,221.21789505481047,221.30967223617245,221.402820470503,221.49763571731796


==> figures/tse-2023-09-04-15-16-36.csv <==
LB-FTRL,0.0011452628666941689,0.0025127209009824375,0.008926781389152705,0.012740503439265638,0.025621715916801846,0.03183641032171891,0.05244406546458261,0.06216261330054346,0.09569306350446866,0.11470590246677514,0.13493836320488828,0.19001993106002435,0.21243246867623955,0.29315400106569034,0.33504158191979494,0.4465356382030813,0.5159813288214403,0.6866099300476292,0.7745541839735368,0.8666448156523863,1.128714008467957,1.2467644782708742,1.623863194158639,1.8309215981201943,2.4276877241098576,2.767423595004378,3.5807025884341557,3.9561062481911264,4.292399862302991,5.223812701194324,5.6016304935436825,6.689780930233072,7.186286156475116,8.258162430704623,8.768475166464436,9.861600648023405,10.336659500458346,11.257522332291611,11.70369538693281,12.164145205080583,13.089072981544886,13.564498705494943,14.345712263230963,14.739002912546079,15.396595026578485,15.812490227183355,16.44203028388071,16.780044766465288,17.183980547074484,17.706548654353906,18.113667934882102,18.68502746093524,19.134942507709333,19.68926693811385,20.092979769020516,20.549320011090206,20.90457575396098,21.295198416786366,21.7362136073291,22.077638542802895,22.46673872697445,22.780269433323944,23.1730210879708,23.50973092725993,23.906917024402794,24.28171337057535,24.65881920627249,25.045504053173126,25.391883997268025,25.801732421756732,26.184861008416174,26.598108730151512,26.964633194669258,27.35745357748889,27.718937384926786,28.07043292109671,28.39142160678827,28.749377397031232,29.0973019666605,29.443387265036595,29.77957220907493,30.103545560553638,30.434270650385486,30.72193467733603,31.029166764685183,31.305923984913633,31.590347262119245,31.889433859177544,32.14286637493477,32.40029223583543,32.63344994514806,32.83090220784173,33.002422652140936,33.168366106437475,33.3575961249925,33.60861117666554,33.88734433343041,34.12287042759389,34.39232009428756,34.6611235515542,34.970012596623825,35.22333128620497,35.48658286802174,35.780698566602844,36.10558550792217,36.38948979206385,36.61353431277635,36.84274982669583,37.078397064827506,37.287669188130266,37.530830924430475,37.8349312654537,38.11307466119872,38.39368025632338,38.65760485970219,38.86929306143302,39.093067067504606,39.32757970881984,39.57344500597162,39.812082769622954,40.05924014831809,40.257919557909695,40.47023841632325,40.72776415449426,41.00775986922912,41.33989628649515,41.7235921291401,42.151753123340846,42.603005365128766,43.10850094263702,43.62675891003316,44.18339507548351,44.74838876627382,45.36084922389092,46.03055151385206,46.728253554362816,47.41811984349598,48.12940587216295,48.868044824262654,49.63042130349285,50.42154939401762,51.29413448907859,52.182828905383296,53.168708561205285,54.14452745549085,55.14178030062701,56.2467923496259,57.380952649753524,58.48593289858259,59.33274576189376,60.109592981571765,60.98834033895933,61.83312877821876,62.66601712782923,63.47902481927145,64.24966457779928,65.05947527375305,65.80515006866115,66.54108339549992,67.26147136853803,67.95928152114986,68.59169514525306,69.2726558459534,69.9547414735737,70.53967709652859,71.20494015078758,71.81126242597415,72.41218130318437,72.99507242231111,73.6210743880604,74.24162548233755,74.93074710280203,75.60473600755876,76.30406820684277,77.13829153743023,77.92054808582431,78.6169406949709,79.37533142683723,80.10776882135642,80.81655606472492,81.54645883767995,82.25137836912252,82.92964217576183,83.61832711464605,84.30943763872598,84.99567147876391,85.63599992224015,86.24016544444025,86.87060043737254,87.51571122423417,88.13466059168913,88.75606412305281,89.3745101349612,90.01502922161332,90.65263313838729,91.24836126931439,91.83601559043925,92.42427849614063,93.02759558210143,93.68440829704238,94.37519930380186,95.04114843604198,95.67247962461131,96.33473337745001,96.99750641079912,97.6299141417082,98.25567986403263,98.87154729161927,99.44532249346558,100.02327160334524,100.63283806471054,101.32596655372109,101.99789422458709,102.63409167003077,103.26787197643539,103.90172526209325,104.51073885047677,105.10648635121024,105.70131917148409,106.30657673843614,106.90892250764932,107.51764424694022,108.12165728005058,108.725229348297,109.24678155717193,109.7398391938715,110.21975899396988,110.69599536503704,111.15407998113133,111.59053075332449,111.9989770493093,112.36176885483758,112.79256158204225,113.20857548420267,113.67893543847077,114.14341317702298,114.61471561049618,115.09391459866231,115.57136315273073,116.03075344305309,116.49562846442444,117.02166865786846,117.55584918426777,118.09024558243193,118.68663031628338,119.24571994850723,119.85739345681947,120.46506587156645,121.05058314752462,121.64329979488313,122.23130932729825,122.80718237840597,123.34548936431001,123.88139497900534,124.4196655843829,124.96384418465071,125.50289792351128,126.04956928626703,126.58453575767537,127.12641745751772,127.65350257946496,128.1559961201575,128.63865799211231,129.0960158239997,129.55397310170048,129.99360865247579,130.44546896001634,130.89854716958928,131.33660093822613,131.78319759171478,132.2066876963503,132.65661337550384,133.14031988959138,133.6526083698248,134.14236170315357,134.62072454090648,135.09863030784956,135.5774067549153,136.065033025774,136.54612476290416,137.03141842582824,137.52060423054058,138.0315542616019,138.56364768648595,139.1222853418507,139.69720749964677,140.27129259948967,140.86269856486348,141.45434713799315,142.0740281807486,142.70499669742554,143.36585811444954,144.02993428187816,144.68095162470382,145.34503839826928,145.99368359773212,146.61434880544311,147.25844614735075,147.9080399362598,148.55264225572813,149.20278617892114,149.844971359559,150.4887606791875,151.1125883477864,151.74846812349602,152.3867340476314,153.0207626831436,153.6336515991601,154.25692655989556,154.87717297950843,155.50590488150218,156.14169448878133,156.7714049483341,157.41198225793113,158.0532592710464,158.6855816208415,159.3301747768037,159.9764485694265,160.61153480819044,161.23155337741852,161.85452489200344,162.47063630359108,163.07105134945988,163.6652604800109,164.2373134879338,164.785350199798,165.32323537527162,165.86947171667222,166.44913185862572,167.01693498492088,167.58241912682635,168.1711458337578,168.763727781573,169.32363721303804,169.8792207432851,170.41314305431197,170.94930081080855,171.49913793844507,172.02266009152243,172.5251077079562,173.02123005089348,173.52366573918795,174.0533463018312,174.57948093625038,175.11907516500253,175.64113365068823,176.17333544992528,176.69578239816911,177.22867426533915,177.76219964221588,178.2871121804838,178.80065923727554,179.2907239767222,179.78517505324862,180.2851908198443,180.79630228230013,181.34727468558538,181.89116561962166,182.43457901842254,182.96325810806778,183.49023269930953,184.00817350777768,184.5209393561333,185.02692911013378,185.53423863395201,186.02800056718763,186.4970789505524,186.9701319129245,187.43960954554353,187.91483848803392,188.39182233069752,188.8772854206763,189.37054755249193,189.87720598832453,190.36789992054167,190.8560936399432,191.34654899693544,191.82780354727242,192.30352416513472,192.78537782305045,193.27111917140226,193.77580676614318,194.28411165981458,194.77997973686513,195.2723093777991,195.76004284929593,196.24049824282608,196.70990363561117,197.16510720985877,197.6122750611969,198.06360384951745,198.50741987567451,198.93666283602755,199.37936370134813,199.83329820942862,200.28340268915917,200.73192783947778,201.17374315165472,201.61772251832653,202.05960735614255,202.48831646734533,202.9179483800132,203.33785789296854,203.75114729503287,204.14638003757813,204.54558493385662,204.95253681252242,205.34991367730407,205.75477896427418,206.15663097132688,206.56397236480825,206.9617114963619,207.35696335883796,207.7382985860226,208.12258469280204,208.50890942633754,208.88993477203286,209.26131549811208,209.6331111296673,210.010723177989,210.38606954212827,210.75734091915345,211.1258917160145,211.49841085008984,211.87771119615223,212.24641192201224,212.6169131223519,212.97915608287417,213.3281182062093,213.65436721295725,213.99766862849623,214.33004892080123,214.66099417210057,214.98839000116325,215.30972957317385,215.63069913437062,215.94135963281693,216.25412318840006,216.56549756007328,216.87961862047388,217.1973549165171,217.48865114689573,217.7691568406974,218.02157836382366,218.3046453234903,218.57997383596577,218.8694189040753,219.16486984371238,219.46046938430646,219.75460299372162,220.0566817449464,220.3662439444659,220.6748113625187,220.9757144797496,221.25979149493403,221.54771060533545,221.82425115138062,222.09551468830074,222.38268604531157,222.6838220878468,222.98477311870266,223.28208765972153,223.58930238085327,223.88736187923925,224.19653980273856,224.497773906561,224.7836156085228,225.05851495349856,225.3373594538067,225.60443932572818,225.86691899139402,226.12357598452238,226.35986718845834,226.5996492576215,226.83502265477637,227.0874423600002,227.3361225376733,227.58303159370024,227.8239431064274,228.0492170157075,228.2690964940855,228.5070987577611,228.75123173596543,228.98669208340633,229.2145271979231,229.4287661882457,229.62930275099623,229.82220582503396,229.99973307512334,230.18280541145938,230.35423295398104,230.53446928862323,230.72885570199966,230.94891096187888,231.14849989044066,231.33874785724183,231.52607673491008,231.70479057264453,231.88319240198507,232.03155109049231,232.169836658719,232.31089445808223,232.49393976115928,232.6709797688148,232.83618217553814,232.9938676490124,233.15040909699098,233.3046191394903,233.4451430616584,233.56997342496638,233.6802319331773,233.77596086868107,233.8591651651451,233.942932713032,234.05437874610251,234.1517651826636,234.21534812829867,234.27860050587296,234.36238192411213,234.46355742956706,234.57190548655913,234.68210656444563,234.78182124363548,234.87730485098052,234.96192951842806,235.03274800986898,235.09795369700018,235.1906668647341,235.28398664711497,235.36241865143683,235.4393575577169,235.51376985827014,235.58749475101266,235.65918841246528,235.72550544277817,235.78045847408453,235.83410239999236,235.908106618743,235.9659585916575,236.03012422141182,236.0839596946267,236.1520425116756,236.21931601461708,236.30204508961134,236.3964067846484,236.51262715945006,236.63040746517393,236.75535314805663,236.87503311323587,237.0127410530448,237.15955362115346,237.31481058017172,237.47183844222232,237.62334332307472,237.78270875691666,237.94384542157763,238.09284239069282,238.22393751420415,238.35068883696962,238.4662998067773,238.56078112827794,238.63804660520438,238.69930914072023,238.74642124825448,238.79756067855698,238.841849203339,238.88188029569247,238.90797462758871,238.92719229884545,238.95003712211232,238.97580764317482,239.00511547105495,239.05200493304815,239.0936259926186,239.14532754827184,239.21125395192132,239.30205773520106,239.39362332487332,239.48950395710733,239.58849611631211,239.68671141325498,239.7892727978186,239.89729906831008,240.01266149902577,240.13602916186892,240.26540982701772,240.39891363408063,240.5390970566636,240.6825550477121,240.83482832051556,240.9891238909548,241.1531869868933,241.32602334704143,241.50667194460388,241.6934026432817,241.8864200773843,242.08796132653248,242.29801096678827,242.51609361855736,242.737877114906,242.9623104827685,243.1920568138835,243.42556505196777,243.66509633866366,243.91132852839493,244.16291084672304,244.4214994995256,244.68583270030229,244.95328384166254,245.22700454146835,245.50223809650853,245.77341981195917,246.03269762410994,246.29323845093504,246.56066407082986,246.8270605111941,247.09632166793176,247.35457497757682,247.6216688385055,247.91281723774347,248.2082080092997,248.51520162195715,248.82771467018938,249.1456240050881,249.46419366334396,249.7872256793762,250.0940023361391,250.4030148059353,250.70847928127642,251.0137050640941,251.31380138458223,251.6128263564596,251.90950575637254,252.20318898666272,252.4983108904571,252.7902497112803,253.08526433726973,253.39694700278534,253.70589645895274,254.009804539504,254.32113488908504,254.63098353750763,254.93850175234326,255.24565501439446,255.55154401805788,255.85312216159855,256.1511577218292,256.44906880573546,256.75246314017613,257.0595874015583,257.36834942707895,257.6760968553463,257.9831712616756,258.2903524486851,258.5961899119252,258.909542601426,259.2207120947089,259.5282382156841,259.83565400818276,260.13675718232844,260.4357154182205,260.74012480151697,261.0456475582822,261.35084269304593,261.6533051636376,261.9534958420137,262.2510207516214,262.5481301354138,262.84517531217153,263.1411573846007,263.43832281353815,263.73486464864914,264.0302669661309,264.3236010297193,264.61608178404794,264.9071787215648,265.19789085492897,265.48754582549117,265.7783856281361,266.07138502462755,266.36503844739747,266.66153317431093,266.9559669535817,267.24960183878477,267.54472285047103,267.83696698771206,268.12646700719506,268.4127252693321,268.69884125195597,268.98466206032117,269.2693927412013,269.55486788386173,269.8380536863358,270.11947488356805,270.3998914003859,270.6791190459146,270.95761362496484,271.23486024008963,271.5113770403412,271.7848505445058,272.06001380863796,272.33385699442204,272.60702974192935,272.879934777057,273.15190176620257,273.42092797446594,273.6830227691343,273.9431783051962,274.20309080723354,274.4630166966032,274.7210344142074,274.97765865100166,275.2342380785985,275.488799377384,275.7424195452082,275.99359508587685,276.242826633732,276.48936990637065,276.7343408866336,276.9757753917923,277.2144015302744,277.45053399018474,277.6843819900479,277.91727870131734,278.1545788997575,278.3903600239771,278.62151644819636,278.85322673202324,279.08270325650994,279.30863915743134,279.53695278420076,279.7661092829017,279.99519635231997,280.2230928881236,280.45176370498626,280.6781282506882,280.90533267845666,281.13350329643214,281.35945789960834,281.5815115628875,281.7998169834305,282.01805727474476,282.23861169184374,282.458216203635,282.67925968642254,282.8965425548205,283.1157877998338,283.336155052736,283.5534976879134,283.77070363132884,283.98797694885263,284.20380543734865,284.41839939311126,284.63212698406187,284.8460730016879,285.05998396014957,285.2733508739272,285.4866682688661,285.7022337557079,285.92426258015297,286.14984592976555,286.37480597638796,286.5987532518858,286.8205143178047,287.04231723811984,287.26211538578457,287.4820921693183,287.70291744431677,287.9249551238065,288.1499106717853,288.3745877720126,288.60267025203564,288.8305870595865,289.0577940236525,289.28428094865586,289.5109588271718,289.7392917040983,289.96780274433075,290.1967277843474,290.4270224364003,290.65755975263556,290.8854218979616,291.111242916186,291.33407373475114,291.5585541968526,291.7795515863693,292.0040163783761,292.2289581456854,292.4569369999941,292.68575907422473,292.9158733312818,293.1452790189113,293.3733783725417,293.6010519873545,293.82915223484713,294.0576095999244,294.28561547073116,294.51344685108427,294.7418242204517,294.96912750203603,295.2002494859962,295.4293124600754,295.658492563261,295.88552832463915,296.11120885867115,296.3364914916575,296.56029121987467,296.78514093443835,297.0125156784934,297.24104059042054,297.46731209573807,297.6914352438416,297.91044089535126,298.1269414677274,298.33748095797944,298.54352873070604,298.7475907781767,298.95605747679883,299.16362538190356,299.37180243264436,299.5810426340471,299.7892342243855,299.9961670487504,300.20255557177165,300.40877454486565,300.6134937215404,300.8175147691062,301.0210376189999,301.2221046220134,301.4214697278737,301.6211537203317,301.8206829309996,302.0201696375715,302.2198342951633,302.42074148835525,302.6235676755026,302.82614196949646,303.0266731107761,303.22484261878344,303.4206641229715,303.6128583138749,303.8043404456686,303.9959747910766,304.1841722428053,304.3719246651083,304.55931784659197,304.7487153947138,304.9420975340947,305.1368739992314,305.330748079121,305.5227351497074,305.7135106289319,305.9022393316242,306.08945805758117,306.2744317727098,306.4576789745631,306.6384763383636,306.8189363358107,306.9973053793807,307.1738278893306,307.35002863166153,307.52387626230916,307.6934770002309,307.86937903578473,308.0485439314955,308.22490245759366,308.40136510218974,308.5777267904838,308.7532458553694,308.92851111690277,309.10516745321297,309.28113385599215,309.4557148616178,309.6282025395699,309.7994630382233,309.96490310598585,310.1273058236635,310.2899186794358,310.4541422747301,310.618442599009,310.7818477103658,310.94214138466236,311.0977869857629,311.252085931235,311.4003909964613,311.5445388470887,311.69012739729794,311.8446582292703,311.9965513763208,312.1477061701289,312.3028873060638,312.4523383635632,312.6018487172396,312.748899988262,312.8959688328358,313.04363362273705,313.1893489930593,313.336713576169,313.4859826355886,313.64358935002406,313.8004469954724,313.9574444648764,314.11374699400085,314.26833191741355,314.4240512706298,314.5788246868982,314.7336504072033,314.8879156076117,315.0425710070558,315.1966558646451,315.3505964395695,315.50476399695003,315.6606695405585,315.8144977177425,315.96772069833855,316.1205989651395,316.27127358420546,316.4192269528469,316.5655949035497,316.71077262293556,316.85590229205286,317.0002064618641,317.1430619046963,317.28381671210195,317.4220990956595,317.5600877207088,317.69666417652377,317.8332313278646,317.9685458100464,318.10355716482616,318.2358240581457,318.3662214984655,318.49501931142186,318.6225179870728,318.75498420409417,318.8863607352083,319.01571509553844,319.1434034095794,319.27160256122534,319.4021277319588,319.53734083335576,319.67832123561095,319.82634984519007,319.9827831381476,320.14813804318476,320.3219055619511,320.4994442819418,320.6858802532096,320.8816872080347,321.0850833146492,321.2952540717662,321.5172561824959,321.74653573461967,321.9889226076059,322.2374318838332,322.490583591204,322.74782498722686,323.01597212112165,323.30300612413055,323.60034282902063,323.93171183829884,324.2563600934752,324.6258473110538,324.9840964393969,325.35099416707146,325.73522046327685,326.1313830738717,326.5344478938008,326.94214896276503,327.3605521665485,327.77227125297156,328.1835279568247,328.5959136553655,329.00353472521317,329.42889604933794,329.8508899105259,330.2800406544143,330.7190429263526,331.1764833543,331.6686150000603,332.1649687014193,332.6811312278136,333.222363419672,333.74790737433705,334.25360719288653,334.7426706590086,335.23604548793014,335.68951647069946,336.1047643976003,336.4667783207948,336.76977270241093,336.99626663181766,337.1457698949881,337.2279289932221,337.255640285764,337.24238167668204,337.2059999215887,337.16014330278733,337.11132865877755,337.04821194339377,336.9763405448151,336.9006707372894,336.8208364231715,336.73637880157673,336.6552637062673,336.5712466404667,336.4833801255726,336.3986728153459,336.312097374117,336.22319838509384,336.129638125297,336.0365880066663,335.94279981825105,335.8495870550422,335.754725012269,335.6698730600483,335.5955489201866,335.5395813337383,335.49370879589765,335.4452926855695,335.4003464872833,335.35577220544747,335.30033147921176,335.2501124207639,335.2003435653679,335.1513735900203,335.1118003444775,335.07384706086793,335.0400183467325,335.0049694832418,334.96684508047895,334.93435971095005,334.90558144236525,334.8784532215401,334.8509897430058,334.82760068196615,334.806596921577,334.79093026093983,334.7766968353226,334.75979783825744,334.73854346489645,334.71848129853447,334.70546086174807,334.6973500029126,334.6992401311837,334.7016030876323,334.7071715271419,334.7145260294367,334.7239816069339,334.7350771951691,334.7455426634946,334.75928637687673,334.7794171588207,334.81412467703296,334.84495237783165,334.8774982633638,334.9104909574984,334.93789669203886,334.9682012271346,335.0018517146084,335.03661190691923,335.0756782719386,335.1128281112195,335.1456520568646,335.1785108603349,335.21072478967153,335.2451703984889,335.27941100006376,335.31701488957094,335.3573394133109,335.4013686099555,335.44722740153827,335.4936798766106,335.54349963856544,335.5957302801917,335.6469467742605,335.69994121782406,335.75370879833986,335.807584424188,335.86240932652015,335.91785055953926,335.97490055891967,336.03173467276156,336.0895274074725,336.1485732852285,336.20944614475104,336.27285301754034,336.33967384640914,336.40626819092665,336.4729283029827,336.5396101165976,336.60607557641333,336.66862913027694,336.7323393330437,336.7964006098375,336.86303197127313,336.9325709528566,337.00375625038737,337.0752758347098,337.1483549123975,337.2211048543329,337.29485507800223,337.3695652486633,337.44655292686457,337.5241882126393,337.60329586158196,337.68341492628997,337.7654004878443,337.84941585492015,337.9343838431678,338.01983332125087,338.10716267123826,338.19499530182566,338.2841163775952,338.3744414070418,338.4657337609401,338.5577870242885,338.6512497555607,338.7461669322561,338.8414026637131,338.93422562232354,339.0285583155355,339.1234208328997,339.22051960427257,339.3189400600804,339.41759558331773,339.51705932661025,339.61629351981856,339.71506710929657,339.81591928816147,339.91879089871964,340.0225076702907,340.1275103699734,340.2336553603068,340.33939775290855,340.4463356768904,340.55435198375494,340.66379726899027,340.77519786654034,340.8878527577069,341.00206020311543,341.1176684908314,341.23399186092865,341.35110994867955,341.4692343557549,341.5879950561264,341.7072692133229,341.82850273956524,341.95108174197776,342.0759352008545,342.20120198580935,342.327015842719,342.4547823442026,342.5823205174022,342.7123702679514,342.84226223042333,342.9707646297711,343.1018285916416,343.2323297356679,343.3627499403051,343.4927241558041,343.6253542550771,343.75970155307436,343.89461737931924,344.027595706395,344.16068462483145,344.2957833819389,344.43272479706343,344.5710552344435,344.7090303447519,344.8478715661415,344.98683680999443,345.12567010056,345.2626766533506,345.4001679486553,345.5380338162804,345.67526605977014,345.81167051441116,345.94908079455195,346.093639583916,346.2376416344616,346.3761276707585,346.5154565041187,346.6572663967911,346.8001014134063,346.94189117191763,347.08430562440026,347.2279311303821,347.371345334205,347.5125392466857,347.65495430323926,347.79890743760984,347.94562965872933,348.0895431278193,348.23136499160023,348.37031034906136,348.5119592781716,348.65174661700894,348.7883797306058,348.92482523858985,349.0588264579194,349.19148980464365,349.32239143527954,349.4472114198488,349.57765473810423,349.70553651043065,349.8424053317701,349.98650332701095,350.1341583804874,350.2817667969705,350.4240400566832,350.5649358623689,350.7043617691786,350.8440491266217,350.9824383500445,351.1231936389031,351.26387673254794,351.40714523940665,351.54995161183274,351.6929101140788,351.83619864318575,351.9858726381915,352.13091194609797,352.27551547483154,352.42053677154354,352.56547367675375,352.7087084341565,352.85356145893934,352.99587274871624,353.1405594789469,353.28367946243065,353.4253735540394,353.5636993935823,353.70088058059196,353.83864427143067,353.9771727148925,354.11623170772646,354.255103223451,354.39517644679336,354.5360129624039,354.6774602562714,354.81770448471093,354.95788597686897,355.0974190708191,355.23869629638807,355.37808033796637,355.5168121274744,355.65424537930267,355.79182445011133,355.93046115526613,356.06860590968813,356.20586118557185,356.342621909999,356.4786561083233,356.6133559431021,356.74748281593634,356.87969969696996,357.0142289969169,357.1488023215952
Adaptive LB-FTRL,0.0011452628666941689,0.002512718188299373,0.00892676759964707,0.01274047268473294,0.025622064659561516,0.0318369783343819,0.05244477055073268,0.06216340714694707,0.09569390801645405,0.11470676141103675,0.13493922018423898,0.1900207854098689,0.21243333045658663,0.29315489013769525,0.3350425294102354,0.4465366800886643,0.5159825197804699,0.686610774322552,0.77455490250092,0.8666456091090534,1.1287150676627453,1.246765977222049,1.6238653245659638,1.830924519644391,2.427691668013949,2.767428799358465,3.5807092869338852,3.9561145906979434,4.292410038137547,5.223822503600259,5.60164060825929,6.689792064817317,7.186298865023971,8.258177105529764,8.768492447456328,9.861620941636811,10.336683084863802,11.257549470701049,11.70372656000643,12.164180689840965,13.08911327051412,13.564544140866177,14.34576307489873,14.739059228929007,15.396657175045792,15.812558827151259,16.442105787177102,16.780126982806358,17.184070442848476,17.706646655900006,18.113775056901343,18.685144667130245,19.13507069421172,19.68940689704156,20.093131598104822,20.549483940355795,20.904752110633183,21.295388369749404,21.736417641237153,22.07785734165114,22.466972399129865,22.780518809911648,23.17328747541739,23.51001477853017,23.907220237571423,24.28203725493513,24.659165563258647,25.045873503392176,25.39227799554485,25.802152941339063,26.185308702026152,26.598585065226732,26.965139011888027,27.35798079266208,27.719487443246024,28.071006344975427,28.392021119263056,28.750004030390976,29.09795756805236,29.44407278293814,29.780288516607143,30.104294347315285,30.435052947899916,30.722752262360583,31.03002058114601,31.30681718043313,31.591279490736788,31.8904070775195,32.143881442320335,32.40134935262759,32.63455070846556,32.83204662439119,33.003615110046354,33.1696069401715,33.35888843804827,33.6099588415337,33.88874872139374,34.12433215075361,34.39383992770636,34.66270181881707,34.97165429434225,35.2250399552486,35.488362651396976,35.78255254629511,36.10751896274327,36.391507714367876,36.61564014706683,36.84494767058725,37.08068755599732,37.29005710555349,37.533322247082296,37.837530109197395,38.11578553165223,38.39650752031346,38.660558564398215,38.87237868348375,39.09629400779811,39.33096452826855,39.57699833265337,39.8158118171423,40.06314731792669,40.262008187005854,40.474518493904284,40.73224556035801,41.01244832304264,41.344805829985205,41.728739366958855,42.15715146936245,42.60866994166513,43.11445417772767,43.6330079029146,44.18994743521132,44.7552628357021,45.368071651720015,46.0381484405703,46.73624667881003,47.42651429807917,48.13822662288148,48.877314616302016,49.640167950196435,50.431795992761636,51.30495168982828,52.19424251297964,53.180812255841175,54.157356916345634,55.15538433325688,56.26132899033621,57.39651094545571,58.502556947855524,59.350236200509826,60.127920216993104,61.00763403727778,61.853393787247775,62.68727961575004,63.501293978948155,64.27293872410536,65.0838446881876,65.8305965647432,66.56763378529068,67.28914993183768,67.9880825747703,68.62159150663045,69.30373404325171,69.98703317847846,70.57309474112613,71.23965403121534,71.84723330148195,72.449438825339,73.03363803926717,73.66104279525024,74.28301792783019,74.97373972087465,75.64936719682105,76.3504666157167,77.18680568301723,77.97118030660948,78.66959566530936,79.43026776683843,80.16499248028269,80.87609234159609,81.60843735280187,82.31582270053566,82.9965497708271,83.68779236151411,84.38156607074478,85.07054348232444,85.71359725118072,86.32044814191025,86.95375146850749,87.60190731014887,88.22388375817913,88.84839313068072,89.47003119576033,90.11391003480006,90.75497054326881,91.35410784534153,91.9452386190229,92.53706774957895,93.14406309618421,93.80494978977245,94.50014938385819,95.17053550685395,95.80620391186389,96.4731332165106,97.14075156950004,97.77798198150876,98.4086762142971,99.02953992888631,99.60807588691355,100.19093033959085,100.80575992727552,101.5050869895821,102.18323243874887,102.82553649463857,103.4655974518763,104.10595382860294,104.72133512496124,105.3235383660807,105.92500177730103,106.53723739722406,107.14673809675934,107.76283500443287,108.37432838729359,108.98551807722659,109.5137620574806,110.01333614220367,110.49978652252086,110.98262660059905,111.44725503317898,111.8901854035534,112.30482285414672,112.67322531077363,113.11065799925447,113.53314207110564,114.01078215204792,114.48264389885628,114.96152595487715,115.44865155391133,115.93404807412591,116.40121837188407,116.87414642623088,117.40957572667617,117.953559287555,118.49787682350778,119.10579860867482,119.67578599847295,120.29989895978787,120.92017334577237,121.51796200608223,122.12341686083711,122.72501668069977,123.31445429337452,123.86546196059683,124.4141390626803,124.96532233982049,125.5228299423886,126.0745324458125,126.63431273913858,127.18226033873918,127.73735993194254,128.27735521090827,128.7919406834263,129.28634172569525,129.75452338426905,130.2235663079142,130.67385867654855,131.1366719664302,131.600568440341,132.04874960450312,132.5057574069967,132.93925466166138,133.40005335638517,133.8962677150488,134.4225051869954,134.92529809301476,135.4158480425044,135.90563701989294,136.39633814869066,136.8958796792363,137.38937856383677,137.8867428558519,138.38757163949,138.9105374739401,139.45518280298657,140.026726862141,140.61622050052,141.20501342432982,141.81304492237246,142.42212295556098,143.05893079639887,143.70761775143637,144.38867231558947,145.07125270653012,145.74019434794437,146.4217897849101,147.0871708321689,147.72468401629186,148.38626956698818,149.05369632432618,149.71596663808126,150.38378887514324,151.04327039279724,151.70383350312719,152.34372311644134,152.99525798457324,153.6486449192293,154.29716139572628,154.9245396062762,155.5629493720917,156.19865398018794,156.8429961014165,157.49332763151511,158.13734681878285,158.79271304682192,159.44902706727174,160.0964195601551,160.75637384411255,161.4189567771768,162.0719509745159,162.7107220428831,163.35217979797827,163.98710493620368,164.60606861063056,165.21809288671272,165.80726335875028,166.37209147793897,166.9287218437749,167.49243022826073,168.09163759955317,168.67893802727824,169.26369325856226,169.87269541827595,170.48625074416043,171.067100823857,171.64489190843608,172.20024305252332,172.75846701832518,173.33079255213727,173.8762105780724,174.399861467625,174.91702863434594,175.44092654087217,175.99341056086973,176.5432565566855,177.10725925662825,177.652982998904,178.20924049459012,178.75550385017334,179.31301366955418,179.87115960046862,180.42038451106015,180.9579510138518,181.47088390571486,181.9900319345756,182.51511110666598,183.05187321426854,183.63071520453678,184.20206067018154,184.77131764400485,185.32529226016516,185.8777091310078,186.4208669249301,186.9591359089863,187.49037581076763,188.0230828733343,188.5416007755377,189.03422590500492,189.5312955411456,190.0245476675596,190.52395221293148,191.0252230375807,191.53558378450546,192.05429338140277,192.5873963828027,193.10361638809604,193.6174406111002,194.1337832203735,194.64053015204018,195.14170342132104,195.64935853805076,196.16121338875507,196.6930418166129,197.22883419834605,197.75142486596934,198.27017883585052,198.78434851780247,199.29078789845272,199.78556840331458,200.26532927951155,200.7366082524672,201.21236205459257,201.68027526408616,202.13282723509764,202.599617059681,203.07839318709574,203.55308703524767,204.0262828788774,204.49256350101086,204.96115570916214,205.4275510273677,205.87997215367488,206.33342928820173,206.77655745338643,207.21272221257692,207.6297316994168,208.05098666075975,208.48041851117824,208.89975631129093,209.3270324918991,209.75112941975033,210.18103747658614,210.6008442103598,211.01799695268195,211.42037773278224,211.8259076038883,212.23352794583076,212.6355787706246,213.02742757530254,213.41977461445327,213.81825180453228,214.21436593090485,214.60618408421232,214.9951596118354,215.38844940396768,215.78893803775884,216.178179528668,216.56932636747067,216.95172542766835,217.32003428641312,217.66430633266117,218.02658555039181,218.37732971742864,218.7265801690747,219.07205284374822,219.41113267351147,219.74982010664826,220.07756163221248,220.40751727776833,220.7360525900977,221.06751276808322,221.4027782658979,221.71004871557835,222.00593086200604,222.27218842141068,222.57078417017618,222.86118626513203,223.1664017891234,223.477955267958,223.78969206394774,224.0999492737064,224.4186282500978,224.7452578548823,225.07087794310942,225.38839180549664,225.68807683014887,225.9917977046784,226.28349210766254,226.56963072713398,226.87260656651125,227.19034200504834,227.50790752513865,227.82157603304015,228.1457616009289,228.46026092067018,228.78653818203406,229.10439575456314,229.4059514540328,229.69590186060054,229.9900651640668,230.27175994937917,230.54860003265387,230.82147921025282,231.07277723538238,231.32774764746887,231.57802382851216,231.84633750034263,232.11070119759572,232.37316081508834,232.6292508564666,232.8687403884767,233.10250501901962,233.35544747971355,233.61487725140807,233.86511005492346,234.10725851719735,234.33497389070575,234.5481252217247,234.75321563339378,234.94203817818826,235.13675331429786,235.3191539388033,235.5108380657977,235.71745774633698,235.9512608730211,236.16339151947,236.36561951485314,236.5647448946543,236.75477610574828,236.94444204704234,237.10238389819585,237.24971385440597,237.40002756282476,237.59465634799147,237.7829402558732,237.95870040007142,238.12659456168376,238.29340743441824,238.45783235943676,238.6078775913929,238.74140539102748,238.85956277379847,238.96239339083792,239.0521264745744,239.1424853634988,239.26195758942646,239.36673533228495,239.43609770857435,239.50513909427818,239.5956883624987,239.704518529181,239.82088254939381,239.93923630775961,240.04652567858656,240.14943068648174,240.24112282291782,240.31860237842238,240.39040179744407,240.49129070283038,240.59291139237115,240.6787933313396,240.76324664357713,240.84514428194825,240.9263683438536,241.0054154161237,241.07868821053452,241.1399524383937,241.19967131698354,241.27883589083427,241.3409373411112,241.40949140338697,241.4670128824486,241.53933343341205,241.61063133655747,241.6980744938901,241.79749038873175,241.9199350444424,242.04404788834836,242.17592650197756,242.30256568579622,242.44889394562136,242.60570539415454,242.77260579396085,242.9431165983655,243.11001586546328,243.28726877382326,243.4691827617564,243.64137372148465,243.79886228961345,243.95541470235003,244.10389770258357,244.2352562313889,244.35175643808893,244.45475740382213,244.54449225258847,244.6409459502335,244.7295460792313,244.81225054351341,244.8832264079033,244.94789833987454,245.0148428199309,245.08313057781993,245.15390653476803,245.24065987830102,245.3212655598583,245.4113122255321,245.5141177108301,245.6404752293413,245.7678062129331,245.90160110979033,246.0400135180234,246.1776477228116,246.31966170364547,246.46644700311595,246.62008778432772,246.78115884930088,246.94780793724846,247.11870354587907,247.29618966716683,247.47294248088622,247.65814115321427,247.8445738072204,248.04187292692507,248.24850038136216,248.462786687011,248.6827119817572,248.9092070438516,249.14468361755226,249.38893806939453,249.64115475095338,249.8964069850349,250.15366582203367,250.41570798214602,250.6808797108502,250.95205081904334,251.2299268084195,251.51307016568333,251.8035495199102,252.09948872083416,252.39813931841795,252.70290403187823,253.00849199491236,253.3086972604341,253.5948524373909,253.88173933846412,254.17575306221846,254.4680976587295,254.7630774543408,255.0453572583273,255.3369894745542,255.65485777226118,255.97692494358145,256.31147708394724,256.65173925806835,256.99760494968564,257.343901972068,257.69483210277434,258.02761980908946,258.3626666198468,258.69369907072564,259.0243413100447,259.3493180474586,259.6730763997222,259.9942096152784,260.3120863986898,260.63152771096503,260.9475236280259,261.2669097864154,261.6046785379109,261.93945932345554,262.2687592126436,262.6062706286794,262.9421901699948,263.2755938751023,263.60860878485,263.9402654341747,264.2672013393084,264.5902676621624,264.91321142808476,265.2422094836567,265.57532974268497,265.9102800993211,266.2441288360393,266.57725107167687,266.91050909960626,267.2422961136911,267.5823818643843,267.920074631897,268.2537642483704,268.5873431290621,268.9139789575194,269.23826894280575,269.56856801598093,269.9001037327742,270.2312872552633,270.5594708333748,270.885161446226,271.20792576006687,271.530242829368,271.8524974516503,272.17358971312626,272.49599554652804,272.81771888238063,273.13819908576573,273.456409875292,273.7736901546421,274.089455111846,274.40480443610073,274.71900038124835,275.034504561482,275.352394171179,275.6710120660182,275.99276412890805,276.31225427262245,276.630870876922,276.9511295358532,277.26822569883973,277.5823087465935,277.8928313183367,278.2032043848512,278.51325627721087,278.8221189441008,279.13180783291523,279.438983930085,279.74422913697845,280.04837616767867,280.35122325541096,280.65326966856753,280.9539495399136,281.25384180832526,281.5503917854853,281.8488058809195,282.14577878614926,282.4420251899721,282.7379830752051,283.0329151222593,283.324620076428,283.60872140447407,283.89070389779954,284.1724273233928,284.4541732572108,284.7338281511986,285.01195270568724,285.2900292134416,285.56589145183233,285.84071904788016,286.1128658007664,286.3828701284633,286.64993344267936,286.91527691631103,287.17675211418896,287.4351636254369,287.69084682141266,287.9440306405975,288.1961733383186,288.4531541611084,288.7084807710284,288.95874717463016,289.20962565228587,289.45805686124254,289.70261306935515,289.9497786857447,290.1978758074386,290.44591116130783,290.69264502760234,290.9402316161749,291.18529292164936,291.43128309518886,291.67833126983913,291.92295976411174,292.16332232529055,292.39959088714033,292.6357947246275,292.8745319804695,293.11223457974404,293.35151650007356,293.586686857411,293.82401215937637,294.0625576180591,294.29779733079005,294.5328924095142,294.768061029807,295.00164209931773,295.2338836267302,295.46518566003465,295.69673060331604,295.9282356601313,296.15915179340635,296.3900158777374,296.62334127776694,296.8637441794613,297.10803339789334,297.35164351629567,297.5941389343096,297.83423356628464,298.0743814160549,298.3123397639736,298.55049841060594,298.7895907650697,299.0300148256194,299.27363893976064,299.5169603809449,299.7640189958175,300.01090522594046,300.25701929152365,300.50234870185034,300.74789224560357,300.9952557550718,301.24282173476666,301.49084133577713,301.7403634380049,301.99015328721765,302.2370025726871,302.48161733781023,302.7229578111817,302.96611212575544,303.205454941612,303.448605609211,303.6922824376463,303.939291967521,304.1872315646869,304.4365881247855,304.68517296216083,304.93232752875355,305.17901674467805,305.42618403412405,305.67375020498383,305.9208211204436,306.1677061603823,306.4151965585236,306.6615109545977,306.91201617538155,307.1602673329337,307.40865323468574,307.65468445997374,307.8992372359156,308.14336108412476,308.38586430714065,308.62952652135755,308.8759599936632,309.1236736195759,309.3689124022645,309.61179974396566,309.84908309095397,310.0836215164427,310.31163216589187,310.53472975970817,310.7556573995879,310.98140490712467,311.2061736633318,311.4316211990314,311.658234338302,311.88369369189286,312.1077838292415,312.3312786051549,312.5545869320773,312.7762511086506,312.99715729853517,313.21752336424845,313.43520730410114,313.651031934305,313.86720823390476,314.0832163027857,314.29918330398175,314.5153448680402,314.7328637741282,314.95249683888255,315.1718534447508,315.38897672651035,315.60352236496624,315.8155022691261,316.0235160976497,316.2307539252979,316.4381662261254,316.6418217827339,316.8449947460854,317.04777933790854,317.25276834101305,317.4621218633563,317.67300288017464,317.88289714457585,318.0907318013384,318.29724254473217,318.50151642271953,318.7041393127246,318.9043146525771,319.1026082626828,319.2982217045019,319.4934696285462,319.6864382324359,319.8773804886164,320.0679742577389,320.2560007212279,320.43939050147094,320.62967200568005,320.82352719729954,321.0143170763472,321.2052271551479,321.39603639233053,321.58592584467874,321.7755370098008,321.9666692640602,322.15704896496266,322.3459177295655,322.5324945112134,322.71772795882237,322.89658988005795,323.0721388595564,323.24792359024184,323.42547343139915,323.60310497414866,323.779739642409,323.95297785157084,324.121134027877,324.28782725792576,324.44797879200405,324.6035976241103,324.76079522222244,324.9277673913599,325.09185638269685,325.2551360603902,325.42281933874153,325.5842408804401,325.74572481898406,325.9045051734812,326.0633060019769,326.22276637655557,326.38010327280244,326.5392504259322,326.70047156836574,326.8708043712128,327.04032638812714,327.2100000875604,327.3789163363019,327.5459569714574,327.7142471057473,327.8815020080689,328.04882153782205,328.21554214833054,328.3826971462646,328.54921761402954,328.7155948395713,328.8822283145105,329.0507735061134,329.2170635813302,329.3827044770986,329.54799229849084,329.71087818340675,329.870777622931,330.0289503365241,330.1858311289051,330.34266306027257,330.49860139056136,330.6529614685445,330.8050568841785,330.9544614419908,331.10356745406057,331.2511444694645,331.39874928318227,331.54501623861586,331.69095891489894,331.8339445528254,331.9748985784041,332.1141377005159,332.2519403883631,332.3951413593835,332.53708993384953,332.67675075514217,332.81436986249696,332.95221021040663,333.09216293572365,333.23669355358425,333.3867775711336,333.54376284318903,333.7091944673032,333.8833688378937,334.06608102421194,334.25263675843746,334.44772977823345,334.6519872425297,334.86382801249795,335.08244456888735,335.3126437770155,335.5499330910743,335.8001186372512,336.05647892361526,336.3174068088698,336.5822483937858,336.8575473402209,337.1513324070944,337.4550613572168,337.7918776182871,338.12227504634245,338.4957563574512,338.85876814919357,339.23033961736996,339.61852594625816,340.0178480671759,340.4237668779681,340.8339908968078,341.2546322195219,341.66948634200526,342.08384281962776,342.499167177662,342.9098943602097,343.33736560204875,343.761293331463,344.19163174031314,344.63089338128293,345.08693195566707,345.575005550706,346.0656830909793,346.5734769791874,347.1022119252541,347.6136989188616,348.1041082144121,348.57622055420086,349.04749979768326,349.47762685337705,349.86757694814423,350.20506718053775,350.4861721248087,350.7000536910798,350.84851820098856,350.9406330816171,350.9871390215221,350.99814388153686,350.9893626869333,350.97287157633946,350.9542970043651,350.9219329260668,350.88102095583406,350.836320048443,350.7873883244208,350.7338408638316,350.68328518036674,350.6296707721118,350.572348049119,350.5179090730628,350.4613389202676,350.4022601688573,350.338509640673,350.2751585327658,350.2110575630471,350.14710280969723,350.08136048142865,350.02537256736787,349.97941328002435,349.9514273043899,349.933184609204,349.9124169158413,349.8948560547316,349.8775753929941,349.8494392104569,349.8260646778381,349.8027833931195,349.7801839585695,349.766742067585,349.75487846101726,349.74707790827347,349.7380504611175,349.7260788179717,349.7194482372522,349.71654192801566,349.71512584673974,349.7133990537054,349.7154078916525,349.7195037008778,349.7287358766099,349.73935463645523,349.7474422660832,349.7516007863983,349.75701856047044,349.7690129194616,349.7855643157717,349.81179471561245,349.83848930159786,349.8682192835706,349.8995664612263,349.93292887116513,349.9678620611485,350.00499350878,350.04531753994524,350.0918642488052,350.15250067758564,350.20941335803127,350.2678880748492,350.32673719044544,350.38022904076684,350.4363613811381,350.4955632181898,350.55574674039246,350.6199139344243,350.6822860338815,350.74048394852787,350.79866695959595,350.8562591690861,350.9160287797996,350.9755658244969,351.0384124199228,351.1037405615016,351.1726708794614,351.2431986282867,351.31437419603856,351.388632005608,351.4651255076494,351.5407147653963,351.6178866713883,351.695708972478,351.7735121356128,351.85213902240946,351.9312820733835,352.0120078821275,352.09244424590156,352.17379202157304,352.25635478730305,352.34066658879976,352.4273858495975,352.51734982915525,352.6069483993035,352.69631062071153,352.7826736386078,352.86888010379926,352.9514749361995,353.0352441789893,353.1193164121818,353.20587728625503,353.29510548161136,353.38582795612353,353.47668545751094,353.5690649799933,353.66159979769327,353.7550739555709,353.8495704809932,353.94629296394646,354.0434699852717,354.1419587000862,354.24140492195784,354.3427799925821,354.4460847299797,354.5502701648943,354.65496449115926,354.7616307392209,354.86876595378544,354.9771763245783,355.08671557855496,355.19707463530676,355.30815868877426,355.42060495394844,355.5344864696035,355.64852570119024,355.7597165239217,355.872209687152,355.9853090351878,356.1012245900829,356.2183966712746,356.335601807177,356.4533972429697,356.57068110766545,356.6874906167611,356.8065124468451,356.9275779046591,357.04951053603736,357.17278010826453,357.2972672649207,357.4210212304272,357.54611471780004,357.6722046446964,357.79979837792257,357.9295829132727,358.06058495219827,358.1933506070868,358.3275126723338,358.46229567983914,358.59785585635177,358.7343597656252,358.8714779988518,359.00905494650806,359.1485824879537,359.2894474706013,359.4327216847837,359.576216834929,359.7200249383004,359.8659514908004,360.0114929769227,360.15963996380265,360.3074394471446,360.45343244362243,360.60228648257544,360.7502835966079,360.89819794292134,361.0454083229283,361.1955875865401,361.34751256661184,361.4999304282803,361.6499736630037,361.8000235193581,361.9521461647357,362.10611969688534,362.2616042037496,362.416626368891,362.5725518098179,362.72856393749976,362.88426933995333,363.0377971003852,363.1917209305666,363.34599003573135,363.49944617407095,363.65181061621183,363.80510082910337,363.96635153254465,364.1268937481086,364.281122921745,364.43621596882554,364.59402090712615,364.7528929797677,364.910518727291,365.0687839994314,365.2283527706145,365.3876289562154,365.5443739813436,365.70244460949584,365.86220901830256,366.02505291742204,366.1847320934605,366.3420575839368,366.49616300169987,366.6532977210775,366.8083429403039,366.959867860435,367.11117927343,367.25976775929917,367.40685896225386,367.55198687836355,367.69031993340786,367.83495407525265,367.9767270736438,368.1285686354754,368.28852207232717,368.45247050294324,368.6163748047211,368.7743038558351,368.930696667662,369.08544712904336,369.24049727029296,369.39409991437856,369.55035805132275,369.7065413446471,369.8656277362254,370.024200366546,370.1829466211341,370.3420660856541,370.50835217242366,370.6694413166581,370.83004505829126,370.99112040985915,371.1521022643992,371.3111785983356,371.47207280505927,371.63011868796207,371.790831840224,371.94979005318305,372.10715114772825,372.2607367768205,372.4130413745495,372.5660015058645,372.71982064676945,372.8742378518648,373.02844769578587,373.1840075652997,373.34042644231886,373.49753351363483,373.65329530128156,373.8089905114482,373.96396242627907,374.1208924677244,374.27570323689747,374.4297848669182,374.5824133362282,374.73520765963644,374.88919001389195,375.04262315063966,375.1950610947779,375.3469458920131,375.4980187782585,375.64759786128707,375.7965368652235,375.9433381903673,376.09273407048727,376.2421824881551
Last-Gradient Optimistic LB-FTRL,0.0011452628666941689,0.002513202963458555,0.008935467807582004,0.012766256030643325,0.025996839171838898,0.03243262194950933,0.053218970699711765,0.06310790513635739,0.0968147779574447,0.11600614718684576,0.13642187508028492,0.191689763922043,0.21429067167604865,0.2952489343612028,0.33740190718410734,0.44919409539589084,0.5190051231733865,0.690275852905947,0.7787934628657556,0.8714525103705186,1.1341264167045482,1.2528149159083672,1.6306283209621126,1.838440527264691,2.4360659279234533,2.7767516812337756,3.5907657238055593,3.9669712549546436,4.304154442052951,5.236851404789381,5.615970948188984,6.705505837755477,7.203413811029466,8.27667601150931,8.788513356251098,9.883202881530721,10.359829135462496,11.282277097602087,11.730146880350407,12.192322556322518,13.119086784174076,13.596400200497332,14.379520627899561,14.774709882734205,15.434262124682407,15.852265456875488,16.484005182492652,16.824114189536218,17.230381666318593,17.755362685797678,18.16511577234207,18.739307495517735,19.19222451611956,19.749685031956698,20.156482369484564,20.615900285871177,20.974244827677648,21.368165920500275,21.812526149335383,22.157387604558597,22.54987032271825,22.86690845551362,23.263378357099704,23.603826997692583,24.00507534228106,24.384119162957603,24.765756879734628,25.15700045220844,25.508129638925368,25.922986139007083,26.31113515503086,26.729582250661274,27.101363631555785,27.49959106032775,27.866572143443058,28.22351944505351,28.5502878013282,28.914035440940847,29.26793155479644,29.619997264417982,29.962188673853632,30.2923190298324,30.62925929104878,30.92331750692574,31.23697815365523,31.52053870124129,31.81161078067198,32.1175370160927,32.377851534323725,32.64210185085539,32.88222510285739,33.086597674791555,33.2655777634337,33.438950334709986,33.635924299398404,33.89504983271698,34.181972397302616,34.42568488708161,34.703327330557386,34.979914437800495,35.29712085218801,35.55912348410267,35.83149545899373,36.13497179595103,36.469722376655156,36.764006951474805,36.998729186252895,37.23895954833528,37.48553103647551,37.70615449229774,37.9611362435853,38.27731294892102,38.567882032936055,38.86122180541283,39.138745058596754,39.36442344653021,39.602879728969306,39.85339733456944,40.11588727616313,40.37143475414561,40.63539957374437,40.85093534403498,41.08068947396608,41.3561275635293,41.654158621257125,42.00520445338299,42.408828442848595,42.85796615974271,43.33089634828335,43.85877390495772,44.39929056060897,44.97821489789236,45.56636561638108,46.20324695784426,46.89852140248034,47.62261515919783,48.33871674891378,49.07728320894882,49.844068229004016,50.63562120357854,51.4565438925883,52.3620095030845,53.28402941775762,54.306863386550646,55.3205187470387,56.35681414672446,57.50701858753965,58.68851878075933,59.841130621508746,60.727214404802325,61.541767508442284,62.46234390380291,63.34852501280176,64.22323509470732,65.07777288893516,65.88962257696885,66.74314717592371,67.53165993721824,68.31085718126506,69.07497340070142,69.81563429859463,70.49024469570595,71.21529957547797,71.94190361253865,72.5687834007367,73.28082244468393,73.93257208347703,74.5795908941872,75.20908139538207,75.88365679603089,76.55281876956437,77.29492349204531,78.02221048838784,78.77792059644534,79.6757195926818,80.52141434274772,81.27907672523995,82.1041933813743,82.90277760552614,83.67764505486903,84.47556822787104,85.24839296502662,85.99378511638761,86.75066689972309,87.51143841218878,88.26842368560688,88.97953653135123,89.65355524706868,90.35670729816269,91.07785083566,91.7718457040199,92.46896766556938,93.16448676676465,93.88374023694844,94.6015198558154,95.27665571547585,95.94467173841635,96.61409863848255,97.29904420471182,98.0421829994366,98.82411362583719,99.58181441463167,100.30252500602873,101.05835528408045,101.8162085054133,102.5437680702183,103.26569920233607,103.97842274028127,104.6449586750397,105.31695250133376,106.02366987894229,106.82470794871992,107.60460846397588,108.34705079180107,109.08915533451943,109.83366978950023,110.55033243964576,111.2548324282332,111.96070326836444,112.68052352415688,113.39946862364013,114.12622635020394,114.84724189709708,115.56818072098977,116.19570305063318,116.79410492724108,117.38041493681064,117.96447227483337,118.53098247538918,119.07833387249538,119.59559273544792,120.0607009655305,120.60601799150567,121.13288461161109,121.72102830188791,122.3050685679785,122.89786568200812,123.50201937030867,124.10427202193449,124.68782128471837,125.27927682240536,125.94769528454296,126.62920722242521,127.31176935019138,128.07148245697817,128.78801757076496,129.5724120936278,130.35583119374604,131.11184616707448,131.87966512578222,132.64695863281773,133.4026090114522,134.1131312861229,134.82641237610156,135.54713654017172,136.28105962475453,137.0103103236548,137.7527903977336,138.4836650991788,139.22583276045341,139.94965366895616,140.63966794325924,141.3053015711188,141.93743006082292,142.5706448726581,143.1800586910275,143.80860262667383,144.43891827881825,145.04788269566396,145.66672390304097,146.25430591586365,146.87984576017536,147.55607848262514,148.276583364188,148.9653671602969,149.63629517938824,150.30471055685285,150.9747627506654,151.65592321510437,152.33484774401148,153.0182280603154,153.70427539100177,154.41906411995035,155.16454182535753,155.94555147152525,156.7591691789612,157.57105304555228,158.42120521569214,159.27933674633013,160.17163182745156,161.0853343376958,162.0601850447993,163.02688913561832,163.97345433139154,164.93440531337095,165.87072888807532,166.77448110323974,167.71752361057935,168.67350001819744,169.62552144881204,170.586806277416,171.53621233222336,172.4855373008309,173.4044827926562,174.3372487086576,175.2711348540054,176.19618394329473,177.09567563678132,178.01594217667758,178.93825743621917,179.87488258679727,180.8122594402811,181.74121663346358,182.69110903858348,183.64611250319345,184.59128795662667,185.55769152407504,186.53906403826625,187.52577809507073,188.50448498233877,189.48563411675147,190.46444117223857,191.42139282147386,192.36408967403673,193.27151509116158,194.14861989110574,195.0232292052174,195.91100693455084,196.85811908284228,197.79137055212811,198.71916447450315,199.69034300620302,200.6744381898438,201.61860489273067,202.57897899705756,203.50223503894404,204.439771711291,205.39901397722554,206.31984375447942,207.20558624471607,208.08229784129327,208.97236378674805,209.9160004471226,210.87730343780274,211.8666659872693,212.8248870889902,213.79988824924655,214.76182341259675,215.75136007329172,216.7405430145749,217.71562462259308,218.67625348515415,219.59195958910684,220.52062155954263,221.464401494779,222.43252247421816,223.48335826036808,224.52107989570607,225.55884436146806,226.57269087802226,227.58917400301783,228.5961919822512,229.6152029053002,230.62460286207877,231.64067363687954,232.63250258712065,233.58121365946099,234.54934741161534,235.51080976552078,236.4886996518156,237.47234631426136,238.48005386384597,239.51190588064873,240.58430347702276,241.62140505375737,242.66732014239574,243.72571760864156,244.77297729703508,245.82330561951434,246.89090477471132,247.97378316884527,249.10062146653416,250.24443174489093,251.35796755092787,252.46109402565335,253.57009080994206,254.66340975719763,255.7331045966336,256.772854350666,257.79450762104,258.83412844556426,259.8618807263346,260.85957165336356,261.89408212870217,262.9616267990125,264.0202468642462,265.08659305290956,266.15178396766606,267.22449550996816,268.29734204228396,269.33633082320785,270.3839488995471,271.40830804415145,272.41996994216623,273.38681671773577,274.3679363089827,275.3706154385765,276.35236025558254,277.357082319732,278.3559516082627,279.3732727341703,280.3714945771398,281.36293461961264,282.3187257689236,283.2860029640726,284.25642687707335,285.216310229881,286.15502373396953,287.0990002547819,288.0588325792096,289.0157457336473,289.96484267257756,290.91196669335966,291.87951408402955,292.86908347836805,293.83061518372847,294.80046265993207,295.749495118891,296.663255726133,297.5176382596362,298.41519141669346,299.28836481946684,300.1603254299429,301.02176955679136,301.87072489812294,302.7207795681645,303.5411249214312,304.3679407297588,305.19478761186735,306.0324481787759,306.87846127795603,307.6527128308208,308.40057674492124,309.0807466408261,309.83909260429374,310.5763299861918,311.3438851190127,312.12670123383646,312.915171645458,313.7057185762042,314.5208049106863,315.35926545154877,316.20046427433306,317.0228151582285,317.79879859904014,318.5841464668533,319.33962571157304,320.08374002424335,320.8714258280698,321.69771984226014,322.52859126270744,323.3462924439442,324.19743278264843,325.02507130256316,325.8859382022693,326.72324461328077,327.5185507494019,328.2827707235628,329.0615376391266,329.8078132628812,330.54295793078785,331.2682167525113,331.94033435735787,332.62351356050533,333.29414504551283,334.01205062875704,334.72343603526,335.4301090389608,336.1206409467535,336.7662368506245,337.39639227579517,338.0767552891389,338.77583774036356,339.45237774903563,340.1090066603224,340.72769633174755,341.3064309975721,341.86798511317073,342.3892875018908,342.9284769403395,343.4376429466843,343.9679625785874,344.5352047587561,345.1740710837233,345.75784216828816,346.31631143541847,346.8669497362068,347.39656868522775,347.9245100821615,348.37754528182114,348.8069286423992,349.24782561020686,349.796483807344,350.3298852216925,350.83111759950776,351.32185994573865,351.820805451775,352.32203604927696,352.79154019533763,353.22383577511584,353.61883737163066,353.97643947903674,354.3073529218086,354.6403969171935,355.03591298976704,355.4045702288148,355.69840539416157,355.9909371384697,356.32606334787147,356.7022716096123,357.0957396047505,357.4956663843133,357.8692756549319,358.23883193314504,358.59471351781724,358.9345521505189,359.26911343159156,359.67977683430786,360.09514093359587,360.4699902050784,360.84685682280053,361.2242487024382,361.6028752155242,361.9766406237888,362.3335681299822,362.66432177599506,362.9837907479436,363.340751282347,363.6623935171036,363.9909675706358,364.2916216310449,364.61993967526644,364.9396978487431,365.2984166332149,365.69429607228784,366.12839047258416,366.55606264940945,366.9947321910432,367.4136950009093,367.88181069874383,368.375715335587,368.899152422214,369.4361158617837,369.9731853285062,370.5501122158952,371.15647379562665,371.7543085945905,372.3382120036753,372.9466899164544,373.56445631347174,374.1733806572129,374.78364792971695,375.39311132681956,376.014746590699,376.7062773739619,377.40111470159115,378.09189935827266,378.8171983862087,379.56974044151826,380.3411614720785,381.1195582699865,381.9109564006539,382.7294818529954,383.53839395792284,384.37229584117,385.2164362764689,386.09216514819065,386.9865889168055,387.95685442733037,388.92575280923825,389.9086866305055,390.9182947179947,391.9369304816144,392.97193267873087,394.01719257784055,395.0728409766978,396.1522171793527,397.25106722311403,398.3167792971348,399.3929272464562,400.44998884840663,401.56437828447446,402.7202582335104,403.8887218343742,405.05793523555275,406.25197158312835,407.4834515733022,408.74662472951513,410.0265893538574,411.29044738925427,412.53669751967703,413.7766746397791,415.00494090694974,416.24618725299,417.50292249001825,418.7688201731856,420.0614986567711,421.35777376303633,422.6454128467166,423.941172737266,425.2143337353263,426.43047383608973,427.5485970558906,428.653907923619,429.78039523664444,430.88363436906286,431.98718332280123,433.01692149404374,434.08088992213686,435.2657810727332,436.46261625346403,437.7119237174568,438.9839382917454,440.2764902083253,441.5643880968938,442.86682242351173,444.07036982397915,445.28254144218454,446.47620388970273,447.6678315737298,448.830500730557,449.9900693295434,451.13908937251665,452.2772221565973,453.42509117712746,454.56129352642347,455.71795099802546,456.97803972571273,458.22643251786803,459.4537548948851,460.7333885307648,462.0120721103379,463.28620527131136,464.56236113375166,465.8385214955796,467.09284724771646,468.3315635484362,469.5751772942178,470.8605737700308,472.1751041256273,473.5039886551629,474.8323832445435,476.16079069009953,477.4952212290029,478.82617401724565,480.21523357077086,481.59609714235614,482.9560581485972,484.32135643317736,485.648552776991,486.968280710043,488.3291629332067,489.70367828025223,491.0808286650484,492.4442293427482,493.79731583177335,495.13666787962524,496.4799999271812,497.82661258153416,499.1694333144728,500.5263214187287,501.884434713645,503.2406704635677,504.5872748725849,505.93281930402844,507.27335388271,508.61563899666737,509.9546633663601,511.3062759135918,512.6804887581591,514.0645794668939,515.4762883482674,516.8772106532497,518.2768485256487,519.6934341765098,521.0921010078251,522.4742745019391,523.8357125625463,525.201855979727,526.5736054884744,527.9440227627377,529.3224954895848,530.6870640342985,532.0427101587542,533.3956952515932,534.7441735840019,536.0919403281545,537.4337416577573,538.7777243152743,540.1018562236616,541.4444684843933,542.7805815160897,544.1138277202767,545.4495593907267,546.7832334114831,548.0967495578483,549.359827388609,550.6108542798963,551.8626793533296,553.1181835228253,554.3621347889826,555.6013517108248,556.8453556693956,558.0802165207205,559.3134472789094,560.5321063236124,561.7450348590345,562.9396875845349,564.1264877074586,565.2903370731829,566.4349851444953,567.5659050079814,568.6832556442037,569.7925251591088,570.9360027583782,572.0718657658643,573.1775784020185,574.2935978173502,575.3988255483678,576.4827053582494,577.5849953344789,578.6941330317471,579.8038703822583,580.9087937330111,582.0228668879295,583.1233611858286,584.2311092225043,585.3486986698948,586.4537969850095,587.5336919889421,588.5895351846035,589.6492280668225,590.7278702369784,591.8034659645173,592.8920879800601,593.9560667892936,595.0365626287756,596.1236759164619,597.190279901629,598.2579600479548,599.329598769466,600.3967915237049,601.4552674859192,602.5087680273027,603.5662331510355,604.6279822729728,605.6889815972509,606.752764478038,607.8344486368325,608.9670176776979,610.1334755862518,611.2977745080916,612.4610804712897,613.6125518135287,614.7633635013642,615.9018109489457,617.0444548186623,618.1965972507174,619.3607394690803,620.5503421028664,621.7410732957132,622.9621100127001,624.1819333894696,625.3992441705282,626.6128847535074,627.8302490417537,629.0633185121615,630.2991309159697,631.5418740728775,632.8013857600429,634.0690305425941,635.3203698512731,636.5588250191411,637.7762624413971,639.0093218708239,640.2162972161534,641.4543944114839,642.7005661650234,643.9777118278472,645.2665255508314,646.5724649279882,647.8745176001157,649.1680229015079,650.4624445540788,651.7611389782264,653.0654106962785,654.3707457772705,655.6782031125211,656.9933658190052,658.3024125200951,659.6532998270609,660.9865671192573,662.3231196595208,663.6454042267873,664.9565211985389,666.266073774518,667.5642017720194,668.8744105094851,670.2122860004037,671.5590133796989,672.8914054094655,674.2064873686531,675.4740109527244,676.723592369475,677.9210104932881,679.0828775193896,680.2305763021438,681.4211968655173,682.6060178237632,683.7953827074658,684.9979624573105,686.1969035713857,687.3851363163526,688.5711930924008,689.7604430369729,690.9396731017433,692.1144542434984,693.2865597859163,694.4385431768711,695.5780704800427,696.7234595254874,697.8713561989464,699.0206211283717,700.1748143218156,701.3450591281301,702.5311965131456,703.7194342405414,704.891418909055,706.0435706915778,707.1773769736667,708.2825952070766,709.3845775626353,710.4880068436844,711.5649357859728,712.6399186740807,713.7134019398811,714.8024077452727,715.9263627802994,717.0658397217707,718.2007313573504,719.3205765939863,720.4327837536672,721.529939970248,722.617093643198,723.6852185827804,724.7398563879556,725.7782194692458,726.8154486840074,727.8365903336887,728.848893787773,729.8599924300702,730.8541883847574,731.8174810572197,732.8303472083905,733.8699069365007,734.8884847052327,735.9079635041892,736.9259070478555,737.9390856970834,738.9535234964891,739.9815976778791,741.0062364085709,742.0210877198186,743.0228809393745,744.0181301472828,744.9749316082618,745.9095833407973,746.8459624120717,747.7946793611825,748.7468854933965,749.7010263483604,750.6326098982379,751.534669712423,752.4271059065526,753.2795804234628,754.1040835630014,754.9388607486655,755.833647201619,756.7127322011866,757.5894211637132,758.4950635677676,759.363516741088,760.2352753367875,761.0976317082889,761.9617016412813,762.8287240122412,763.6827092181632,764.5477758081938,765.4298553221979,766.3733730882591,767.3109013266588,768.2520160536551,769.1894838781127,770.116398864254,771.0507005582735,771.9811431995181,772.9116989861323,773.8364871135428,774.7643349671539,775.6942336736149,776.6218650370205,777.5505405665243,778.4912879678819,779.4135150190589,780.3312459145407,781.2397129140572,782.1348079266636,783.017909434992,783.8939042920656,784.7638184255902,785.6351708591542,786.506478627958,787.3717388384282,788.2221504732493,789.0598475991807,789.9027222496272,790.7402327495745,791.577558823516,792.405398923924,793.2346552579347,794.0602181253159,794.8751967815283,795.683059310206,796.4816301772335,797.3140078048774,798.1383279797202,798.9566547311783,799.7710035599601,800.5728567133108,801.3675697685442,802.1617523740285,802.9583688013262,803.7570541879683,804.5682036974565,805.3860920929695,806.2190567822233,807.0487083896137,807.8775773840523,808.7120999695148,809.5565917134586,810.4098579412396,811.2746730799229,812.1395988545719,813.0206632789543,813.9123592322333,814.8045783128758,815.6906786896948,816.5742606049564,817.4799920156512,818.386414965895,819.3234143595394,820.2557770663668,821.2022515589715,822.1617414670793,823.1393708751541,824.1233601209515,825.096498449228,826.076363668074,827.057170444041,828.060688661825,829.1085789191371,830.165493060206,831.2300499242681,832.305510946581,833.395267680283,834.4846110154842,835.5777610220327,836.6787908671188,837.7844222839948,838.9157423435632,840.0379711883239,841.1748284792689,842.3118959828455,843.4387615674098,844.5680675929209,845.712547669687,846.8700492285027,848.0157216271934,849.1493619024524,850.2877574684588,851.4457634641371,852.5999770170365,853.7507663914898,854.9005108886438,856.0706862097818,857.2670514754468,858.4657617685149,859.6875897787361,860.9376746436537,862.1731491292095,863.402687977215,864.6349419474564,865.8670018026252,867.106427752018,868.3478200992104,869.5880508929422,870.8526078422502,872.1236334204291,873.3849325730616,874.6422186295316,875.9048948203617,877.1782793555706,878.4678145094741,879.7336426758721,880.9982449050452,882.2816448411313,883.5583047317309,884.8604600068618,886.1665242996887,887.4787985918888,888.784077884314,890.0914452254588,891.3807210458497,892.6458932856742,893.8849768435473,895.1230849873889,896.369165040691,897.6229638522477,898.8882971278094,900.1569548888206,901.4388719808449,902.7106351002135,903.999733733358,905.2822772668271,906.5728818507985,907.8440196379944,909.0958724982911,910.3453827864398,911.5985246032201,912.8640356901378,914.168866075463,915.488838797959,916.7803737320373,918.05099014149,919.3158284813323,920.5847352968411,921.8472124189163,923.1000680124155,924.3524897849909,925.6050184398412,926.8524865074987,928.1054969372065,929.3629538355831,930.6117288664204,931.8724927171156,933.1273430730472,934.3815103259074,935.6511214213174,936.9069768288989,938.1485816163784,939.3853936904848,940.6055752204621,941.8375593731432,943.0791677868722,944.3201593247223,945.5694878143601,946.8228210061825,948.0770779069766,949.337630528498,950.5848107216218,951.8340375807413,953.0686355062677,954.3133567032589,955.541340922844,956.7613517374712,957.9929134077328,959.2128325878541,960.4259302102907,961.6304221877585,962.8282539926329,964.0208923564439,965.2172555842744,966.4093042616372,967.6017504252036,968.7959849626016,969.9893486997529,971.1789862250275,972.3628719693197,973.5360570161406,974.684891189986,975.8285286472174,976.9773629887468,978.1455754136205,979.3178734996221,980.4863248100078,981.652549298263,982.8028500886135,983.9429099136993,985.0660729852652,986.1890988681535,987.354548817046,988.5163218836017,989.685630472613,990.8548208117749,992.0078104310687,993.1493186850842,994.2880222989654,995.4359207855197,996.5789793638548,997.7174301794705,998.8590104941468,1000.0123585504004,1001.1634940556746,1002.3158994937777,1003.4637943170774,1004.6004904597352,1005.7354629702345,1006.8690733025282,1008.0038030991701,1009.1249560303313,1010.203963926393,1011.2691461694163,1012.3412962111798,1013.4660112419199,1014.5876889320473,1015.6924826132102,1016.780450278003,1017.844557150322,1018.9057662879686,1019.9818275309833,1021.0637396101567,1022.1486398308864,1023.2400257721106,1024.3392758119867,1025.4104771446098,1026.4952896467773,1027.5752060984478,1028.6625117288736,1029.7726792559922,1030.8818665445235,1032.011155329045,1033.1424791041384,1034.2668105949926,1035.39051275517,1036.5105020674034,1037.6291990147556,1038.7435741471595,1039.8610401718543,1040.9802069415944,1042.1150328895972,1043.2342437890259,1044.3356643933423,1045.4541070909115,1046.5582119846222,1047.675574592188,1048.7765360671797,1049.8414148776867,1050.9343888689914,1052.0028388659996,1053.069324301899,1054.114794789973,1055.1886702522474,1056.268199433276,1057.3423413001328,1058.3787167610521,1059.4067025891486,1060.4441549205546,1061.4874110870185,1062.5415551419956,1063.585276293513,1064.6321954865398,1065.6742958137027,1066.702938617264,1067.7010098679002,1068.6937350561384,1069.6830124831222,1070.656869224644,1071.6112593377688,1072.5660889252267,1073.592640644955,1074.6054023201166,1075.551098401957,1076.4996467846177,1077.467963179049,1078.4420346461054,1079.3996431033336,1080.359727133514,1081.3278914302891,1082.2900162070073,1083.225945799373,1084.1699828790668,1085.1267043218254,1086.1122652123731,1087.067008285096,1088.0017235420073,1088.9090247956776,1089.8440214955288,1090.7600736196964,1091.6474674307626,1092.531928218362,1093.3950291770043,1094.2450868863152,1095.0789561696993,1095.8602839014843,1096.6926181028298,1097.5016230849785,1098.3957205582678,1099.363012650291,1100.3681103720694,1101.3729093273996,1102.3233510232199,1103.260882170842,1104.1845065043767,1105.1116763364723,1106.0278882494213,1106.9681507285443,1107.909093657438,1108.877427102485,1109.8416953623646,1110.8079044894064,1111.7778655018944,1112.8164660644518,1113.805359355053,1114.7904878729585,1115.7804814149936,1116.7689565267597,1117.7404386276141,1118.7292250990113,1119.6916895179204,1120.6796430859752,1121.6513118088737,1122.6081901341772,1123.5303428167554,1124.4412983853108,1125.3584504076182,1126.283206215366,1127.214154065784,1128.1438402578701,1129.0861883600714,1130.0370511873066,1130.9950335119615,1131.9417998562703,1132.8892305447553,1133.8312805817677,1134.7916305262816,1135.7336547290697,1136.669347598454,1137.5925586362112,1138.5177170384725,1139.453946077075,1140.385593620013,1141.308455606309,1142.2260774071729,1143.1369254326385,1144.0346377642386,1144.9269833188157,1145.801382209394,1146.6993546215815,1147.5987283111976
Soft-Bayes,0.0011452628666941689,0.002515066029177504,0.00892811254585385,0.012739004591365705,0.025937469604668223,0.032326772842176554,0.0530535436087029,0.06286464839476724,0.09646669151988246,0.11551939389395699,0.13576817868661933,0.1908473015931667,0.21324511012723557,0.2939407358546665,0.33579498632673455,0.44725058397330575,0.5166490858759998,0.6874650010040423,0.7754818646084635,0.867580549937463,1.129618051888777,1.2476117892278267,1.6246343622070587,1.831605416175936,2.428268853120999,2.7678895101044825,3.581043961527461,3.9563209553983336,4.292481736877831,5.224044465148788,5.601932800412748,6.690089853243956,7.186555048228762,8.258360538861671,8.768566940264053,9.861565169363994,10.336483668856816,11.25719415335445,11.703197483179121,12.163471799229281,13.088210785300538,13.563438482565756,14.344448897593459,14.737534459404715,15.394912764009486,15.810579760650349,16.439880478141536,16.777662325302217,17.181345824106877,17.703647154803413,18.110480826219707,18.681535529038047,19.13113046267356,19.68511920734099,20.088499202760477,20.54450361040631,20.899422429593677,21.289689977590772,21.73034293364055,22.071391324775245,22.46011968858978,22.773262550744725,23.16560993196813,23.501914297493542,23.89866419998421,24.273009969980155,24.649633023657795,25.035829576738344,25.381699683279294,25.791024698887885,26.173636269509615,26.586349972039795,26.952335576144854,27.344959628525764,27.706222916826675,28.057479287195214,28.37818287757652,28.73585182244506,29.083451341536666,29.42920906048034,29.76504528164245,30.088645396156828,30.418974938025606,30.706210139386066,31.013006951469972,31.289283693631475,31.573232962679448,31.871821065561377,32.12473533522565,32.38163939363966,32.61425609680978,32.81114450833002,32.9820421381497,33.14735644048687,33.33593638155474,33.58629642070966,33.864362910218006,34.09920865581787,34.36797171273511,34.63610426648796,34.9442802598668,35.196843422112664,35.45929118906726,35.75259587584996,36.076643860921536,36.35963827531718,36.58272450553214,36.810950555261726,37.04562746801164,37.253883631157564,37.496029827987456,37.799119806521674,38.07622098026531,38.355767224015736,38.618587069837275,38.82913151514573,39.05174312085888,39.28506878130162,39.529776924593534,39.76728204384922,40.01334421050107,40.210937067991985,40.4222004534303,40.678745151649615,40.957844769107375,41.289128022935415,41.67208866520992,42.09969277047089,42.55046304696984,43.05540529060433,43.57314356132723,44.12932111891205,44.69389943655079,45.30609976841146,45.97569575859156,46.673424480202385,47.36336033361644,48.074847814268125,48.81381622814515,49.57673019130131,50.368639495724565,51.24251798319483,52.132806839958235,53.12110296811191,54.09953287939794,55.099838898815904,56.2090566358809,57.3482505307687,58.45859525295653,59.30876221200515,60.08867172724987,60.97163756928709,61.820645786624134,62.657901115703375,63.47534641834108,64.2502712548203,65.06514972109711,65.81562010762966,66.5565344260038,67.28199317709681,67.98492872048789,68.62194982922564,69.30837882376679,69.99621608484547,70.585993451012,71.257433539816,71.86951880699031,72.47632924640573,73.06517164283123,73.69798713266806,74.32552258323729,75.02302401350308,75.70566985787806,76.41459636785238,77.26167566274769,78.0564889716944,78.76426528900033,79.53619909219965,80.28205416355115,81.0043211710932,81.74875185697265,82.46824985597785,83.16099174581674,83.86489370040567,84.5720179301606,85.2748051805342,85.93114843232735,86.55082973753407,87.19822825519378,87.861539511586,88.49840634528118,89.13820250756943,89.77560790023416,90.43643803443624,91.09496454484673,91.71097956027239,92.3193974065583,92.92904849462765,93.55450122391714,94.23665291346605,94.95510705459279,95.64862583022392,96.30642125373582,96.99772575512677,97.69070728020003,98.35277389568643,99.00876113626592,99.6549917714928,100.25704839835956,100.86430532878775,101.50576197172629,102.23774973541458,102.94837482396068,103.62225177330198,104.29473977224619,104.96872512625175,105.61662988904799,106.2517831569975,106.88711330761925,107.53534891937234,108.18172485971849,108.83580470472906,109.48585019353027,110.13616741349361,110.69765740785732,111.22940429109674,111.74807236264044,112.26353852530862,112.76022180827431,113.23494746437827,113.6797107459926,114.07479267843013,114.54533590902126,114.99983284239484,115.51417016595235,116.02334984442236,116.54051944629839,117.06794657447355,117.59372044899088,118.10024416629595,118.61408185563407,119.19912682158058,119.79518257698277,120.39240309503383,121.0630668271034,121.69205801785014,122.3850318393297,123.0752544584527,123.7410244578142,124.41739639289021,125.09136482173264,125.75331177614883,126.37194598621761,126.98964846738457,127.61140051432903,128.24309577616066,128.87017271616048,129.50866755301647,130.13493963670862,130.77055116111487,131.3890458849856,131.97678800564125,132.54186012284708,133.07520477004596,133.61083376983464,134.1246274119114,134.65393955960138,135.18388596494347,135.69395049067788,136.21466943493053,136.70871308690892,137.23680243400847,137.8113828666087,138.42598985310724,139.01139643014773,139.57984832522956,140.14624351148612,140.71416062400596,141.2920381107262,141.86661641715597,142.443834909954,143.02269935623113,143.62803472270846,144.2599304933045,144.92315871036405,145.6161800897234,146.3096162334507,147.03681301042195,147.77138074249083,148.53493210534916,149.31638484807183,150.15080447883264,150.97721824244286,151.78634326239685,152.60812104461084,153.40797985645074,154.1790666938056,154.98234382893372,155.7960202475446,156.6039320460783,157.41970480929055,158.22500497433887,159.02941090295934,159.80688294085692,160.59597989731893,161.3848707708472,162.16523642046724,162.92260721092157,163.6977404094518,164.47331490514946,165.26149932002295,166.050422179007,166.83180998193188,167.63142696326204,168.4352017493213,169.23007402058195,170.04288910871955,170.86654662861554,171.6915584818081,172.50708237241471,173.32555769210404,174.1397528930393,174.93469702683564,175.71733526899584,176.47003229615783,177.1952548752379,177.91543905495712,178.64638172819303,179.42904746176845,180.1980145846831,180.96248788796171,181.7629652508815,182.57462386727354,183.34735872552076,184.12802540810242,184.87710008869936,185.63597775792263,186.41577119650054,187.16038016884218,187.87554104423762,188.58307786363872,189.3036160959506,190.06971072311592,190.84380536436257,191.64216488677263,192.41362418417825,193.20201796008703,193.97782739350444,194.77606597902897,195.57578180224306,196.36298569274717,197.13511763042513,197.86848524134612,198.6139829806263,199.3725757935198,200.1525862783477,201.0066145373736,201.84891882282653,202.69342415399547,203.51567723157382,204.33928663924758,205.15163443526723,205.96448680436353,206.7682895620051,207.5768846311362,208.3634663176323,209.10796111642367,209.86511012667546,210.6152687429598,211.3783316693183,212.14660989935066,212.93499512261627,213.74169207665912,214.580385912478,215.3898933230793,216.20054453449973,217.0190475393441,217.82319247851825,218.6220310121455,219.43480406663178,220.25790268727155,221.12042626401424,221.99452513465985,222.84453001954276,223.687692447855,224.52718410895346,225.3530180592791,226.15782807179622,226.9344903766891,227.69663215399314,228.46951086981554,229.23062432382153,229.96384150545575,230.72581907777186,231.51599660064062,232.30027683623314,233.08547765261906,233.86043147053724,234.64248349691408,235.42148556903106,236.17293350750674,236.92860684718693,237.6635646665323,238.38592418825627,239.0690934672132,239.7620529335352,240.472689132263,241.16440021999978,241.87402224452234,242.57826392885949,243.29460469315802,243.99117961456986,244.68415258424648,245.3463604931125,246.0152238487859,246.68911960366682,247.3533037225222,247.9958665664057,248.6420333919548,249.3019820250808,249.95881108010767,250.6077740279356,251.25188639409623,251.90677827831024,252.57867956589843,253.22565698602142,253.87650092293867,254.50842187412255,255.11001625437876,255.66103218871757,256.25176528473276,256.8174131770724,257.3808331586053,257.93836441757014,258.48082951525464,259.0226255613966,259.54157168060465,260.0657428614913,260.58860999957744,261.117946205063,261.6567961255742,262.136782935057,262.59461254963395,262.99037591762936,263.45257249902335,263.89832914226986,264.3754275947491,264.8667958764692,265.35661849210226,265.8439393648355,266.349081765413,266.8737653719237,267.3952490370059,267.8988861924671,268.3626377306853,268.83573507354646,269.28356142845416,269.7201642849943,270.1952710173769,270.7029051189378,271.2085935612099,271.7056745962053,272.22529146955895,272.72214267329264,273.24628973230296,273.75316709338097,274.2226861569277,274.6655417616268,275.1187205168981,275.54338896270633,275.95759479131357,276.36237478212763,276.72010693590937,277.0843504230576,277.439630313286,277.8346237645962,278.2207539211786,278.60331784200844,278.9729817901363,279.30872982300616,279.63503390250503,280.0028816990352,280.38529552124965,280.7476058614159,281.09314558294386,281.40693105189865,281.6896410077228,281.9542184405016,282.1852903647356,282.4286860545005,282.6466485284734,282.88519311396874,283.15432817583985,283.4835215441238,283.7660323146863,284.0276481489806,284.2827191369456,284.5193037050579,284.7542571337607,284.92199589762197,285.0684877374682,285.2206281249682,285.4633038638092,285.6931146742967,285.8982556615795,286.0824565736921,286.2625053129333,286.4335475801208,286.5768305072789,286.6865305988153,286.7649318141344,286.8133625529315,286.83821204154435,286.8652949484336,286.9513280844324,287.0078645268927,286.99951392596614,286.99153893339985,287.0245919854709,287.0900764728619,287.16879060484615,287.25067374659255,287.30988496813177,287.3562995412012,287.38126708841287,287.37866469531707,287.36987397101416,287.4151229023216,287.4622732432673,287.4773875370515,287.4912315912888,287.4987715319729,287.503640375554,287.50108194546215,287.4825055501316,287.43632270056247,287.3853938725858,287.36789541093856,287.31130925394484,287.26525225769325,287.19346116446263,287.1445176677971,287.0907054380849,287.0587558892895,287.02733265519714,287.0403461181169,287.0526898204089,287.07839982769076,287.0913846333001,287.1400057625479,287.2127908574189,287.3073564266156,287.41222753730153,287.51755461185314,287.6609111780999,287.82755071417034,287.991701350839,288.14566140842135,288.3204003254994,288.50101597377886,288.67952906707666,288.8611872481125,289.0449978085386,289.2400745723485,289.48269062298476,289.72882027692344,289.9782589018494,290.2508821022687,290.5484211139287,290.86128588214217,291.18234856186325,291.5158852332669,291.86959504084615,292.2189509691052,292.5861420849805,292.962269727547,293.3603409350271,293.7714269530976,294.2345856684095,294.69999661320617,295.1762491988735,295.6682688023551,296.1613985008586,296.6617905594733,297.17041905149347,297.6858731681706,298.21579961346356,298.7611973956459,299.2849598347193,299.8147451162537,300.3362243393774,300.8983265005666,301.4863379382903,302.0861142773929,302.6865242467211,303.30653128821154,303.95146029984807,304.6162185479486,305.2930927948332,305.96293578177733,306.6248605264247,307.2824856371335,307.9293320437062,308.5854691249049,309.252214080659,309.92606689308565,310.62104145472813,311.3165042069545,312.0080959397593,312.7053964122555,313.3894112466304,314.03794847743814,314.6237301554007,315.1972436723184,315.785734905691,316.35956443823676,316.9297133478551,317.4494592086244,317.98952531731084,318.60666608541516,319.2244939206626,319.8826674827943,320.55033381856805,321.23058017842897,321.90668672482093,322.5968621284036,323.22085534722885,323.84845441882703,324.4595180175372,325.0669376466066,325.661496154353,326.2515370312833,326.83247713746596,327.40472999885196,327.9837585129652,328.55417497493215,329.13755236621364,329.7828049138175,330.4208905751796,331.0420498413131,331.6924453770421,332.33868450978684,332.97531124625857,333.6128567745236,334.24531702476395,334.86472658826165,335.47189115243117,336.07886822782973,336.70545639019383,337.34875968920045,338.00396597947326,338.6564132459873,339.3090719817684,339.9647838511711,340.6163111832989,341.30072380339845,341.97697766477006,342.6413687981069,343.3063542154222,343.94686663769966,344.57837835957787,345.23580359799746,345.89922686884296,346.56353974211197,347.2176530995507,347.86280896185326,348.4982493972587,349.13108676874856,349.76690593625773,350.4015607595943,351.04236849514314,351.6805861938129,352.3144986832162,352.94051636932056,353.5642596250626,354.1833735006088,354.8028900513723,355.4201758795482,356.04471582673534,356.6779186680375,357.3157210773602,357.96665737088665,358.61012159930885,359.25175678025073,359.90137917648,360.5401578356185,361.1686979603191,361.78530382191207,362.4013325261358,363.01271709231685,363.6179559911412,364.2314611290113,364.837210226951,365.4369187140632,366.0327668141635,366.62464424822883,367.2136695342185,367.79944701422465,368.37943364705933,368.94797531558993,369.52331097948485,370.0954902018193,370.66973619674025,371.24345611835446,371.81260872300754,372.37230307869544,372.9072658152663,373.43791975807085,373.9705930710165,374.5048922902608,375.0335102981076,375.55282972992785,376.06936173058347,376.57358601675617,377.0702074570029,377.5567722880451,378.02480180086326,378.48624158705195,378.9412518695733,379.3846004017865,379.82306699128833,380.25074925147885,380.6706507151407,381.09438631099965,381.53532151741285,381.9712793951763,382.39125260213854,382.8067892940156,383.20946065055705,383.59809683626753,383.996835171505,384.40264988450286,384.81275124938816,385.2163479866815,385.6211506318878,386.0167830600171,386.41857208408595,386.8225113860361,387.2174564448372,387.5988587203778,387.96829247400575,388.33392313063354,388.70646676440646,389.07335143153483,389.44452327036436,389.80340365372143,390.1691329411517,390.5442801749834,390.91148765344576,391.27910991661577,391.64415962418207,391.9957313346107,392.3485276753181,392.70109778011835,393.05412066692975,393.40177184802263,393.74630401791444,394.08873932410165,394.4398859075285,394.8131265259912,395.19056312694306,395.5658266795372,395.9280865301868,396.2763565310956,396.63196186063925,396.97964250579975,397.32752139816404,397.6778702225667,398.03282437901,398.39963513603414,398.76408644388243,399.1425703940776,399.52610720350395,399.9064629252347,400.28499726912924,400.66600986253746,401.0560020555565,401.45032550507267,401.84498260545587,402.24136318738977,402.6334311334325,403.0061172203018,403.3677238014396,403.71488179177015,404.0709243776831,404.4127005092925,404.7706908841177,405.1287404554309,405.4964461015699,405.8662264036562,406.2368108872619,406.6057907037235,406.9688225822729,407.3269172713497,407.69272055776327,408.0620960366306,408.42553561210104,408.7877711184999,409.153945083964,409.51428573706954,409.88671281314475,410.2527344210706,410.6216418573214,410.97557337168934,411.327186042243,411.6794677771303,412.0272650938317,412.3819662941113,412.7465810878164,413.12861524682165,413.4925927160496,413.8475443233938,414.18629180765697,414.51040670876625,414.8137340560388,415.09885434313264,415.3758732977986,415.6633017108124,415.94812696273283,416.2425761227687,416.53825533844963,416.82228718651396,417.1062157491895,417.3871091334879,417.6623168165569,417.9291517062301,418.19511658030143,418.46084019233854,418.7197814129813,418.972352406984,419.22421933713576,419.4720587894067,419.72103701606596,419.96772062671937,420.2123635663479,420.47246322167854,420.7271216109744,420.97452456694253,421.2162547719536,421.449343361154,421.6683145432954,421.88299590417483,422.10236786159,422.30826806505615,422.5128932791544,422.7169394992543,422.9357252614868,423.1714073546802,423.4094496409308,423.64133770468106,423.8678629108048,424.08793843107986,424.2994210356286,424.50299590363267,424.7030557618335,424.8993026460071,425.0818035836915,425.2631166875703,425.4392093276173,425.5982205075727,425.7565635307113,425.90655377851414,426.0406878438246,426.2001155586474,426.3743835738776,426.5379411986499,426.7054666813468,426.87839327137783,427.0471076617304,427.210745155205,427.37729935113316,427.53995965119,427.6979495102149,427.8427318131494,427.978932583797,428.08102767000753,428.17350503112755,428.2696612948117,428.37438559785085,428.4755865504219,428.55602141957104,428.626163555233,428.6718131721482,428.7157597462452,428.736205150189,428.743372170802,428.7581715773895,428.814586781411,428.8567620838405,428.89263548420024,428.94617490175017,428.97313852679315,428.9967386360016,428.9967439119823,428.99651507907413,429.00410272902843,429.00676269383996,429.0195857408221,429.03456131888265,429.0816453712872,429.12970719912414,429.1760575478422,429.21974228345493,429.2556950538914,429.30100857312766,429.33962004956095,429.38178206168084,429.42808807197423,429.4784130782389,429.51712500930023,429.56080376579644,429.6093014250931,429.6689298144847,429.72940406488533,429.7911325131936,429.8669639243758,429.93278053136646,429.97647947914027,430.01025471710284,430.0387207534351,430.06640454971114,430.08507188335363,430.09438760859064,430.10199629631836,430.09695142343105,430.0846360682623,430.06450980824434,430.0510201201265,430.03998552655935,430.0254458277791,429.9868589277603,429.94202258008363,429.8926218826381,429.840084330645,429.8033956945694,429.7591552567054,429.69204436052314,429.5902067961441,429.47912292735225,429.36439153513254,429.25363692800875,429.13629257454716,429.0221097928984,428.9193212330862,428.8160572824884,428.7290201640661,428.66386013358306,428.59132249557354,428.5192780418772,428.4560025265587,428.40192602676655,428.34526910925865,428.29365295046796,428.24234680659595,428.20269030665645,428.1715201975072,428.14683812205374,428.12010528835776,428.08985450147225,428.06276763862047,428.02606708267547,428.00752934451475,427.9727427460615,427.96153611635407,427.9596684493205,427.96011876433613,427.963122128485,427.9740352030758,427.9924169534479,428.0194506427529,428.0639961825474,428.1164954966289,428.1759444697907,428.24363509119144,428.3137859091995,428.39024408899775,428.46989008055084,428.55299371911735,428.6377507915512,428.7239180746734,428.81336962133946,428.90647952158156,429.00128428618075,429.10231601110183,429.2101834996091,429.3261563672884,429.4468747262813,429.57254095632857,429.7029534472375,429.83955214206446,429.983214518403,430.1321360865729,430.2855782735901,430.443650109199,430.60848982560753,430.7803503012318,430.95576959916843,431.1358559087588,431.3203982035035,431.50679295112457,431.69525883872086,431.8863637968584,432.0795278494734,432.27625820867354,432.47450114265746,432.6752486523376,432.88142622736837,433.08965923895335,433.299636646419,433.5117497995791,433.72819165725264,433.9480436800021,434.1725117834018,434.3968768337626,434.6242905807951,434.85291633784675,435.07948195576296,435.30426736562765,435.5275453083028,435.7542572353989,435.98058941358806,436.20847401040305,436.4412417015916,436.67145973055153,436.90105693283795,437.1320627919714,437.36119634409556,437.5918552358537,437.823520351094,438.0582298902939,438.2976029585043,438.53500508112825,438.77477269721714,439.01531001129456,439.2588528889371,439.4996701990748,439.73878080882764,439.97598704005713,440.2146080440091,440.45829616394224,440.71216339903117,440.96943014425244,441.2207131218945,441.4681838092183,441.7096583698303,441.9532798423312,442.1958926547186,442.4380626644753,442.68033399071385,442.92307756545847,443.16501814111973,443.4069315542105,443.64607520925165,443.8732402057368,444.10676362865433,444.33937501380296,444.57294894495226,444.8153089158599,445.05484233017523,445.2906160854053,445.5258773492849,445.7560695320483,445.9915467989251,446.23465007850166,446.48032155510737,446.72999218704115,446.9798501710494,447.23267235142964,447.48468161463984,447.7334253033995,447.9800764838652,448.22399499898995,448.4709356772298,448.7132573581795,448.9531064188235,449.19810348987164,449.4409852129678,449.6837241571351,449.92687045615367,450.16953096909526,450.4126853367252,450.65646910806186,450.90143764602317,451.1470579453646,451.3932652661123,451.63891547209334,451.8819607252342,452.1204875498669,452.3593419421537,452.5951824602472,452.8320464458893,453.07229799939546,453.3254882815412,453.58007711129073,453.8362221359579,454.09020684813356,454.33840369155166,454.58404649999727,454.82774474079235,455.07098105151044,455.3272577284714,455.583591910854,455.8426094706508,456.09986103745075,456.35476975580866,456.606902451034,456.85893230298154,457.1120750478549,457.36232594227124,457.61215633917584,457.8646535235771,458.11882279592226,458.37416623677007,458.6297652991184,458.8846532835722,459.13725288639364,459.3902980254768,459.6421296025742,459.89341986294255,460.1432089047205,460.3906891544765,460.63238358695014,460.8780122316605,461.1373852710203,461.3947760233385,461.64940496291035,461.899738890767,462.1463864383438,462.39807291398245,462.65149586105804,462.90378402369606,463.15830208041734,463.4145090291569,463.6739698068857,463.928338915738,464.1877189522245,464.44532148346514,464.7051456567067,464.97091885280474,465.2358061375403,465.5077248444502,465.7795264913668,466.05026426604707,466.3227700444353,466.5943237508184,466.8678451747172,467.14293098971586,467.41504548013836,467.6865653483744,467.95956590249216,468.2278902048788,468.48801491126085,468.752233283775,469.016516629242,469.2777997878277,469.5363314645083,469.78641793912493,470.04447131615825,470.2956218299212,470.5546348994817,470.80813084939973,471.0716766461303,471.3329077532535,471.59345636731814,471.84606107801665,472.09906082115845,472.34732335186527,472.5865867155278,472.83213017125513,473.0819223217668,473.3371806229686,473.60070987813265,473.8597953071296,474.1170375612803,474.3704621665793,474.6316876442397,474.8956072385922,475.1510128842208,475.38501264258025,475.632214873516,475.8825157511733,476.1190585759873,476.35652814576474,476.6014166688183,476.84233098571553,477.0814697516985,477.3198608760463,477.5627158315051,477.8040714439951,478.04326419683207,478.29057173262345,478.5456212492754,478.7985386807213,479.04889518152504,479.2876460743623,479.51767737398654,479.75147655296996,479.98273907789167,480.20346476907366,480.429408840894,480.6472044745135,480.86608088244384,481.0849663249203,481.28449476045125,481.4977781779594,481.70871995188827,481.9377293090479,482.1843120280398,482.44093357914267,482.7005413611346,482.94431097552115,483.1841277488704,483.4192850627401,483.65431734976914,483.88018583470716,484.11283087944093,484.3418641865669,484.5757755768884,484.807696371857,485.0406655893187,485.2756975727343,485.5286351768757,485.7690675010042,486.0072461105992,486.2467243436124,486.49068829923976,486.72793393195934,486.9696901264226,487.20483110639543,487.445554877688,487.68251515344195,487.91733856418045,488.14722761119083,488.3754972115282,488.60501502617603,488.8385299223776,489.07137492031757,489.30249365873465,489.5361480970723,489.7701346695608,490.0038832073624,490.23049463654047,490.45318879266256,490.6703962651213,490.8923377461583,491.1052820630516,491.3168685761134,491.523897378275,491.73064475319416,491.9402925509203,492.1481152966187,492.3537876074811,492.56045231879034,492.76448475932193,492.96579253357436,493.16591708261876,493.35948566936736,493.5560979782058,493.7499250787332

